Random-matrix reduction in projective quantum mechanics: Numerical simulations

We present numerical simulations supporting the random-matrix state-reduction framework developed in the companion theoretical paper. The simulations test the main derived features of the model: isotropic diffusion generated by Gaussian Unitary Ensemble Hamiltonians in projective state space, the restriction of this diffusion to Brownian motion on the classical submanifold, Born-rule frequencies for detector-defined outcome classes, and stroboscopic Newtonian motion for macroscopic systems under repeated environmental monitoring. We also compare GUE and GOE random Hamiltonians and show that GOE fails to produce the required isotropic complex projective diffusion. Further simulations examine finite-resolution detector records in the double-slit experiment, Zeno stability of recorded equivalence classes, effective irreversibility from high-dimensional state-space dynamics and loss of path information, and tensor-product particle-device dynamics in the device limit. The results show that microscopic state reduction, stable measurement records, effective irreversibility, and macroscopic classicality can be described as different coarse-grained manifestations of the same stochastic unitary mechanism.

==> data/rm_basic_irreversibility_monte_carlo_summary.csv <==
N,samples,fidelity_threshold,epsilon,observed_count,observed_frequency,exact_haar_probability,log10_exact_haar_probability,expected_count
32,50000,0.5,0.5,0,0.0,4.656612873077392e-10,-9.331929865583417,2.328306436538696e-05
32,50000,0.75,0.25,0,0.0,2.1684043449710086e-19,-18.663859731166834,1.0842021724855043e-14
32,50000,0.9,0.09999999999999998,0,0.0,1e-31,-31.0,5e-27
32,50000,0.99,0.010000000000000009,0,0.0,1.0000000000000326e-62,-61.999999999999986,5.000000000000163e-58


==> data/rm_basic_irreversibility_recurrence_probabilities.csv <==
N,epsilon,fidelity_threshold,haar_probability,log10_haar_probability
2,0.1,0.9,0.1,-1.0
2,0.01,0.99,0.01,-2.0
2,0.001,0.999,0.001,-3.0
4,0.1,0.9,0.001,-3.0
4,0.01,0.99,1e-06,-6.0
4,0.001,0.999,1e-09,-9.0
8,0.1,0.9,1e-07,-7.0
8,0.01,0.99,1e-14,-14.0
8,0.001,0.999,1e-21,-21.0
16,0.1,0.9,1e-15,-15.0
16,0.01,0.99,1e-30,-30.0
16,0.001,0.999,1e-45,-45.0
32,0.1,0.9,1e-31,-31.0
32,0.01,0.99,1e-62,-62.0
32,0.001,0.999,1e-93,-93.0
64,0.1,0.9,1e-63,-63.0
64,0.01,0.99,1e-126,-126.0
64,0.001,0.999,1e-189,-189.0
128,0.1,0.9,1e-127,-127.0
128,0.01,0.99,1e-254,-254.0
128,0.001,0.999,0.0,-381.0


==> data/rm_basic_irreversibility_selected_table.csv <==
N,P_F_gt_0.90,log10_P_F_gt_0.90,P_F_gt_0.99,log10_P_F_gt_0.99
4,0.001,-3.0,1e-06,-6.0
8,1e-07,-7.0,1e-14,-14.0
16,1e-15,-15.0,1e-30,-30.0
32,1e-31,-31.0,1e-62,-62.0
64,1e-63,-63.0,1e-126,-126.0


==> data/rm_irreversibility_summary.csv <==
N,n_steps,eps,n_independent_reverse_attempts,forward_final_fs_distance,forward_final_fidelity,exact_reverse_final_fs_distance,conjugated_attempt_final_fs_distance,conjugated_attempt_final_fidelity,independent_reverse_mean_final_fidelity,independent_reverse_median_final_fidelity,independent_reverse_max_final_fidelity,independent_reverse_mean_max_fidelity_over_path,recoherence_threshold,recoherence_events_final,recoherence_events_any_time,haar_mean_fidelity_1_over_N
32,180,0.22,250,1.3806912455791178,0.03570666923971347,0.0,1.4208654408022585,0.02231133541492301,0.035447212526479636,0.02451316925080458,0.21389868175550017,0.09599674521646369,0.9,0,0,0.03125


==> data/rm_irreversibility_time_series.csv <==
step,exact_reverse_fs_distance,conjugated_hamiltonian_attempt_fs_distance,independent_reverse_mean_fs_distance,independent_reverse_q10_fs_distance,independent_reverse_q90_fs_distance
0,1.3806912455791178,1.3806912455791178,1.380691245579117,1.3806912455791178,1.3806912455791178
1,1.3812647534179865,1.3921565922012116,1.3813991550505085,1.3582003484749086,1.4062463276854975
2,1.3684148694076432,1.4076481599005055,1.3803378200037602,1.3477283809894838,1.412431345652347
3,1.3516786030486683,1.3846097911909465,1.3806687164072882,1.340806930390589,1.419334275962874
4,1.378359510289972,1.4108943078301532,1.3817880823312434,1.337275926663656,1.430174950622284
5,1.3846114347804783,1.422340965181994,1.3823006476212982,1.3259501619020324,1.4363473650913456
6,1.357166874687933,1.440062526851562,1.3836747790578283,1.3260479778815397,1.446133240282728
7,1.3454049684489893,1.4560244346274005,1.3839792341899104,1.3149315042737428,1.4459213625392746
8,1.3568825832705036,1.4681708553211545,1.3848819703533162,1.3117345821717712,1.4489414043235764
9,1.3833760368953758,1.4755168408131492,1.3853830944860066,1.3071305735787095,1.4546272841280639
10,1.4076975096192368,1.5003985265904567,1.3857497916880053,1.3070143079427181,1.4629091816828135
11,1.3607984597151586,1.4929812892238996,1.385581094669886,1.3132236487289533,1.4594754616618681
12,1.3571535980656455,1.4999939751692188,1.389115872598877,1.3168113089843752,1.465710812128299
13,1.3756075353198414,1.5193571030946578,1.3906674063864433,1.311925452854564,1.4694070316087955
14,1.4085341413433237,1.5417576714640289,1.39095750917367,1.3062637149326528,1.4654729998290832
15,1.389786542396312,1.5318552925024216,1.3932730100347832,1.3055561437244376,1.4722257700755252
16,1.3928057346061313,1.52649715432036,1.3933530257786948,1.3067091059791833,1.4815395255637536
17,1.3780339259518295,1.4989248103940047,1.3948960825999406,1.3028353261723093,1.477476200340128
18,1.3834782070998157,1.4834049876896633,1.3962670013000078,1.2944224304438519,1.4929127430298585
19,1.3673594728277525,1.4695118407907841,1.396661665024612,1.2947832524501572,1.4900911803080839
20,1.3541403220897263,1.4782977758413873,1.3979576635821034,1.3040495632205122,1.4900416629932156
21,1.347884689914672,1.4333095087521805,1.3981516410711259,1.3020886676629964,1.4945486591341968
22,1.3596712940148976,1.435688780571387,1.398154313317218,1.3009376352080289,1.492447100451123
23,1.3616415779424091,1.427587086554465,1.3982352981395938,1.297982460850108,1.4867009084331775
24,1.36693986587005,1.4104211306309935,1.4001859148899114,1.3066130856233336,1.4945944974879377
25,1.3909243671339468,1.4175439793546294,1.4008519905969556,1.3022048858990423,1.4955622675135756
26,1.3943597544709587,1.415970167807386,1.4009742837123276,1.2959707026737224,1.50182058085368
27,1.3815782188640908,1.4125508518053198,1.3991663799815124,1.3023702257939822,1.4982789530507399
28,1.3974896021184078,1.4508873630347365,1.3996732108956575,1.2894439554137966,1.5036464386963617
29,1.4006785567055178,1.4722011731838234,1.401451911260133,1.3017958999740726,1.5056493360850736
30,1.4032243867885303,1.500683259743924,1.4031259726132448,1.2990204465406368,1.50862987577445
31,1.3671574266483242,1.5074961335131183,1.403369776727366,1.3077934067406778,1.5152740374385798
32,1.3629259035562387,1.4936496400487658,1.404177793711758,1.2988955101314932,1.5079646982661912
33,1.3433543314035585,1.5063914316496225,1.4040027524054612,1.3041721497215844,1.5164958856029418
34,1.3672053145632819,1.5281783046092192,1.4061370359938041,1.310408011854441,1.5116184601286735
35,1.366591797340851,1.5113258238510605,1.406456849924378,1.3074431428953626,1.5121200687134342
36,1.3411021031586492,1.4847077449981438,1.405912167664523,1.3083311457572728,1.5155108974829572
37,1.4004833123910103,1.473752250457097,1.4052005382139772,1.3026849380266274,1.5097984939060496
38,1.3904976659476977,1.4677636226530344,1.4057206226214283,1.302796084997448,1.51001492559455
39,1.3464517679596646,1.430512074154373,1.406777777281421,1.3023879505302822,1.5074347163358865
40,1.3522953665109905,1.416409598796638,1.4057694653876032,1.3073840736900406,1.508955779900143
41,1.3662791314162956,1.3962609885497996,1.4059680320542873,1.307254924193932,1.5065875683590286
42,1.3565338274210603,1.420806967386657,1.405225703853794,1.3090863621648814,1.5040530373419194
43,1.3526245466395148,1.4148326685079995,1.4043609475047036,1.308617108391972,1.4974466645385256
44,1.3477146038377572,1.4214679057469477,1.4021055499185793,1.3045297376719995,1.5003431929890576
45,1.341570813499773,1.4118786900993687,1.4039720165833809,1.299774261894656,1.506705993629828
46,1.3505729871224301,1.3934725624838598,1.4061379254253576,1.3020889068944954,1.5049742549169425
47,1.3565242023425235,1.3934710445073735,1.4059222427609293,1.300857092379071,1.5035443588000292
48,1.3688192856926857,1.4081483247760747,1.4064209212119747,1.298610671222843,1.5024234945301531
49,1.3936421517828137,1.3866973768230284,1.4051768043763275,1.2959852403914527,1.5022955525172532
50,1.4228367768854189,1.3794486591681112,1.4058307797924754,1.296423232280409,1.4995999154131943
51,1.4311266849411526,1.3633342166544162,1.4059999827228895,1.294995059415206,1.5062221807541671
52,1.4189311096443304,1.3666408513002826,1.4044417644567693,1.3002359565453494,1.5091253741397843
53,1.4108299178726358,1.3967001210686782,1.4059703513388202,1.2954525258330671,1.5099765455496963
54,1.3880803236337784,1.403874123111344,1.4062266597474722,1.3072722314528984,1.5020039964082827
55,1.377894060685273,1.4055044030019042,1.4036789243553682,1.294215301775114,1.4991674681166602
56,1.3696576310349384,1.4340262155903765,1.4029529810659216,1.294750675324522,1.5018248705706454
57,1.3236679445035386,1.4075575275156758,1.403804463255539,1.2899116138202353,1.5031460565963017
58,1.2859774655197571,1.382550155199933,1.4025001267410153,1.2937887415749665,1.50312599221089
59,1.297590515171363,1.3694910741058992,1.4024430865950122,1.2953452965299919,1.4999654598049181
60,1.2829405432939975,1.331133122332789,1.4031201775994833,1.2990295895760173,1.5057437587085467
61,1.2843825340708301,1.3647105091294183,1.40317898783801,1.2897519797638353,1.5083739440834676
62,1.287676862094291,1.3731348358943272,1.404428575416717,1.2895076489111688,1.5002093129115395
63,1.2992239929927063,1.3555858707191706,1.4055706044859482,1.2891785659617099,1.5039133260946445
64,1.2882504327022533,1.3412230084116674,1.4052523427539578,1.2891839833271477,1.5017962453729772
65,1.2805005287828912,1.3300464487667985,1.4049368209565896,1.2888324771459807,1.507964338134147
66,1.2485089768200104,1.3128541768970963,1.4025761233392737,1.292224338719348,1.5017968889700049
67,1.243264722825518,1.3286265153574612,1.4033882527555404,1.2955820941384348,1.5047348949097639
68,1.276265598608903,1.3630089171641777,1.4049648767144554,1.289985966422375,1.5048166130160434
69,1.283826395235391,1.3536862196848123,1.4061066360603027,1.2889211699914032,1.5124942821354705
70,1.3057069711458844,1.3479583852134067,1.406655211031492,1.2918599724315967,1.5115215168249365
71,1.3291013502049611,1.3482011047150553,1.4060156411222369,1.2888699256563674,1.508254387619129
72,1.3341809764249548,1.34896028502539,1.4058841402240445,1.299273512568812,1.5058202033479975
73,1.309483878752518,1.3679972923072818,1.406000391120806,1.3004405323180412,1.5055005481532873
74,1.3111126002269073,1.3752516373669148,1.4059963226277785,1.2972046355646683,1.5007521174496292
75,1.3250016089243137,1.4012022785861895,1.4067175065462971,1.287731565326226,1.505953621364903
76,1.3590579760449417,1.4139243697776862,1.406091762345318,1.2985293902705852,1.5050732904942565
77,1.3525062414168754,1.4379923560493675,1.4061758727505138,1.294569550345082,1.504775750373181
78,1.346442091416868,1.4444411933491041,1.4067827202703431,1.292546947217531,1.5130620872698766
79,1.3463919511754612,1.4497061777465239,1.4085943251869082,1.2921212218629685,1.518142835478485
80,1.3289411286201527,1.4587094485546996,1.4087403336462303,1.2911369676691804,1.5156775264102418
81,1.3280601427447707,1.4338516687491452,1.4090936174231494,1.2853283786356948,1.5199130972811157
82,1.3384679305448,1.4350456108536542,1.4078380764668936,1.2859579151569243,1.514113927084921
83,1.3776060936981007,1.4397317532853697,1.408225157751602,1.2875402642808094,1.5172517768380616
84,1.372092992394093,1.4275800267031244,1.4082627226531714,1.2858515751931188,1.5127135677557355
85,1.3709391143081455,1.4101350455853825,1.4079050835293236,1.2836451216483433,1.5135090925166257
86,1.3646603202525924,1.4117633513609342,1.4074531619777553,1.285146971686372,1.5129390330028052
87,1.3517909701217226,1.398921395644789,1.4085620344363152,1.2919360882577853,1.5171042539274744
88,1.3425001320178767,1.385924354428545,1.4078183113393763,1.2885898965204439,1.5116873911522448
89,1.3470306227027928,1.3752258383195588,1.4061970520789913,1.2859971293496544,1.5154089624984721
90,1.3578885486951675,1.3765388362868738,1.408275757761537,1.2833746431134274,1.5116806976406003
91,1.334600367686973,1.3895624289322268,1.4086063946091079,1.2873892994115865,1.513943859070596
92,1.3476912095193276,1.407270754512342,1.4080130779748088,1.2874831605211519,1.5081860334018136
93,1.3268342533894035,1.364938075526951,1.4092316833054326,1.290623878297225,1.5104674027643663
94,1.3218919231169384,1.3822761830878871,1.4089460189973357,1.2841432752767412,1.5114002175459753
95,1.3103778350170967,1.3823575223307183,1.4102261848974331,1.2941897163426759,1.5108621065434156
96,1.2934781680639156,1.365316941132694,1.4101115920056482,1.294545236214212,1.5102632425361986
97,1.2698641325079496,1.3481694902120192,1.4072900968684459,1.2899146066289633,1.5078598845825666
98,1.2566158507385339,1.3276111524181369,1.4055930684571756,1.281665269618343,1.5071832656804405
99,1.2596402928317345,1.3235886798697065,1.4041052633208528,1.2799396340600662,1.504593412127216
100,1.2723396704447714,1.340048031752763,1.4067355976857767,1.2928876342587126,1.5068858371387166
101,1.247738252422481,1.323885109920063,1.4079409155334295,1.283049067517132,1.5047755268835308
102,1.2535463729565561,1.3403129470381505,1.407858405858242,1.290837789368643,1.5079371968984552
103,1.248089701024912,1.346673270848524,1.4101984863952144,1.289978361016177,1.5146217910942137
104,1.2452648283333259,1.3431466989006093,1.4103397732431056,1.2897310007604967,1.5149363035473897
105,1.2097748018529453,1.3369986139370058,1.4099912644450403,1.2924376893350953,1.5153874362233037
106,1.2399382240255021,1.3673951438673793,1.4112579115875439,1.2958817115257637,1.5190575137069036
107,1.2244398126139193,1.340724971980885,1.41169647543161,1.2922851896132643,1.5139040365576328
108,1.279609086086357,1.343362733295617,1.4111753186267422,1.2849380103380437,1.5149389724160305
109,1.2916602517945284,1.337446010941126,1.4115967456696894,1.2813824925450026,1.513475331227162
110,1.3008136574915512,1.3455299233914149,1.4109982245563157,1.2785567748286146,1.5144893848238854
111,1.3078579094433262,1.3484513010136396,1.4103279541610692,1.2928660040551998,1.5138295449364705
112,1.3260925433956272,1.3776171207559358,1.4111610761680444,1.2901652076850831,1.5149310807500844
113,1.3056542389307222,1.3575612239269472,1.4104873616097182,1.304568931267366,1.5134724167241913
114,1.286754628466322,1.3649979047769365,1.4111927271546414,1.301285402073284,1.5088124895339021
115,1.2917929906204888,1.3656039426797915,1.41235743813455,1.300549702107827,1.5084313983522537
116,1.2706273711157188,1.323397181171558,1.411406409115998,1.2878193616341644,1.5117586788383435
117,1.2216213319402691,1.3338724709162662,1.4102837129335923,1.2946686690090687,1.5174369769252796
118,1.2229766270248605,1.3362226298979474,1.410755903626936,1.296427176046313,1.5079478354776157
119,1.23947500226834,1.3302640279553757,1.412116153231606,1.2962863016456927,1.5153574651293529
120,1.2470823272976195,1.3165816520365077,1.4123585302117772,1.2923103121852502,1.5130980419983615
121,1.2290393375372755,1.3265037367200678,1.4115719873037564,1.3056540171686333,1.5116312572422415
122,1.219584388251826,1.317444117113129,1.4118782281670943,1.3098235386056498,1.5157314382435934
123,1.2382528392137475,1.2959524943202725,1.4121681271468374,1.3035482267885177,1.514316120683082
124,1.239254349133457,1.3104648711383282,1.4120110644863615,1.30648617395524,1.5143064709275857
125,1.2229479387464814,1.3248436163786326,1.410450287846664,1.2944562155753625,1.5108821368479388
126,1.2008470182927362,1.3377302548432797,1.4102439263282258,1.2922731691609421,1.5111027265938537
127,1.1854937937272194,1.3329691975005424,1.409478315918436,1.288396382574241,1.5105608004317403
128,1.1704696702053083,1.33794057734351,1.408745976463471,1.287848598580942,1.5134882904721947
129,1.1606830781963666,1.3699666911563937,1.408156084626389,1.2918239602481365,1.5066372399168966
130,1.159163929480184,1.3820082827506088,1.406971888316966,1.2848936605780654,1.5092767002779706
131,1.1610584130725636,1.359518762089458,1.4057401070222941,1.288319976310252,1.502614672073815
132,1.1709696965516834,1.35946944702742,1.4039664909036778,1.285965262891538,1.500895423656578
133,1.1427705409636322,1.3546837918283008,1.4063106987258134,1.280248975230762,1.5059460131453946
134,1.1472948780902448,1.3885918425296593,1.4056407574886642,1.2949748128577163,1.5070407779453834
135,1.149959152777137,1.3909618287303995,1.4045736252817032,1.278053166304389,1.5033842919117584
136,1.1122417347759024,1.4181285668946169,1.4048678038811204,1.2737486061908083,1.5016102557601434
137,1.0931698354829322,1.4315393435012116,1.4048583130885821,1.2806802664835375,1.5061477109614616
138,1.061704794605006,1.4255059284453944,1.4059519130155567,1.2848050840414604,1.5057950684635293
139,1.0346269025060866,1.4293887255553661,1.40704438697966,1.285890188602003,1.5084538513194559
140,1.0461355755409234,1.4173469575727893,1.4078544800125796,1.2822546240197545,1.5046625446254678
141,1.0619931694261653,1.40058547806264,1.4086363605421819,1.2871516698974894,1.509913964712366
142,1.029699394746737,1.442457756488126,1.4088203903010528,1.2899311179481021,1.511831628878376
143,1.0161946245693172,1.416841135463443,1.4072117932373132,1.2809240965012803,1.5084185321457686
144,0.9875172422280819,1.3939036478326723,1.408515988604111,1.2817336758495892,1.5086215475906883
145,0.9284342393147024,1.3854880615273817,1.4119886514675442,1.2900100009720814,1.5200263640271197
146,0.9022260453279404,1.3498690281473078,1.410896300308404,1.2951718912156078,1.513196834853081
147,0.9059189522638729,1.3434488325792984,1.4121214304301797,1.2924704810122922,1.513119667074773
148,0.8896182425687805,1.344633055731796,1.410806441464627,1.294195522031868,1.511123768494974
149,0.8515081964179748,1.3768410217185956,1.4103432523912074,1.2938401323132447,1.511404249056044
150,0.8642152502147858,1.3413512875132656,1.4093565346430281,1.2901575873355362,1.509266240999778
151,0.8555345762215991,1.3629264272061663,1.4102010891503902,1.2894686651827865,1.5113223223286172
152,0.8151053663459411,1.3651389101516909,1.4125786605094308,1.289119302155828,1.5164201749418562
153,0.7861934850315577,1.3379407307807387,1.4120647699214068,1.2920250133926983,1.5121795499517359
154,0.7415085624663419,1.3776199700157927,1.4124632222602047,1.2932114270611104,1.510421943131553
155,0.7173684039538722,1.3841418264632193,1.4147601500812501,1.2885832009163587,1.514540142176832
156,0.704830569776666,1.3821737822854063,1.414880484420535,1.2890072980075657,1.5141979859043015
157,0.6833477289517853,1.3723065115756548,1.4155658895123409,1.2930250813943813,1.519636299423755
158,0.6872603398238207,1.3486857293322536,1.414361990386251,1.29142626335121,1.5189055211605949
159,0.6536966338490044,1.3079543116796124,1.4138338421619128,1.292691175635467,1.5204530204672875
160,0.6356790400492212,1.2821457516081107,1.409916525699941,1.2902518546589146,1.5192577833637182
161,0.6046424183414284,1.302020318163894,1.4101727083718727,1.2844313387529485,1.522888456049848
162,0.5715921844083598,1.3040305018362326,1.4103950305552855,1.2968996009784761,1.5174826460866684
163,0.5731961331721512,1.300387709030427,1.4103427503210735,1.2929860265027533,1.5223726795547345
164,0.5792750578990032,1.3169905814880845,1.4093382678944706,1.2916202531674945,1.5154550579054131
165,0.5486581884207696,1.3541125590642216,1.408706971783532,1.285481236654245,1.5152445025159555
166,0.5439504566197556,1.3362119175905192,1.4080881192645671,1.2885345522265426,1.5186433569189053
167,0.5169511327906094,1.336053281889227,1.4085020505998105,1.2818441455713436,1.516170858007979
168,0.47452697197283084,1.3254105486086745,1.4088101121775738,1.2883168929320614,1.5102193768483014
169,0.4378355236735908,1.356349212460959,1.4078474240684442,1.2952113621631,1.5070663253074328
170,0.405559403821481,1.3798839349906415,1.408013586946533,1.2829589518372209,1.505407682319819
171,0.41410196740913924,1.40029182379041,1.4074886863762022,1.2860143031482463,1.500426829917277
172,0.3786227590376362,1.3950028486259471,1.4054179392991994,1.294761499302475,1.5052452110473304
173,0.3722334126188359,1.3962606245072635,1.4064200546568941,1.2933841809893154,1.5013750476579206
174,0.3348516148149005,1.3845589815573538,1.4066705197721934,1.2937797913529432,1.499872469588111
175,0.34479295486631645,1.4041705383158816,1.404678639504673,1.2900790456861482,1.5042900455258876
176,0.30600962095087597,1.4099900148280922,1.4036202565930824,1.2844908510235666,1.4990647074777204
177,0.22841479562066772,1.3988256797082756,1.4029170110896367,1.284682442660164,1.5074143139855924
178,0.18868754477006597,1.4222212985904996,1.4037890819432106,1.2791941382339134,1.5043673115023513
179,0.13439456189953472,1.4563332834819591,1.4021575032598061,1.277055474804857,1.4991912719351765
180,0.0,1.4208654408022585,1.4016297565387694,1.2717172922895867,1.5024084862250418


==> data/rm_sim11_sigma2_device_limit_sweep.csv <==
sigma1,sigma2,n_samples,G11,G22,G12,std_delta_a1,std_delta_a2,corr_delta_a1_delta_a2,std_z1,std_z2,corr_z1_z2,std_delta_a2_over_ref,sigma2_over_ref
0.75,1.2,20000,0.4444444444444444,0.1736111111111111,0.0,1.4881415593288032,2.392108368173088,-0.009708701611677657,0.9920943728858689,0.9967118200721199,-0.009708701611677669,1.205399739978609,1.2
0.75,1.0,20000,0.4444444444444444,0.25,0.0,1.5046240911064321,1.9844938478380112,0.009241764847025432,1.0030827274042882,0.9922469239190056,0.009241764847025425,1.0,1.0
0.75,0.75,20000,0.4444444444444444,0.4444444444444444,0.0,1.4907852384038391,1.501901461729297,-0.0031095283463143356,0.9938568256025594,1.0012676411528645,-0.003109528346314336,0.7568184015110603,0.75
0.75,0.5,20000,0.4444444444444444,1.0,0.0,1.4959552326915349,0.997101725763886,0.0009920835476034122,0.9973034884610232,0.997101725763886,0.000992083547603405,0.5024463677981009,0.5
0.75,0.35,20000,0.4444444444444444,2.0408163265306127,0.0,1.4976328474604608,0.697530524289242,-0.013324742738637574,0.998421898306974,0.9964721775560603,-0.013324742738637565,0.3514903939103466,0.35
0.75,0.25,20000,0.4444444444444444,4.0,0.0,1.4928500091629207,0.5021358274608804,-0.004117548484943133,0.995233339441947,1.0042716549217607,-0.0041175484849431355,0.25302967202842563,0.25
0.75,0.15,20000,0.4444444444444444,11.11111111111111,0.0,1.5056398429728552,0.3014154634919655,-0.006315301093617721,1.0037598953152367,1.004718211639885,-0.0063153010936177235,0.15188531011085768,0.15
0.75,0.1,20000,0.4444444444444444,24.999999999999996,0.0,1.5006779659435194,0.2008306297496296,0.0034576355594495884,1.0004519772956795,1.0041531487481479,0.0034576355594495827,0.10119992559736211,0.1


==> data/rm_sim11_tensor_product_increment_summary.csv <==
sigma1,sigma2,n_samples,G11,G22,G12,std_delta_a1,std_delta_a2,corr_delta_a1_delta_a2,std_z1,std_z2,corr_z1_z2
0.75,1.0,50000,0.4444444444444444,0.25,0.0,1.5001168595561163,1.9924533789689511,-0.0012357344483830154,1.0000779063707441,0.9962266894844756,-0.0012357344483830248


==> data/rm_sim12_arbitrary_tensor_direction_variance_summary.csv <==
state,var_real_mean,var_real_min,var_real_max,var_imag_mean,var_imag_min,var_imag_max
entangled_two_branch,0.5032349266993312,0.49271859571862114,0.5115260268536446,0.5005983001237583,0.4919774164571597,0.5076226952521203
product_basis,0.5012111264621936,0.4971375817243089,0.5074451135541552,0.49989501333546094,0.49621120960906245,0.506795542919591
product_superposition,0.4983359624397706,0.492567436134727,0.5046191145962563,0.4989994647610474,0.4926955008620019,0.5052609182381594
random_entangled,0.5020654576536074,0.4912332900322923,0.5108771857445353,0.5010536155691397,0.4935022275592238,0.5113802437403241


==> data/rm_sim12_arbitrary_tensor_homogeneity_ks.csv <==
comparison,ks_statistic,p_value
product_basis vs product_superposition,0.008299999999999974,0.4935911029958554
product_basis vs entangled_two_branch,0.008050000000000002,0.533344661998133
product_basis vs random_entangled,0.006450000000000011,0.797170795694494


==> data/rm_sim12_arbitrary_tensor_state_homogeneity_summary.csv <==
state,mean_norm2,std_norm2,q05_norm2,q95_norm2
product_basis,99.05436572746083,9.948007990690847,83.38512010626302,116.10943158135808
product_superposition,99.09408075437763,9.861790141054021,83.38029968200999,115.78031361084093
entangled_two_branch,99.0831216080477,10.000195795622721,83.08934062643222,116.05164589558154
random_entangled,98.97796175012478,9.936826154035899,83.16571484284597,115.69625548467744


==> data/rm_sim13_entangled_measurement_summary.csv <==
pL_input,pR_input,W_L,W_R,freq_L,freq_R,n_records,L1_cond_y_L_vs_ref,L1_cond_y_R_vs_ref
0.35,0.65,0.35000149908100414,0.6499985009189961,0.3519,0.6481,50000,1.8501787351557515e-05,6.010480614537069e-06


==> data/rm_sim13_product_factorization_summary.csv <==
num_bins,max_abs_factorization_error,l1_factorization_error
8,2.7755575615628914e-17,8.624684554385333e-17


==> data/rm_sim15_device_class_stability_sweep.csv <==
p0,n_paths,step_h,delta_D,R_D,deltaD_over_R,s_rec,D_s,dt,s_step_std,num_censored,freq_upper,freq_lower,mean_steps_to_hit,median_steps_to_hit,total_candidate_steps,device_inside_step_fraction,device_outside_step_weight,path_fraction_with_any_device_outside,analytic_tau_outside_weight,analytic_s_outside_weight
0.35,20000,0.05,0.7,1.0,0.7,-0.75,0.25,0.05,0.15811388300841897,0,0.3801,0.6199,103.0773,77.0,2061546,0.5249788265699625,0.47502117343003747,0.9999,0.4750505240539531,1.0507179780062227e-06
0.35,20000,0.05,0.5,1.0,0.5,-0.75,0.25,0.05,0.15811388300841897,0,0.38155,0.61845,103.85395,77.0,2077079,0.6827564093614157,0.3172435906385843,0.9992,0.31731050786291415,1.0507179780062227e-06
0.35,20000,0.05,0.35,1.0,0.35,-0.75,0.25,0.05,0.15811388300841897,0,0.3819,0.6181,103.8038,78.0,2076076,0.846727672782692,0.153272327217308,0.99095,0.1531274510196696,1.0507179780062227e-06
0.35,20000,0.05,0.25,1.0,0.25,-0.75,0.25,0.05,0.15811388300841897,0,0.37695,0.62305,104.17175,77.0,2083435,0.954212154446863,0.045787845553136974,0.89915,0.04550026389635844,1.0507179780062227e-06
0.35,20000,0.05,0.2,1.0,0.2,-0.75,0.25,0.05,0.15811388300841897,0,0.3801,0.6199,104.2128,77.0,2084256,0.9876795364868807,0.012320463513119329,0.6006,0.012419330651552278,1.0507179780062227e-06
0.35,20000,0.05,0.15,1.0,0.15,-0.75,0.25,0.05,0.15811388300841897,0,0.37715,0.62285,103.86455,76.0,2077291,0.9991435961547996,0.0008564038452003597,0.08265,0.0008581206663936747,1.0507179780062227e-06
0.35,20000,0.05,0.1,1.0,0.1,-0.75,0.25,0.05,0.15811388300841897,0,0.38645,0.61355,103.84925,77.0,2076985,0.9999985555986202,1.4444013798353694e-06,0.00015,5.733031437583892e-07,1.0507179780062227e-06
0.35,20000,0.05,0.075,1.0,0.075,-0.75,0.25,0.05,0.15811388300841897,0,0.3757,0.6243,104.2004,77.0,2084008,0.9999995201553928,4.798446071596629e-07,5e-05,2.6167849372106007e-11,1.0507179780062227e-06
0.35,20000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.38125,0.61875,104.87045,78.0,2097409,0.9999990464425393,9.535574606589492e-07,0.0001,1.5239706048321186e-23,1.0507179780062227e-06
0.35,20000,0.05,0.035,1.0,0.035,-0.75,0.25,0.05,0.15811388300841897,0,0.38335,0.61665,103.40665,77.0,2068133,1.0,0.0,0.0,2.686408534601521e-46,1.0507179780062227e-06


==> data/rm_sim15_four_coordinate_increment_summary.csv <==
num_samples,delta_p,delta_D,std_delta_tau_p,std_delta_s_p,std_delta_tau_D,std_delta_s_D,std_z_tau_p,std_z_s_p,std_z_tau_D,std_z_s_D,max_abs_offdiag_corr
80000,0.75,0.1,1.4971808778858033,1.4181642826112737,0.20110830034944827,1.417205261409074,0.9981205852572023,1.0027935810709872,1.005541501747241,1.0021154506756098,0.00521237808982876


==> data/rm_sim15_four_coordinate_normalized_covariance.csv <==
,z_tau_p,z_s_p,z_tau_D,z_s_D
z_tau_p,0.9962447027141788,-0.004135494148432653,0.003946326001622134,-0.004178840714617135
z_s_p,-0.004135494148432653,1.0055949662371741,-0.0017160905049302111,0.002543399969156224
z_tau_D,0.003946326001622134,-0.0017160905049302111,1.0111137117360973,0.005252350124400835
z_s_D,-0.004178840714617135,0.002543399969156224,0.005252350124400835,1.0042353764827814


==> data/rm_sim15_particle_born_with_stable_device.csv <==
p0,n_paths,step_h,delta_D,R_D,deltaD_over_R,s_rec,D_s,dt,s_step_std,num_censored,freq_upper,freq_lower,mean_steps_to_hit,median_steps_to_hit,total_candidate_steps,device_inside_step_fraction,device_outside_step_weight,path_fraction_with_any_device_outside
0.1,25000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.1284,0.8716,47.8266,13.5,1195665,0.9999983272906708,1.6727093291590833e-06,8e-05
0.25,25000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.28588,0.71412,89.91916,62.0,2247979,0.9999991103119735,8.896880264730456e-07,8e-05
0.35,25000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.38136,0.61864,103.03128,76.0,2575782,0.9999988353051616,1.1646948383514655e-06,0.00012
0.5,25000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.52308,0.47692,111.10676,83.0,2777669,0.9999989199577055,1.0800422944878818e-06,0.00012
0.65,25000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.66984,0.33016,98.04608,71.0,2451152,0.9999991840571291,8.159428709353378e-07,8e-05
0.8,25000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.80136,0.19864,63.96128,34.0,1599032,1.0,0.0,0.0
0.9,25000,0.05,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0,0.90324,0.09676,36.08712,8.0,902178,0.9999988915712864,1.108428713592069e-06,4e-05


==> data/rm_sim15_sample_particle_device_paths.csv <==
path,step,p,delta_tau_D,s_D,inside_device_class,hit
0,0,0.35,0.0,-0.75,True,-1
0,1,0.3,-0.04553036274798647,-0.8746994477276279,True,-1
0,2,0.25,0.1019670579133662,-0.6623432219504821,True,-1
0,3,0.2,-0.09369341201756011,-0.6272515658231218,True,-1
0,4,0.25,-0.08859031948886108,-0.8560015619954103,True,-1
0,5,0.3,-0.14352582720413934,-0.775462347682262,True,-1
0,6,0.35,0.13772359512850216,-0.7668556917617353,True,-1
0,7,0.39999999999999997,-0.21734815520972003,-0.5761296942713098,True,-1
0,8,0.44999999999999996,0.09255337001811409,-0.9205478351850755,True,-1
0,9,0.49999999999999994,0.1286192937817576,-0.7971460174779782,True,-1
0,10,0.5499999999999999,0.09686660473847629,-0.6960177130893843,True,-1
0,11,0.49999999999999994,-0.1074670982803079,-0.8252173327633477,True,-1
0,12,0.5499999999999999,-0.08947857976919829,-0.6477573165917495,True,-1
0,13,0.6,-0.19344672565648302,-0.8934200019632536,True,-1
0,14,0.65,0.11866536213788424,-0.8682965774502162,True,-1
0,15,0.6,-0.025159416830397074,-0.6150280887933411,True,-1
0,16,0.65,-0.12534097961070384,-0.5456016402813458,True,-1
0,17,0.7000000000000001,0.03531822493895496,-0.6520296952687501,True,-1
0,18,0.7500000000000001,-0.21001017309116576,-0.7453581413929171,True,-1
0,19,0.8000000000000002,0.10516568365759725,-0.8071475508224408,True,-1
0,20,0.8500000000000002,0.018875165049395713,-0.7771934456406917,True,-1
0,21,0.8000000000000002,-0.0714677480471712,-0.7409062833456682,True,-1
0,22,0.7500000000000001,0.02111209500101256,-0.8193957727953143,True,-1
0,23,0.8000000000000002,0.09595921775561889,-0.7595758731210539,True,-1
0,24,0.7500000000000001,-0.1944364429314081,-0.9013237701000787,True,-1
0,25,0.8000000000000002,-0.03755927696063749,-0.5028012908477433,True,-1
0,26,0.8500000000000002,0.07900388121772652,-0.8641534516231927,True,-1
0,27,0.8000000000000002,0.04170484242398092,-0.31912946516264673,True,-1
0,28,0.8500000000000002,0.047029539043163156,-0.7383355034195932,True,-1
0,29,0.8000000000000002,0.07501379772154913,-0.6534620609001067,True,-1
0,30,0.8500000000000002,-0.006494697690702567,-0.652167421507423,True,-1
0,31,0.8000000000000002,-0.10236629913012994,-0.8265197823566099,True,-1
0,32,0.7500000000000001,-0.1287066345795207,-0.7197465082052927,True,-1
0,33,0.8000000000000002,-0.0485850170483082,-0.8856464271114204,True,-1
0,34,0.8500000000000002,0.09838341175893607,-0.7519592584811122,True,-1
0,35,0.8000000000000002,-0.012794420845259356,-0.5836234799116267,True,-1
0,36,0.8500000000000002,-0.0373651754712395,-0.5855472070763286,True,-1
0,37,0.9000000000000002,-0.11013039120339477,-0.7266297207806804,True,-1
0,38,0.9500000000000003,0.21845708491657556,-0.7663920161370527,True,-1
0,39,0.9000000000000002,0.0018975104818140958,-0.7850333831809047,True,-1
0,40,0.9500000000000003,-0.06985988881540774,-0.7992369623811945,True,-1
0,41,1.0,0.03331073285096644,-0.8573184237343001,True,1
0,42,1.0,0.03195237708548686,-1.13986217214314,True,1
0,43,1.0,0.0762646991676611,-0.9093403824687075,True,1
0,44,1.0,-0.06932933703502102,-0.9411404518706395,True,1
0,45,1.0,-0.11909429295544982,-0.7128117625115893,True,1
0,46,1.0,0.0030828314927509176,-0.7573604099496658,True,1
0,47,1.0,-0.03816752819286642,-0.7289212764945279,True,1
0,48,1.0,0.0428849758020764,-0.5890082903354295,True,1
0,49,1.0,0.005187872548975462,-0.6736575384279583,True,1
0,50,1.0,0.09699349628689023,-0.7968521887447696,True,1
0,51,1.0,0.028226944843376206,-0.6260193074455883,True,1
0,52,1.0,0.01553011937380129,-0.7123955465332452,True,1
0,53,1.0,0.05082668852298775,-1.0564080753575549,True,1
0,54,1.0,0.053156699204548956,-0.7680397322322218,True,1
0,55,1.0,0.02351462626426308,-0.7629129064034241,True,1
0,56,1.0,-0.08557593971346462,-0.9265541087982547,True,1
0,57,1.0,-0.035990278889662344,-0.7213571375784908,True,1
0,58,1.0,-0.10469032091532258,-0.9614880621943185,True,1
0,59,1.0,0.034433425035287145,-0.573989503470658,True,1
0,60,1.0,-0.09617125112825792,-0.5249255330192896,True,1
0,61,1.0,-0.0743687215358345,-0.7022860531832393,True,1
0,62,1.0,-0.07676436917649711,-0.5561951759716804,True,1
0,63,1.0,-0.0948306078904187,-0.9732184080481328,True,1
0,64,1.0,0.005056965030525811,-0.6666055553943471,True,1
0,65,1.0,0.07500249786817081,-0.5656320862946282,True,1
0,66,1.0,0.08729070013747099,-0.8372723445981183,True,1
0,67,1.0,0.027256665073703435,-0.5993145851165054,True,1
0,68,1.0,0.0037959234661348418,-0.4017848270348948,True,1
0,69,1.0,-0.12907093405035655,-0.5415576149628221,True,1
0,70,1.0,-0.03411978585497112,-0.7941273313971925,True,1
0,71,1.0,0.05833436237738653,-0.9537899961555137,True,1
0,72,1.0,0.21948477822577545,-0.9014933667148812,True,1
0,73,1.0,-0.03682421253541597,-1.148239494257726,True,1
0,74,1.0,-0.0015710831168750973,-0.5978833687660886,True,1
0,75,1.0,0.14167741143773663,-0.9300879933855997,True,1
0,76,1.0,-0.15332423082979313,-0.7672568900886566,True,1
0,77,1.0,-0.11794971029018564,-0.7502507887524399,True,1
0,78,1.0,-0.309529720877142,-0.6345376199097591,True,1
0,79,1.0,-0.019437608484475954,-0.5310390618387528,True,1
0,80,1.0,-0.1169971591009848,-0.7134736172366993,True,1
0,81,1.0,-0.028572730703722283,-0.5228124085813475,True,1
0,82,1.0,-0.13043202912910867,-0.7102548618308333,True,1
0,83,1.0,0.15347121929388097,-0.8740612187594932,True,1
0,84,1.0,0.12620177733448612,-0.5540569815771483,True,1
0,85,1.0,-0.0907014258464795,-0.883989350850835,True,1
0,86,1.0,-0.0559227710461115,-1.1646112677144447,True,1
0,87,1.0,-0.03897208600379498,-0.4251238350348052,True,1
0,88,1.0,-0.023663398632615226,-0.8644563354698234,True,1
0,89,1.0,0.009502808115803832,-0.8356689604299862,True,1
0,90,1.0,0.009159895182158399,-0.7587635636485014,True,1
0,91,1.0,-0.13386684658420026,-0.6110999276342068,True,1
0,92,1.0,0.026878929808972014,-0.7062156416995748,True,1
0,93,1.0,-0.1228402329438416,-0.8270021384070939,True,1
0,94,1.0,0.18963757032295894,-0.45749247570059204,True,1
0,95,1.0,0.1450611409116523,-0.7700788913168886,True,1
0,96,1.0,-0.018990021229150954,-0.7425215824630094,True,1
0,97,1.0,-0.03304789148271075,-0.8302552121225203,True,1
0,98,1.0,-0.16551272293046737,-0.5381328305623845,True,1
0,99,1.0,0.16399335898786369,-0.6863478661581587,True,1
0,100,1.0,-0.029946336949355036,-0.7745620134833197,True,1
0,101,1.0,0.12486388103542273,-0.7936964921325544,True,1
0,102,1.0,0.17466280979972387,-0.7484913715972326,True,1
0,103,1.0,0.12526693349308446,-0.862049051127759,True,1
0,104,1.0,-0.0897644866503096,-0.7473394440170179,True,1
0,105,1.0,0.2981050106429799,-0.4192581920024917,True,1
0,106,1.0,-0.0969360200793727,-0.7832325368260141,True,1
0,107,1.0,0.006097815062786438,-0.5721539224644313,True,1
0,108,1.0,-0.06370298904793413,-0.5083084709604667,True,1
0,109,1.0,0.03914264999473116,-0.6944804081805332,True,1
0,110,1.0,-0.0024329779700247318,-0.9518474989793451,True,1
0,111,1.0,-0.07807472668008963,-0.729361547980503,True,1
0,112,1.0,0.010486798923735531,-0.7774232936361841,True,1
0,113,1.0,-0.10996316891382141,-0.7006614332226626,True,1
0,114,1.0,-0.17112013713580454,-0.6300279777906772,True,1
0,115,1.0,-0.09781131900145308,-0.8591847477932878,True,1
0,116,1.0,-0.27762088893591963,-1.014717792706664,True,1
0,117,1.0,-0.12868785615103182,-0.8915447967911565,True,1
0,118,1.0,-0.13922593937264716,-0.7211877333431289,True,1
0,119,1.0,0.20208191439543716,-0.5732411778646374,True,1
0,120,1.0,-0.09268378748418149,-0.5781626937561637,True,1
0,121,1.0,-0.0031630001468666764,-0.7079112758240191,True,1
1,0,0.35,0.0,-0.75,True,-1
1,1,0.3,-0.048755232432297686,-0.6637551160464865,True,-1
1,2,0.35,0.12460685832839387,-0.9287434290144125,True,-1
1,3,0.3,-0.12109400242662322,-0.6833714559799333,True,-1
1,4,0.35,-0.02864989642014161,-0.8374424311829036,True,-1
1,5,0.39999999999999997,0.12742427429938502,-0.5572547932942615,True,-1
1,6,0.44999999999999996,0.19776827300235011,-0.7136811020613766,True,-1
1,7,0.39999999999999997,0.08321995426469019,-0.3710162765959938,True,-1
1,8,0.35,-0.019189162206034893,-0.7436329103006847,True,-1
1,9,0.3,-0.03515399707056755,-0.9286274975805346,True,-1
1,10,0.25,0.021701880233119836,-0.7917520022769238,True,-1
1,11,0.2,-0.03602960562426082,-0.9473147899316422,True,-1
1,12,0.25,-0.10397666568394014,-0.6647455752286247,True,-1
1,13,0.3,0.13870661675341803,-0.6404050388669512,True,-1
1,14,0.35,0.07726699969477446,-0.6662372348859589,True,-1
1,15,0.39999999999999997,-0.00834364622136461,-0.8206752925508656,True,-1
1,16,0.35,0.11921775277900762,-0.7663497660017597,True,-1
1,17,0.3,0.027771985079505346,-0.6029607997261954,True,-1
1,18,0.35,0.14834190148007967,-0.5559835553929577,True,-1
1,19,0.3,-0.05759846988260982,-0.8441895692319443,True,-1
1,20,0.35,0.004232842404420274,-0.7956511265297844,True,-1
1,21,0.3,0.061816518447969995,-0.6318363212473008,True,-1
1,22,0.35,-0.09926489714260894,-0.9946408561344835,True,-1
1,23,0.3,0.1374599957705832,-0.8493741894016946,True,-1
1,24,0.25,0.039451579083390795,-0.5892378474774238,True,-1
1,25,0.3,-0.03334162025475699,-0.897361981270786,True,-1
1,26,0.25,0.17064833821011516,-1.019277204595955,True,-1
1,27,0.3,-0.16094281724063672,-0.60487842109967,True,-1
1,28,0.35,0.015772291271056203,-0.9254021716383922,True,-1
1,29,0.3,0.1388839944177659,-0.9414361191407896,True,-1
1,30,0.25,-0.04380460536135394,-0.8213203703934118,True,-1
1,31,0.2,0.10743122357778608,-0.9548715554128406,True,-1
1,32,0.15000000000000002,-0.025370176468164793,-0.8238390004134775,True,-1
1,33,0.10000000000000002,-0.08352342815731278,-0.6719460372958628,True,-1
1,34,0.05000000000000002,-0.04286201788834874,-0.8788525292049696,True,-1
1,35,1.3877787807814457e-17,-0.007178808480669311,-0.6811826785285828,True,-1
1,36,0.0,0.0071000573881925995,-0.988521639112061,True,0
1,37,0.0,-0.19446404151365504,-0.9828006097604213,True,0
1,38,0.0,0.04899822696732432,-0.6092503323486149,True,0
1,39,0.0,-0.14207437412704166,-0.8536761062514757,True,0
1,40,0.0,-0.14764384978067144,-0.8821190651558396,True,0
1,41,0.0,-0.03474283277538395,-0.9678262265507969,True,0
1,42,0.0,0.15239158332974304,-0.5494996647528043,True,0
1,43,0.0,-0.05881954275894652,-0.6664014807305108,True,0
1,44,0.0,0.12320506423073474,-0.43987286194522274,True,0
1,45,0.0,-0.0018111886713620372,-0.46352023687593297,True,0
1,46,0.0,0.0035791522473106957,-0.9833912153956302,True,0
1,47,0.0,-0.03554106494057984,-0.5605968445436672,True,0
1,48,0.0,-0.05937115355639064,-0.7113424526412754,True,0
1,49,0.0,-0.1506737634689723,-0.7956783647891311,True,0
1,50,0.0,-0.0913573870900411,-0.7308365962033553,True,0
1,51,0.0,-0.17331347291599702,-0.5816376871622954,True,0
1,52,0.0,0.01416558956464196,-0.7054779650246038,True,0
1,53,0.0,-0.1286594767643174,-0.6917494093116808,True,0
1,54,0.0,-0.0946652882505048,-0.6563878100756286,True,0
1,55,0.0,-0.042780417140073905,-0.8580655702424225,True,0
1,56,0.0,0.24379690970811063,-0.7909896503388484,True,0
1,57,0.0,-0.08101633606684908,-0.6308036002951027,True,0
1,58,0.0,0.23378263773532693,-0.7494006605751518,True,0
1,59,0.0,0.022992057324308444,-0.6012757411250469,True,0
1,60,0.0,-0.14557710257442505,-0.5614317225526588,True,0
1,61,0.0,-0.020568706657546586,-0.6802184426209489,True,0
1,62,0.0,-0.04949088403979526,-0.8489378027488838,True,0
1,63,0.0,-0.14485249912342388,-1.0218613305607607,True,0
1,64,0.0,0.08475315768037661,-0.7297542456919208,True,0
1,65,0.0,-0.013346150673470197,-0.9805873344870899,True,0
1,66,0.0,0.03192253326237863,-0.7674025711215956,True,0
1,67,0.0,0.08577780890912412,-0.6651033300811199,True,0
1,68,0.0,0.08072278376103229,-0.7814832290709839,True,0
1,69,0.0,0.09953525461433753,-0.7291265479628908,True,0
1,70,0.0,-0.1337564640811291,-0.9161452980993381,True,0
1,71,0.0,-0.07392062303626092,-0.8190162304866633,True,0
1,72,0.0,-0.17212825104094728,-0.9070556884274598,True,0
1,73,0.0,0.15698859643655835,-0.6307133028483087,True,0
1,74,0.0,0.057508588639165095,-0.7915864361024952,True,0
1,75,0.0,-0.04310486035190444,-0.7220305724732187,True,0
1,76,0.0,-0.02366478427818327,-0.5082053872729679,True,0
1,77,0.0,0.04716759753505419,-0.6551833511505238,True,0
1,78,0.0,-0.07416631765155167,-0.8405447396913608,True,0
1,79,0.0,-0.1624317418354171,-0.7473705367975292,True,0
1,80,0.0,0.017796372260229527,-0.6462087585652103,True,0
1,81,0.0,0.06106004928666351,-0.9348231110916658,True,0
1,82,0.0,-0.03304505869915538,-0.5531796480073141,True,0
1,83,0.0,-0.0562490767369842,-0.6521483876472357,True,0
1,84,0.0,-0.019163055019103988,-0.9217609072682804,True,0
1,85,0.0,-0.040986831502113734,-0.7342749461510477,True,0
1,86,0.0,0.11562002503626725,-0.6075398587927587,True,0
1,87,0.0,-0.06560466133480401,-0.9150646496086295,True,0
1,88,0.0,-0.05373139308067847,-0.4848265939643155,True,0
1,89,0.0,0.05243152897834176,-0.5441269771600153,True,0
1,90,0.0,-0.16337964658774204,-0.6134182264662589,True,0
1,91,0.0,-0.0501047308977095,-0.6287160221507162,True,0
1,92,0.0,-0.09802839334477408,-0.9137377995464415,True,0
1,93,0.0,-0.017250809618769763,-0.77496114800012,True,0
1,94,0.0,0.04333386774374497,-0.6886490326314207,True,0
1,95,0.0,-0.08544683907953077,-0.9445289973244916,True,0
1,96,0.0,-0.14978801938409145,-0.7237332584128651,True,0
1,97,0.0,0.09750414614724444,-0.7714842645298754,True,0
1,98,0.0,-0.008904000961766174,-1.0278640945304933,True,0
1,99,0.0,0.049719998118534794,-0.6565108358021455,True,0
1,100,0.0,-0.13389919048702548,-0.8062260844996696,True,0
1,101,0.0,0.2084785440147131,-0.7832380628398564,True,0
1,102,0.0,-0.1712344458243764,-0.8284401038433299,True,0
1,103,0.0,-0.006809385505882804,-0.8484663283402331,True,0
1,104,0.0,0.014372535632484213,-0.7960375237354239,True,0
1,105,0.0,-0.06671885755449272,-0.7290141156606312,True,0
1,106,0.0,-0.05137765852549399,-0.6266893470586994,True,0
1,107,0.0,-0.08785014148417539,-0.8791757359175628,True,0
1,108,0.0,0.13387662883780205,-0.5834120174798599,True,0
1,109,0.0,0.05242554110996772,-0.8324618394453139,True,0
1,110,0.0,0.020573913462471838,-0.7703722757114974,True,0
1,111,0.0,-0.02277800725331055,-0.6463960942464855,True,0
1,112,0.0,0.10754559079765497,-0.6326835914519864,True,0
1,113,0.0,0.03786389244963019,-0.9069035400975408,True,0
1,114,0.0,0.07948582837929052,-0.8121991329288463,True,0
1,115,0.0,0.05436567190855899,-0.8485767557133114,True,0
1,116,0.0,-0.045471208393367955,-0.6865257604776619,True,0
1,117,0.0,0.05766549969452435,-0.741724919153214,True,0
1,118,0.0,-0.07984931368058612,-0.6671085753232315,True,0
1,119,0.0,0.08533667789013655,-0.6678186643002995,True,0
1,120,0.0,-0.037977978169608524,-0.4756666971872665,True,0
1,121,0.0,0.10699858861064958,-0.5145080016980955,True,0
2,0,0.35,0.0,-0.75,True,-1
2,1,0.3,-0.17460647965587137,-0.5852415841520706,True,-1
2,2,0.25,-0.0348021197542405,-0.7965636210408955,True,-1
2,3,0.2,0.16516977365250085,-0.7660114013995899,True,-1
2,4,0.25,-0.0685087701050321,-0.814713516419136,True,-1
2,5,0.2,-0.12932483631680086,-0.7956079928790851,True,-1
2,6,0.25,0.16030324376651323,-1.0063278487876353,True,-1
2,7,0.3,0.02996993991958008,-0.8150678448370469,True,-1
2,8,0.25,-0.010528022621452384,-0.8853177946261849,True,-1
2,9,0.3,0.05732781317624033,-0.5141175184304918,True,-1
2,10,0.25,0.02174364153441946,-0.6399343115204935,True,-1
2,11,0.3,0.04698992898897411,-0.7484309164235389,True,-1
2,12,0.25,0.0941915805483231,-0.9158385855378719,True,-1
2,13,0.3,-0.09542412718667796,-0.530566116907607,True,-1
2,14,0.25,0.14039193831643323,-0.6805410123175547,True,-1
2,15,0.3,0.04020341758764085,-0.8195385255131593,True,-1
2,16,0.25,0.055756367070636685,-0.6343224816933049,True,-1
2,17,0.3,0.007535217450709542,-0.9328000885580023,True,-1
2,18,0.35,-0.09765577141662929,-0.5571262506331738,True,-1
2,19,0.39999999999999997,-0.05414370049329632,-0.7758839108398721,True,-1
2,20,0.35,0.07813464777880351,-0.9786714934548457,True,-1
2,21,0.3,0.010443219996632818,-0.6385472046180575,True,-1
2,22,0.35,0.1016287109515987,-0.5960979499123289,True,-1
2,23,0.3,-0.04771724288711687,-0.9460183799753273,True,-1
2,24,0.35,-0.041604306241848445,-0.7394198722054084,True,-1
2,25,0.39999999999999997,0.040367098749771874,-0.6023967392354079,True,-1
2,26,0.44999999999999996,-0.07220774844809766,-0.5891752425158925,True,-1
2,27,0.49999999999999994,0.03622901568980062,-0.7083406863161513,True,-1
2,28,0.44999999999999996,-0.12475505924527389,-1.0106491466422098,True,-1
2,29,0.49999999999999994,0.15186683590870872,-0.9727822542422428,True,-1
2,30,0.44999999999999996,0.0049215857612926505,-0.7103937966076382,True,-1
2,31,0.49999999999999994,0.08548168554644814,-0.6269937089638028,True,-1
2,32,0.5499999999999999,-0.05713801830366633,-0.8251975266829377,True,-1
2,33,0.6,0.03803080901358926,-0.7101678510072951,True,-1
2,34,0.5499999999999999,-0.04972716997637437,-0.7142935827290899,True,-1
2,35,0.49999999999999994,0.04555643458439036,-0.9973968922075394,True,-1
2,36,0.44999999999999996,0.05685641643670376,-0.8058265315153953,True,-1
2,37,0.39999999999999997,-0.03300621650190132,-0.6322755728289979,True,-1
2,38,0.44999999999999996,0.1815965668000535,-1.0005955010629497,True,-1
2,39,0.39999999999999997,-0.006642077731479096,-0.748434971476493,True,-1
2,40,0.44999999999999996,0.032359469194245975,-0.9711592820252426,True,-1
2,41,0.49999999999999994,0.04556383407528819,-0.7280520563148198,True,-1
2,42,0.5499999999999999,0.07009506833092005,-0.8126168867755265,True,-1
2,43,0.49999999999999994,-0.006658621689678283,-0.7378984133417605,True,-1
2,44,0.44999999999999996,-0.02475463010188544,-0.6781078055115096,True,-1
2,45,0.49999999999999994,-0.0628843347085035,-0.8180738321592679,True,-1
2,46,0.5499999999999999,-0.0034230337679318143,-0.6811429909384562,True,-1
2,47,0.49999999999999994,-0.15959841514126627,-0.695263211755465,True,-1
2,48,0.44999999999999996,0.03641016454059061,-1.0163409085018182,True,-1
2,49,0.39999999999999997,0.2720892473757481,-0.8420278556258384,True,-1
2,50,0.44999999999999996,0.1182455064279111,-0.8716227918734244,True,-1
2,51,0.49999999999999994,0.03026077203588867,-0.8165773710413677,True,-1
2,52,0.44999999999999996,0.04575570023589805,-0.8815836638383573,True,-1
2,53,0.39999999999999997,-0.05675217935646707,-0.461700285538392,True,-1
2,54,0.44999999999999996,-4.737368793602795e-05,-0.8369278588031138,True,-1
2,55,0.39999999999999997,0.12582213864115763,-0.9900851722289814,True,-1
2,56,0.44999999999999996,-0.2764452101407944,-0.8058404161363386,True,-1
2,57,0.39999999999999997,-0.05032143625182881,-0.8283725160147445,True,-1
2,58,0.35,-0.12503245424789758,-0.8762400959879328,True,-1
2,59,0.39999999999999997,0.031639263518944215,-0.9963381313654479,True,-1
2,60,0.35,0.19882030847489396,-1.0385457427306013,True,-1
2,61,0.3,0.060853080643417545,-0.6804772335765968,True,-1
2,62,0.35,-0.15089271923525285,-0.9461323858512336,True,-1
2,63,0.39999999999999997,0.0032333332159147667,-0.8852863518065794,True,-1
2,64,0.44999999999999996,0.1423134214099814,-1.0657612304720747,True,-1
2,65,0.39999999999999997,0.1296675541114781,-0.851589303708636,True,-1
2,66,0.44999999999999996,-0.1198339413506484,-0.7642609608976794,True,-1
2,67,0.39999999999999997,0.04503033129474128,-0.8424429484426219,True,-1
2,68,0.44999999999999996,-0.04138823875134806,-0.8319670680043395,True,-1
2,69,0.49999999999999994,-0.07552243209256398,-0.9929821748070609,True,-1
2,70,0.44999999999999996,0.0955439564330395,-0.6492179374966082,True,-1
2,71,0.39999999999999997,0.008632209179210907,-0.8409900168585285,True,-1
2,72,0.44999999999999996,-0.0939834763224774,-1.0134822334628593,True,-1
2,73,0.39999999999999997,0.10523373596187842,-0.7969627463965064,True,-1
2,74,0.44999999999999996,-0.17560248570896042,-0.6725758429192982,True,-1
2,75,0.49999999999999994,-0.039324690131562645,-0.6085032475432608,True,-1
2,76,0.5499999999999999,0.11460195798330022,-0.929232917109652,True,-1
2,77,0.6,0.01363850201757707,-0.5693113530658156,True,-1
2,78,0.5499999999999999,0.07201512204919733,-0.5951562533651162,True,-1
2,79,0.6,-0.06476484596177974,-0.9366968129185332,True,-1
2,80,0.65,-0.0836404319928858,-0.859978986665579,True,-1
2,81,0.7000000000000001,-0.03645365209268656,-0.5211462778829774,True,-1
2,82,0.7500000000000001,0.01731997723784038,-0.4513559499358537,True,-1
2,83,0.7000000000000001,-0.012059656398089752,-0.6965986907486783,True,-1
2,84,0.7500000000000001,0.08916065736893418,-0.615853600462734,True,-1
2,85,0.7000000000000001,0.09595909996989994,-0.8911713625371435,True,-1
2,86,0.65,0.08231407523170561,-0.7861660081914199,True,-1
2,87,0.7000000000000001,0.1590181300158872,-0.9775768564406054,True,-1
2,88,0.7500000000000001,0.14624885950214941,-0.7375479213144513,True,-1
2,89,0.8000000000000002,0.08444412835172818,-0.5758991536247343,True,-1
2,90,0.8500000000000002,-0.115946143668696,-0.7128835866114634,True,-1
2,91,0.8000000000000002,-0.1005355539632062,-0.6386549346904441,True,-1
2,92,0.7500000000000001,0.11375430206218116,-0.8387124827081273,True,-1
2,93,0.7000000000000001,-0.08219934935742647,-0.5565211880035974,True,-1
2,94,0.65,0.009703344307021286,-0.736517799009198,True,-1
2,95,0.7000000000000001,-0.054985675167052196,-1.0691982053863183,True,-1
2,96,0.65,0.18866245639202392,-0.8395166385325886,True,-1
2,97,0.7000000000000001,-0.008707016477464876,-0.5497456534310714,True,-1
2,98,0.65,0.10835150145420198,-0.7617400116879167,True,-1
2,99,0.6,0.1348674726612479,-0.5647095000746511,True,-1
2,100,0.5499999999999999,0.040317710191083295,-0.5529532992242737,True,-1
2,101,0.49999999999999994,-0.008509352961691028,-0.7950318026016698,True,-1
2,102,0.5499999999999999,-0.04540375414604238,-1.0023532912902748,True,-1
2,103,0.49999999999999994,-0.06028839769550425,-0.8865555327725333,True,-1
2,104,0.44999999999999996,-0.12071818578367888,-0.9838820009188182,True,-1
2,105,0.49999999999999994,0.06553868149378196,-1.2175435116595863,True,-1
2,106,0.44999999999999996,-0.042646647662130735,-0.5220545977246629,True,-1
2,107,0.39999999999999997,-0.17144556816647635,-0.5673965755382064,True,-1
2,108,0.35,-0.0107213024124655,-0.6682317082424957,True,-1
2,109,0.3,0.015397265284797566,-0.7557125260040977,True,-1
2,110,0.35,0.1936612605028254,-0.5339831676902222,True,-1
2,111,0.39999999999999997,0.08891839882045774,-0.9655769652292167,True,-1
2,112,0.44999999999999996,0.12136765820223737,-0.9050583753585866,True,-1
2,113,0.39999999999999997,0.20936397473077717,-0.7137188444251599,True,-1
2,114,0.35,-0.13100267062662618,-0.8558626527261545,True,-1
2,115,0.39999999999999997,-0.08337543662708216,-0.5303027254609768,True,-1
2,116,0.44999999999999996,0.05804958933684497,-0.7442482915936621,True,-1
2,117,0.49999999999999994,-0.043950755328810584,-0.7498331494256216,True,-1
2,118,0.5499999999999999,0.14064959738624414,-0.7454631468018246,True,-1
2,119,0.6,-0.0955494071403739,-0.3617641828963265,True,-1
2,120,0.65,0.14005015246407254,-0.9256314130496206,True,-1
2,121,0.6,-0.0568290060766779,-0.564390022204984,True,-1
2,122,0.5499999999999999,0.16907093963873246,-0.5603859807295506,True,-1
2,123,0.6,0.019898197738058017,-1.0351538785862506,True,-1
2,124,0.5499999999999999,0.02422138539266398,-0.8920180372980153,True,-1
2,125,0.6,0.07630169155285238,-0.5824660034185642,True,-1
2,126,0.5499999999999999,0.024134939731467308,-0.8615756386918665,True,-1
2,127,0.49999999999999994,0.048596412157133125,-0.6718458286794959,True,-1
2,128,0.5499999999999999,-0.3034580090625087,-0.7715561941946275,True,-1
2,129,0.6,-0.095555468784015,-0.7322702424225997,True,-1
2,130,0.5499999999999999,-0.09271885798456904,-0.6984145280865159,True,-1
2,131,0.6,-0.05548373989738531,-0.7459051899370643,True,-1
2,132,0.5499999999999999,-0.0721737741364781,-0.5998684689359102,True,-1
2,133,0.6,0.14623728272513545,-0.8750665040797382,True,-1
2,134,0.5499999999999999,0.14469900277577993,-0.9561798203101702,True,-1
2,135,0.49999999999999994,0.22135105296699817,-0.6006813699673941,True,-1
2,136,0.44999999999999996,0.0976941503133584,-0.6679265912795702,True,-1
2,137,0.49999999999999994,0.045221685945151524,-0.7577094684316158,True,-1
2,138,0.5499999999999999,0.025338891305708724,-0.994939498541918,True,-1
2,139,0.49999999999999994,0.01379923850424083,-0.5641678031200523,True,-1
2,140,0.44999999999999996,-0.08745241802310717,-0.6161869520119104,True,-1
2,141,0.39999999999999997,0.029901890413443318,-0.7831072307819701,True,-1
2,142,0.35,0.010671209599095052,-0.7418779772317887,True,-1
2,143,0.3,0.15060810123292234,-0.837130645638765,True,-1
2,144,0.25,0.09721904368446116,-0.44556183940354666,True,-1
2,145,0.3,0.08937689722976051,-0.7993150550817232,True,-1
2,146,0.35,0.07618936804663617,-0.88222763524085,True,-1
2,147,0.3,-0.004478267973060971,-0.6507894055891007,True,-1
2,148,0.35,-0.18875167488805594,-0.512976156701966,True,-1
2,149,0.3,-0.03530313844327043,-0.9356670259259338,True,-1
2,150,0.25,0.10181138045300614,-1.1191394929788119,True,-1
2,151,0.2,0.005254865515007234,-0.8210320578721287,True,-1
2,152,0.15000000000000002,-0.04266620817457894,-0.8960140895959169,True,-1
2,153,0.2,0.08658185880163738,-0.8695318634221465,True,-1
2,154,0.15000000000000002,-0.030517968969482973,-0.8772824085352626,True,-1
2,155,0.2,0.13302743867179914,-0.7750588136057197,True,-1
2,156,0.25,-0.15008766102945376,-0.6857496703937472,True,-1
2,157,0.3,-0.009064404196382658,-1.018116806938857,True,-1
2,158,0.25,-0.09283041643363542,-0.908891463056544,True,-1
2,159,0.3,0.07139551336483611,-0.8921156849834875,True,-1
2,160,0.25,0.10066145800732802,-0.7011347670826955,True,-1
2,161,0.2,-0.007683866544171973,-0.6258390450548734,True,-1
2,162,0.15000000000000002,-0.13433320393432965,-0.7997711581137797,True,-1
2,163,0.10000000000000002,-0.1019946284738766,-0.844950459797781,True,-1
2,164,0.05000000000000002,-0.19139124023140539,-0.6661534152974328,True,-1
2,165,1.3877787807814457e-17,0.05690855145870741,-0.8509713463366435,True,-1
2,166,0.0,-0.1228127306490203,-0.9136815089241022,True,0
3,0,0.35,0.0,-0.75,True,-1
3,1,0.39999999999999997,0.015197393219290013,-0.5043166623960645,True,-1
3,2,0.35,-0.09843029437216512,-0.6586273905871869,True,-1
3,3,0.3,-0.088361193507069,-0.7575043445667573,True,-1
3,4,0.25,0.051033539334366475,-0.5374855306069101,True,-1
3,5,0.2,0.17632469993928054,-0.3966390872489304,True,-1
3,6,0.25,0.009032176084327166,-0.7237331127463886,True,-1
3,7,0.2,-0.03415581767996106,-1.0913177308641475,True,-1
3,8,0.15000000000000002,0.03420733214902414,-0.9264906075478836,True,-1
3,9,0.2,-0.02430303809545442,-0.4842777112925535,True,-1
3,10,0.25,-0.13781647019270746,-1.1393631469522219,True,-1
3,11,0.3,0.09229216498227595,-0.7764744991430584,True,-1
3,12,0.35,-0.15267947755108716,-0.5502670475339323,True,-1
3,13,0.39999999999999997,-0.09978217039925322,-0.6799121929429882,True,-1
3,14,0.44999999999999996,-0.10051867576105651,-0.6236628346270048,True,-1
3,15,0.49999999999999994,-0.09565585480024441,-0.6436690968896712,True,-1
3,16,0.5499999999999999,-0.004665883731941506,-0.6195074725215679,True,-1
3,17,0.49999999999999994,-0.013401883359910341,-0.6812633258501634,True,-1
3,18,0.44999999999999996,0.06912303972217647,-0.644439419435069,True,-1
3,19,0.49999999999999994,-0.04190347022129453,-0.7133481729830904,True,-1
3,20,0.44999999999999996,0.20301302666865395,-0.8142946202131846,True,-1
3,21,0.49999999999999994,0.04231184569392259,-0.8206506799838764,True,-1
3,22,0.5499999999999999,0.29516582882777304,-1.2581064879265766,True,-1
3,23,0.6,0.0836762456347318,-0.5575397641421007,True,-1
3,24,0.65,0.09065917105425939,-0.801530925342753,True,-1
3,25,0.7000000000000001,0.021658898428926005,-0.8343457778336942,True,-1
3,26,0.65,-0.028289759824541735,-0.5295319413776941,True,-1
3,27,0.7000000000000001,0.08417746124409516,-0.6590282368038837,True,-1
3,28,0.7500000000000001,-0.021343996239302755,-0.9208598762978443,True,-1
3,29,0.7000000000000001,-0.1219588328859263,-0.530734301722733,True,-1
3,30,0.7500000000000001,0.08113836137220046,-0.8212916705421502,True,-1
3,31,0.8000000000000002,-0.1436288059435827,-0.8293351577893079,True,-1
3,32,0.8500000000000002,0.104984135602494,-0.4042358082954577,True,-1
3,33,0.9000000000000002,0.0025418192006192164,-0.885434747528814,True,-1
3,34,0.9500000000000003,0.03366538015976654,-0.8191757919665237,True,-1
3,35,1.0,0.26950571620973157,-0.7657887423630818,True,1
3,36,1.0,0.03652603415616062,-0.6086517863010202,True,1
3,37,1.0,-0.022492908999475272,-0.9137096649338304,True,1
3,38,1.0,0.05540727208669515,-0.8543914810213729,True,1
3,39,1.0,0.06394657631944682,-0.7712794791793772,True,1
3,40,1.0,0.04123238887092042,-0.8056907620738456,True,1
3,41,1.0,0.02991779626554547,-0.8058513293600059,True,1
3,42,1.0,0.012968097443142479,-0.6510064758319284,True,1
3,43,1.0,-0.007204928848838582,-0.9355336986023868,True,1
3,44,1.0,0.057199776001491155,-0.7078775483180396,True,1
3,45,1.0,0.020044018579964136,-0.8941252765011316,True,1
3,46,1.0,-0.0800779610277794,-0.6561887203207232,True,1
3,47,1.0,-0.17309096061278345,-0.5219578256063486,True,1
3,48,1.0,-0.11106197633335269,-0.6839669746370866,True,1
3,49,1.0,-0.006489637003198676,-0.9293241417496783,True,1
3,50,1.0,-0.01803491971536219,-0.824218494114208,True,1
3,51,1.0,0.01866325412362007,-0.2801510289426129,True,1
3,52,1.0,0.013734630206952654,-0.7738429765972336,True,1
3,53,1.0,-0.155355074635136,-0.7051776642652938,True,1
3,54,1.0,-0.2363028005199742,-0.6895858148174695,True,1
3,55,1.0,0.059822393183059,-0.5377213127173027,True,1
3,56,1.0,-0.16851419780418672,-0.8451355202685286,True,1
3,57,1.0,-0.03395010547602098,-0.7839585357553572,True,1
3,58,1.0,-0.05922482043104017,-0.6464059287339898,True,1
3,59,1.0,0.17872480437055493,-0.8912741879990336,True,1
3,60,1.0,-0.07523543002912432,-0.7524486214154927,True,1
3,61,1.0,-0.08223569246690604,-0.4588343876932062,True,1
3,62,1.0,-0.10502014019732758,-0.617779091637452,True,1
3,63,1.0,-0.03091600331157951,-0.7370734852930321,True,1
3,64,1.0,-0.018053181409383834,-0.6355642608603923,True,1
3,65,1.0,-0.06603037916298655,-0.7125617094108567,True,1
3,66,1.0,-0.04860007601393267,-0.9898333952535412,True,1
3,67,1.0,-0.03886704241966979,-0.6617450808608916,True,1
3,68,1.0,-0.10098703735202286,-0.994347423349651,True,1
3,69,1.0,-0.0760168374977697,-0.8790573533623895,True,1
3,70,1.0,0.10013738339950767,-0.9128707974819712,True,1
3,71,1.0,0.008509132410685228,-0.8939003871260535,True,1
3,72,1.0,-0.025023951812395907,-0.6864578051569046,True,1
3,73,1.0,-0.12851911408957403,-0.8625564828393187,True,1
3,74,1.0,-0.16479515511631657,-0.5278912158580856,True,1
3,75,1.0,0.06568702209460335,-0.9716316542414082,True,1
3,76,1.0,0.15892563565531237,-0.9827466682638567,True,1
3,77,1.0,-0.03734362455791676,-0.8163411835621712,True,1
3,78,1.0,-0.08407328145200507,-0.560773294758037,True,1
3,79,1.0,-0.04072803530293947,-0.7774358804201155,True,1
3,80,1.0,0.03214993912877858,-0.6579697137999356,True,1
3,81,1.0,0.008424954073558718,-0.7668907393762316,True,1
3,82,1.0,-0.02011050658251318,-0.855112323644295,True,1
3,83,1.0,-0.14744168897880533,-0.9636295513333473,True,1
3,84,1.0,0.12074244284068343,-0.888772439046152,True,1
3,85,1.0,0.06386600428006278,-0.7720197841593402,True,1
3,86,1.0,-0.06901664517521874,-0.4777830960094953,True,1
3,87,1.0,0.01967027983434592,-0.7622189349322349,True,1
3,88,1.0,0.02222305457716012,-0.575131419353614,True,1
3,89,1.0,-0.050761712439400974,-1.0017601374898617,True,1
3,90,1.0,-0.09835517675013322,-0.927181615010931,True,1
3,91,1.0,-0.08463432006177717,-0.9872918645939368,True,1
3,92,1.0,0.10308575444615038,-0.7579782641939856,True,1
3,93,1.0,-0.18095987398898097,-0.7487489731387165,True,1
3,94,1.0,0.06496205947979988,-0.8844984609536246,True,1
3,95,1.0,0.09006637226908881,-0.6068086844599814,True,1
3,96,1.0,-0.004577203055050746,-0.8692809826139545,True,1
3,97,1.0,-0.05649436618275653,-0.8424376558363939,True,1
3,98,1.0,0.23310144257093396,-0.7613098855985665,True,1
3,99,1.0,0.16749436573347964,-0.59397112425767,True,1
3,100,1.0,-0.018791059146849382,-0.7861884996813909,True,1
3,101,1.0,-0.026949528784862065,-0.3781121457173311,True,1
3,102,1.0,0.05981222809762143,-0.8150866122952943,True,1
3,103,1.0,0.020301312439291726,-0.7703876133050375,True,1
3,104,1.0,-0.12752188798642528,-0.5469112313320375,True,1
3,105,1.0,-0.0913831337317741,-0.7701537889151413,True,1
3,106,1.0,-0.04830479627919365,-0.6701175474567103,True,1
3,107,1.0,-0.2593003311115779,-0.811194889120448,True,1
3,108,1.0,-0.04650297153335284,-0.744179272615371,True,1
3,109,1.0,0.14605135598166824,-1.0221711522834682,True,1
3,110,1.0,0.08559912156197946,-0.8064722163271644,True,1
3,111,1.0,0.16455889726097228,-0.5777152179507086,True,1
3,112,1.0,-0.013869133673375215,-0.7250675510005605,True,1
3,113,1.0,-0.1924422710181678,-0.8530780886062076,True,1
3,114,1.0,-0.00885934555980134,-1.0360500670396928,True,1
3,115,1.0,-0.038073975591416384,-0.8231717580838139,True,1
3,116,1.0,0.17522888896307853,-0.8075145574313686,True,1
3,117,1.0,-0.05167059120266174,-0.5654724201918628,True,1
3,118,1.0,-0.11304176997058844,-0.3870949512315153,True,1
3,119,1.0,0.13166614455865078,-0.5347814147946794,True,1
3,120,1.0,0.006701834060025814,-0.6141406444717562,True,1
3,121,1.0,-0.11663301833151006,-0.7324911356282598,True,1
4,0,0.35,0.0,-0.75,True,-1
4,1,0.39999999999999997,0.13764003930765842,-0.7148595383307256,True,-1
4,2,0.35,-0.05055532884634444,-0.6388024826725704,True,-1
4,3,0.3,0.10730532888436868,-0.6455078361793117,True,-1
4,4,0.35,0.05255379151243625,-0.6480077877519471,True,-1
4,5,0.3,0.07946789241883397,-0.6597696023753287,True,-1
4,6,0.35,0.1460515358312364,-1.0894911071659508,True,-1
4,7,0.3,0.1363691883820899,-0.7928761360526737,True,-1
4,8,0.35,0.024146741535016863,-0.7167710239771744,True,-1
4,9,0.39999999999999997,0.033924410351673054,-0.8617862620305914,True,-1
4,10,0.44999999999999996,-0.0504062200359042,-0.5446340306012091,True,-1
4,11,0.49999999999999994,0.09395428619956665,-0.7359170438819064,True,-1
4,12,0.44999999999999996,-0.19112092263492242,-1.1395602976654013,True,-1
4,13,0.49999999999999994,0.060476751223619264,-0.8141328713653555,True,-1
4,14,0.5499999999999999,0.028384794988740858,-0.4697984222602589,True,-1
4,15,0.6,-0.022123193132452576,-1.0851908453382548,True,-1
4,16,0.65,-0.05209111762193256,-0.9977669161581514,True,-1
4,17,0.6,0.05240304366078537,-0.7851556547762184,True,-1
4,18,0.65,-0.16913767053166862,-0.844164738955308,True,-1
4,19,0.7000000000000001,-0.07394067184397374,-0.9754178583751836,True,-1
4,20,0.7500000000000001,-0.007860213618044133,-0.5279247880505896,True,-1
4,21,0.8000000000000002,0.14727864827317758,-0.6788473026475236,True,-1
4,22,0.7500000000000001,-0.06214806873943064,-0.8566777443599682,True,-1
4,23,0.8000000000000002,0.002524437155099789,-0.7516157633953399,True,-1
4,24,0.7500000000000001,-0.2577616700457053,-0.8608073322890082,True,-1
4,25,0.7000000000000001,0.01724346709956452,-0.804979411672386,True,-1
4,26,0.65,0.10901721314684948,-0.5286367607053365,True,-1
4,27,0.6,0.1545477848478461,-0.8658343141959475,True,-1
4,28,0.65,0.10162715684393415,-0.5452622695084777,True,-1
4,29,0.7000000000000001,-0.067020937548867,-0.9784668619005158,True,-1
4,30,0.7500000000000001,0.11023232010787974,-0.7316796714245274,True,-1
4,31,0.8000000000000002,-0.0368260045269345,-0.7760298658417016,True,-1
4,32,0.7500000000000001,-0.04175872984337779,-0.6329768385625861,True,-1
4,33,0.8000000000000002,0.07522960119584604,-0.5012207861190242,True,-1
4,34,0.7500000000000001,-0.1630830395974405,-0.5471895248249474,True,-1
4,35,0.8000000000000002,0.016724883343435696,-1.0191487462577096,True,-1
4,36,0.7500000000000001,-0.0941943354851545,-0.5856388904738999,True,-1
4,37,0.7000000000000001,-0.06586561976142097,-0.8062185104525046,True,-1
4,38,0.65,-0.026486367491204338,-0.30093585231305714,True,-1
4,39,0.6,0.017253906276255695,-0.6169135646510437,True,-1
4,40,0.5499999999999999,-0.029530151789763023,-0.8351459642291575,True,-1
4,41,0.49999999999999994,0.1705193104814429,-0.8190356753686885,True,-1
4,42,0.5499999999999999,-0.10784818622005016,-0.733462555485193,True,-1
4,43,0.49999999999999994,0.0038208878648749336,-0.7850926605316819,True,-1
4,44,0.5499999999999999,-0.10222562565734515,-0.673781594605564,True,-1
4,45,0.6,0.12937918253823563,-0.44663971376343753,True,-1
4,46,0.5499999999999999,0.10618881638828155,-0.47165959094467996,True,-1
4,47,0.6,0.06140530108568805,-0.6430559572145375,True,-1
4,48,0.65,-0.1442475117560885,-0.8033240598231443,True,-1
4,49,0.6,-0.07229548294827987,-0.7526354042571106,True,-1
4,50,0.65,-0.0019632860951119386,-0.8161439310445759,True,-1
4,51,0.6,-0.05889104244377583,-0.7674111801309126,True,-1
4,52,0.5499999999999999,-0.0018856346028975663,-0.8932840325803036,True,-1
4,53,0.6,0.0018956488532179657,-0.7984017942804038,True,-1
4,54,0.65,0.03217077095304122,-0.6871746168767883,True,-1
4,55,0.6,-0.03548962135081434,-0.678984640805852,True,-1
4,56,0.5499999999999999,0.07598276879878148,-0.8162348358241408,True,-1
4,57,0.6,0.021881116836226466,-0.6228218574849267,True,-1
4,58,0.65,-0.04136009495518422,-0.6919811920167724,True,-1
4,59,0.7000000000000001,-0.08892232355282766,-0.7114694417389458,True,-1
4,60,0.65,0.015127546272505767,-1.0438566422509854,True,-1
4,61,0.7000000000000001,0.1910893978939412,-0.38715517079692874,True,-1
4,62,0.7500000000000001,-0.040854825378607525,-0.7426193635326145,True,-1
4,63,0.8000000000000002,-0.060635652290214906,-0.7991267865756579,True,-1
4,64,0.8500000000000002,-0.1511162981344774,-0.9558889980567198,True,-1
4,65,0.8000000000000002,-0.20933589863773447,-0.713149857971338,True,-1
4,66,0.7500000000000001,0.08649803702960249,-0.9486942164934863,True,-1
4,67,0.8000000000000002,0.0040688278482090695,-0.728733863605816,True,-1
4,68,0.8500000000000002,-0.11724743438053041,-0.8197445038840094,True,-1
4,69,0.9000000000000002,0.02951295146365229,-0.692033510766143,True,-1
4,70,0.8500000000000002,0.046222207915704694,-0.7221922190456223,True,-1
4,71,0.8000000000000002,-0.008444126250870241,-0.6291021789748135,True,-1
4,72,0.7500000000000001,-0.08257215458865651,-0.8756608812527021,True,-1
4,73,0.7000000000000001,0.22488564535568667,-0.8292277965946505,True,-1
4,74,0.65,0.04060554802459169,-0.7854496952813378,True,-1
4,75,0.6,-0.003597627122045262,-0.5962960774539612,True,-1
4,76,0.65,-0.045903406150593073,-0.7187827710225241,True,-1
4,77,0.7000000000000001,-0.08555402451872553,-0.8209636780348912,True,-1
4,78,0.7500000000000001,-0.001129298817654766,-0.6644753762451849,True,-1
4,79,0.8000000000000002,-0.0932446677977718,-0.7719510308270392,True,-1
4,80,0.7500000000000001,0.03355668032104455,-0.7072837957852034,True,-1
4,81,0.8000000000000002,-0.052867052676120976,-0.8133991028443608,True,-1
4,82,0.8500000000000002,0.0008206128273608439,-0.7221760949526257,True,-1
4,83,0.9000000000000002,-0.01619592093071069,-0.906384058010917,True,-1
4,84,0.8500000000000002,-0.020948024417593136,-0.6930427140409664,True,-1
4,85,0.9000000000000002,-0.07677200168454384,-0.5658635400174445,True,-1
4,86,0.8500000000000002,-0.008981421569883494,-0.8091603404262869,True,-1
4,87,0.9000000000000002,-0.02961850800680843,-0.7166313972286203,True,-1
4,88,0.9500000000000003,0.25697938125201986,-0.6866228363268788,True,-1
4,89,1.0,-0.0925505592473119,-0.7848001133344323,True,1
4,90,1.0,-0.02090700760584301,-0.4916275931035297,True,1
4,91,1.0,-0.1102183068517141,-0.5738726772266898,True,1
4,92,1.0,0.15625644805609287,-0.7402256654723357,True,1
4,93,1.0,0.12083139824267985,-0.9932661207532633,True,1
4,94,1.0,0.06393620450564819,-0.7426925911722635,True,1
4,95,1.0,0.12118228054117648,-0.7036999160598276,True,1
4,96,1.0,0.03508739988920407,-0.8855157202709244,True,1
4,97,1.0,0.046783169687942924,-0.6567330773620541,True,1
4,98,1.0,-0.06252868928181457,-0.8975700819838216,True,1
4,99,1.0,0.12400562847864008,-0.9863896057135343,True,1
4,100,1.0,0.18855481767638524,-0.5850562521630996,True,1
4,101,1.0,-0.07774111255946732,-0.6769314929681459,True,1
4,102,1.0,0.0751934267187045,-0.9144706551951169,True,1
4,103,1.0,0.020323951439976843,-0.5686972592034263,True,1
4,104,1.0,-0.004305056422434668,-0.6021095749458335,True,1
4,105,1.0,-0.11070435523349403,-0.9481613417821935,True,1
4,106,1.0,-0.038529677808969674,-0.7585456430010333,True,1
4,107,1.0,-0.0937480937205966,-0.5921317852231196,True,1
4,108,1.0,0.1797130522974989,-0.7539012541317917,True,1
4,109,1.0,0.06881381293822884,-0.813593225991522,True,1
4,110,1.0,-0.07247859996555894,-0.48610866826193827,True,1
4,111,1.0,0.13704200670333683,-0.9817901320245943,True,1
4,112,1.0,-0.07106411794583935,-0.9037561005940993,True,1
4,113,1.0,-0.024513502900438675,-0.6639847558477738,True,1
4,114,1.0,0.008957767779349597,-0.6609000259763482,True,1
4,115,1.0,0.12403178607516858,-0.4524890421040122,True,1
4,116,1.0,-0.21736226433235664,-0.5612758636964793,True,1
4,117,1.0,0.08949653379572588,-0.6621199827853204,True,1
4,118,1.0,0.028751889055037772,-0.8257290462605419,True,1
4,119,1.0,-0.09180340508513533,-0.6804931523698134,True,1
4,120,1.0,-0.006180622839760794,-0.6772426714879183,True,1
4,121,1.0,-0.04467851701112383,-0.9117422062824794,True,1


==> data/rm_sim1_covariance_eigenvalues.csv <==
coordinate_index,GUE_covariance_eigenvalue,GOE_covariance_eigenvalue
1,0.4723557853359137,0.0
2,0.4729720549101063,0.0
3,0.47880116528194233,0.0
4,0.4805138717257627,0.0
5,0.4826356762300544,0.0
6,0.4840722206621511,0.0
7,0.4843564835948093,0.0
8,0.48787250631863666,0.0
9,0.48868085479122164,0.0
10,0.4898344435404921,0.0
11,0.49015462016311157,0.0
12,0.491467613509428,0.0
13,0.49328753434658323,0.0
14,0.49368309483062867,0.0
15,0.495581372176166,0.0
16,0.4965845467271028,0.0
17,0.49806028500330146,0.0
18,0.4988406429627797,0.0
19,0.49933866595294,0.0
20,0.5009354379982713,0.9727551235736714
21,0.502310768816742,0.973479926237746
22,0.5040330906084296,0.9747602819189631
23,0.5045356705036408,0.9783910947227408
24,0.5060541747731494,0.9795860153064484
25,0.5075642656408739,0.9831139345388168
26,0.507914720494596,0.9905073498174642
27,0.5093443385297313,0.992889789650177
28,0.5100077890696771,0.9962917238073865
29,0.5128844111183999,0.9987127228338161
30,0.5139120916082752,0.9992083231237185
31,0.5146409027449045,1.001520374121317
32,0.5158194513042212,1.008024866762709
33,0.5171938305800713,1.0100937572947803
34,0.5185770378384094,1.0181411702955363
35,0.5197426017324502,1.0220099916649696
36,0.5207432944292242,1.0244317911957006
37,0.5235268355970022,1.0281350011830919
38,0.5263472235442935,1.0293961397254925


==> data/rm_sim1_homogeneity_summary.csv <==
ensemble,state,samples,mean_step_norm_squared,std_step_norm_squared,q05,median,q95
GUE,basis state,20000,19.002570941399963,4.335259647400981,12.484587047765666,18.688262317291972,26.66734018865585
GUE,real superposition,20000,18.978781011790993,4.381293673234077,12.39934735125513,18.636848596366605,26.711958705578798
GUE,complex random state,20000,18.985545904127978,4.34357645971122,12.41246316606552,18.66794048239323,26.643059028404483
GOE,basis state,20000,18.948312050061567,6.184999741109791,10.10583535179944,18.233818067942526,30.249780797480348
GOE,real superposition,20000,19.06352967072611,6.199915613106402,10.161263420396057,18.414619167313845,30.27858389007829
GOE,complex random state,20000,19.917873281660622,4.764097348366234,12.905510450772715,19.490302629422352,28.393812718990656


==> data/rm_sim1_isotropy_summary.csv <==
ensemble,hilbert_dimension_N,samples,real_tangent_dimension,mean_coordinate_variance,min_covariance_eigenvalue,max_covariance_eigenvalue,positive_eigenvalue_ratio_max_min,zero_eigenvalues_threshold_1e-10,mean_tangent_norm_squared,std_tangent_norm_squared
GUE,20,50000,38,0.5003995098683024,0.4723557853359137,0.5263472235442935,1.1143024810630489,0,19.015107044667882,4.3808523051511346
GOE,20,50000,38,0.4995118257309091,0.0,1.0293961397254925,1.058227414874707,19,18.981596161781077,6.152506341595209


==> data/rm_sim2_endpoint_summary.csv <==
num_paths,num_steps,single_step_std_from_projection,empirical_endpoint_mean,empirical_endpoint_std,theoretical_endpoint_std,empirical_endpoint_variance,theoretical_endpoint_variance
30000,400,1.0651143261075295,0.03578856224854561,21.270769180493488,21.30228652215059,452.44562152983156,453.7874110717988


==> data/rm_sim2_increment_ks_tests.csv <==
test,center_a,comparison,ks_statistic,p_value
normality,-2.0,"standardized increments vs N(0,1)",0.002975583005013993,0.7666623856740172
normality,0.0,"standardized increments vs N(0,1)",0.0021607643161067336,0.9733173446952297
normality,2.0,"standardized increments vs N(0,1)",0.0023777331986605255,0.9393634608552304
translation_invariance,-2.0,increments at a=0 vs a=-2.0,0.006340000000000012,0.2662715473566568
translation_invariance,2.0,increments at a=0 vs a=2.0,0.003379999999999994,0.9366497508056502


==> data/rm_sim2_increment_summary.csv <==
center_a,samples,mean_delta_a,std_delta_a,variance_delta_a,tangent_norm_squared,theoretical_tangent_norm_squared_continuum,q05,median,q95
-2.0,50000,0.005159452726952934,1.058383949340111,1.1201765842207707,0.4444444444444292,0.4444444444444444,-1.7364420842310089,0.0015156771032604297,1.7392481641888873
0.0,50000,-0.004825959554225303,1.0651143261075295,1.1344685276794968,0.4444444444444446,0.4444444444444444,-1.7647986029588554,-0.0029722003211766533,1.7395201725257763
2.0,50000,-0.006723031192875575,1.06246935299579,1.1288411260552926,0.4444444444444291,0.4444444444444444,-1.7612370350668762,-0.008211073445784062,1.7371909623634414


==> data/rm_sim3_born_frequencies_summary.csv <==
born_probability,grid_initial_probability,paths,frequency_hit_one,standard_error,absolute_error_from_grid_value,mean_absorption_steps,median_absorption_steps
0.05,0.05,50000,0.05012,0.0009757867144002321,0.00011999999999999511,482.26036,55.0
0.1,0.1,50000,0.10114,0.0013484116611776982,0.0011399999999999882,905.00268,220.0
0.2,0.2,50000,0.20516,0.0018059311969175348,0.005159999999999998,1612.7058,866.0
0.35,0.35,50000,0.35596,0.0021412728849915415,0.005960000000000021,2261.68476,1659.0
0.5,0.5,50000,0.49854,0.002236058444674468,0.0014600000000000168,2485.97084,1882.0
0.65,0.65,50000,0.64652,0.0021379050006957744,0.0034800000000000386,2285.59156,1669.0
0.8,0.8,50000,0.80142,0.0017840738975726314,0.0014199999999999768,1599.20616,854.0
0.9,0.9,50000,0.90136,0.0013334927851323378,0.0013600000000000279,892.8774,218.0
0.95,0.95,50000,0.94904,0.0009834945693800246,0.0009599999999999609,477.23168,55.0


==> data/rm_sim4_return_survival.csv <==
step,empirical_survival_probability
0,1.0
1,0.5016125
2,0.5016125
3,0.3762125
4,0.3762125
5,0.3131625
6,0.3131625
7,0.2737375
8,0.2737375
9,0.24665
10,0.24665
11,0.2259875
12,0.2259875
13,0.2094375
14,0.2094375
15,0.19595
16,0.19595
17,0.1852125
18,0.1852125
19,0.176275
20,0.176275
21,0.1682875
22,0.1682875
23,0.1610125
24,0.1610125
25,0.154925
26,0.154925
27,0.1489625
28,0.1489625
29,0.1436875
30,0.1436875
31,0.13935
32,0.13935
33,0.1354875
34,0.1354875
35,0.1321625
36,0.1321625
37,0.12855
38,0.12855
39,0.1256125
40,0.1256125
41,0.1228625
42,0.1228625
43,0.120025
44,0.120025
45,0.1176375
46,0.1176375
47,0.1152375
48,0.1152375
49,0.113025
50,0.113025
51,0.1107875
52,0.1107875
53,0.108725
54,0.108725
55,0.10665
56,0.10665
57,0.104675
58,0.104675
59,0.1029125
60,0.1029125
61,0.101175
62,0.101175
63,0.0995
64,0.0995
65,0.0978875
66,0.0978875
67,0.096325
68,0.096325
69,0.0949875
70,0.0949875
71,0.0939
72,0.0939
73,0.092525
74,0.092525
75,0.0912625
76,0.0912625
77,0.090225
78,0.090225
79,0.0891125
80,0.0891125
81,0.0880125
82,0.0880125
83,0.086875
84,0.086875
85,0.08605
86,0.08605
87,0.085125
88,0.085125
89,0.0841375
90,0.0841375
91,0.0831875
92,0.0831875
93,0.082275
94,0.082275
95,0.0814
96,0.0814
97,0.0806125
98,0.0806125
99,0.0799375
100,0.0799375
101,0.0791
102,0.0791
103,0.0783625
104,0.0783625
105,0.077575
106,0.077575
107,0.0767625
108,0.0767625
109,0.0761625
110,0.0761625
111,0.0754875
112,0.0754875
113,0.074875
114,0.074875
115,0.074225
116,0.074225
117,0.073475
118,0.073475
119,0.0729125
120,0.0729125
121,0.072225
122,0.072225
123,0.0716875
124,0.0716875
125,0.071075
126,0.071075
127,0.0704625
128,0.0704625
129,0.0699
130,0.0699
131,0.0694375
132,0.0694375
133,0.0688625
134,0.0688625
135,0.0683875
136,0.0683875
137,0.0679375
138,0.0679375
139,0.067475
140,0.067475
141,0.06705
142,0.06705
143,0.0665375
144,0.0665375
145,0.0660625
146,0.0660625
147,0.065575
148,0.065575
149,0.0651375
150,0.0651375
151,0.064675
152,0.064675
153,0.0641875
154,0.0641875
155,0.0638375
156,0.0638375
157,0.063425
158,0.063425
159,0.0628875
160,0.0628875
161,0.0625125
162,0.0625125
163,0.0621125
164,0.0621125
165,0.061725
166,0.061725
167,0.0614
168,0.0614
169,0.0611875
170,0.0611875
171,0.0608375
172,0.0608375
173,0.0606
174,0.0606
175,0.060375
176,0.060375
177,0.060025
178,0.060025
179,0.05975
180,0.05975
181,0.0594125
182,0.0594125
183,0.0591375
184,0.0591375
185,0.058775
186,0.058775
187,0.0584875
188,0.0584875
189,0.0581625
190,0.0581625
191,0.0579375
192,0.0579375
193,0.0576875
194,0.0576875
195,0.0574625
196,0.0574625
197,0.0570375
198,0.0570375
199,0.0568625
200,0.0568625
201,0.0566125
202,0.0566125
203,0.05635
204,0.05635
205,0.0560125
206,0.0560125
207,0.055675
208,0.055675
209,0.0554625
210,0.0554625
211,0.055225
212,0.055225
213,0.05495
214,0.05495
215,0.054725
216,0.054725
217,0.0544875
218,0.0544875
219,0.0543
220,0.0543
221,0.054025
222,0.054025
223,0.0537625
224,0.0537625
225,0.0535625
226,0.0535625
227,0.0533375
228,0.0533375
229,0.053125
230,0.053125
231,0.0529
232,0.0529
233,0.052775
234,0.052775
235,0.05255
236,0.05255
237,0.0523875
238,0.0523875
239,0.0522
240,0.0522
241,0.052025
242,0.052025
243,0.0518125
244,0.0518125
245,0.0516
246,0.0516
247,0.0514125
248,0.0514125
249,0.0511875
250,0.0511875
251,0.05095
252,0.05095
253,0.050775
254,0.050775
255,0.0505375
256,0.0505375
257,0.0502875
258,0.0502875
259,0.050075
260,0.050075
261,0.0499625
262,0.0499625
263,0.0497875
264,0.0497875
265,0.049575
266,0.049575
267,0.0493875
268,0.0493875
269,0.0492625
270,0.0492625
271,0.0491
272,0.0491
273,0.048825
274,0.048825
275,0.0486
276,0.0486
277,0.0484375
278,0.0484375
279,0.0483
280,0.0483
281,0.048125
282,0.048125
283,0.0479375
284,0.0479375
285,0.0477375
286,0.0477375
287,0.0476125
288,0.0476125
289,0.0474875
290,0.0474875
291,0.047325
292,0.047325
293,0.047225
294,0.047225
295,0.0470875
296,0.0470875
297,0.046875
298,0.046875
299,0.0467375
300,0.0467375
301,0.046575
302,0.046575
303,0.046325
304,0.046325
305,0.04615
306,0.04615
307,0.046075
308,0.046075
309,0.0458875
310,0.0458875
311,0.0458
312,0.0458
313,0.045625
314,0.045625
315,0.045475
316,0.045475
317,0.045275
318,0.045275
319,0.0451
320,0.0451
321,0.0449875
322,0.0449875
323,0.0448875
324,0.0448875
325,0.044675
326,0.044675
327,0.0445375
328,0.0445375
329,0.0443625
330,0.0443625
331,0.0441875
332,0.0441875
333,0.044075
334,0.044075
335,0.04395
336,0.04395
337,0.0438375
338,0.0438375
339,0.0437375
340,0.0437375
341,0.0435875
342,0.0435875
343,0.043475
344,0.043475
345,0.04335
346,0.04335
347,0.0432
348,0.0432
349,0.0431
350,0.0431
351,0.043
352,0.043
353,0.0428375
354,0.0428375
355,0.0427
356,0.0427
357,0.0425625
358,0.0425625
359,0.0425125
360,0.0425125
361,0.042425
362,0.042425
363,0.0422875
364,0.0422875
365,0.0421875
366,0.0421875
367,0.0420625
368,0.0420625
369,0.0420125
370,0.0420125
371,0.0418625
372,0.0418625
373,0.0417375
374,0.0417375
375,0.04165
376,0.04165
377,0.0414
378,0.0414
379,0.0412375
380,0.0412375
381,0.0411625
382,0.0411625
383,0.041025
384,0.041025
385,0.0409375
386,0.0409375
387,0.04085
388,0.04085
389,0.040725
390,0.040725
391,0.04065
392,0.04065
393,0.0405375
394,0.0405375
395,0.0404125
396,0.0404125
397,0.0403
398,0.0403
399,0.0402375
400,0.0402375
401,0.0401625
402,0.0401625
403,0.04005
404,0.04005
405,0.04
406,0.04
407,0.0399
408,0.0399
409,0.0398625
410,0.0398625
411,0.0397625
412,0.0397625
413,0.0396375
414,0.0396375
415,0.0394875
416,0.0394875
417,0.0394125
418,0.0394125
419,0.03935
420,0.03935
421,0.039275
422,0.039275
423,0.039175
424,0.039175
425,0.0390375
426,0.0390375
427,0.0389625
428,0.0389625
429,0.038875
430,0.038875
431,0.038825
432,0.038825
433,0.0387625
434,0.0387625
435,0.0385875
436,0.0385875
437,0.0385125
438,0.0385125
439,0.0384625
440,0.0384625
441,0.03835
442,0.03835
443,0.038225
444,0.038225
445,0.0381625
446,0.0381625
447,0.038075
448,0.038075
449,0.0379625
450,0.0379625
451,0.0378875
452,0.0378875
453,0.03785
454,0.03785
455,0.0377625
456,0.0377625
457,0.0376625
458,0.0376625
459,0.037575
460,0.037575
461,0.03755
462,0.03755
463,0.037475
464,0.037475
465,0.0373875
466,0.0373875
467,0.0372125
468,0.0372125
469,0.0371375
470,0.0371375
471,0.0370375
472,0.0370375
473,0.03695
474,0.03695
475,0.036925
476,0.036925
477,0.0368
478,0.0368
479,0.0367625
480,0.0367625
481,0.036725
482,0.036725
483,0.036675
484,0.036675
485,0.03655
486,0.03655
487,0.036475
488,0.036475
489,0.036375
490,0.036375
491,0.0363375
492,0.0363375
493,0.036275
494,0.036275
495,0.03625
496,0.03625
497,0.0361875
498,0.0361875
499,0.0361125
500,0.0361125
501,0.0359625
502,0.0359625
503,0.0359125
504,0.0359125
505,0.0357875
506,0.0357875
507,0.03565
508,0.03565
509,0.035625
510,0.035625
511,0.0355625
512,0.0355625
513,0.0355
514,0.0355
515,0.0354375
516,0.0354375
517,0.0353375
518,0.0353375
519,0.0352875
520,0.0352875
521,0.0351875
522,0.0351875
523,0.0351625
524,0.0351625
525,0.0351
526,0.0351
527,0.03505
528,0.03505
529,0.034975
530,0.034975
531,0.0349125
532,0.0349125
533,0.0348375
534,0.0348375
535,0.03475
536,0.03475
537,0.034675
538,0.034675
539,0.0345875
540,0.0345875
541,0.0344875
542,0.0344875
543,0.0344
544,0.0344
545,0.03435
546,0.03435
547,0.0342375
548,0.0342375
549,0.03415
550,0.03415
551,0.034125
552,0.034125
553,0.03405
554,0.03405
555,0.0340125
556,0.0340125
557,0.03395
558,0.03395
559,0.033875
560,0.033875
561,0.033825
562,0.033825
563,0.03375
564,0.03375
565,0.0337
566,0.0337
567,0.033675
568,0.033675
569,0.0335875
570,0.0335875
571,0.03355
572,0.03355
573,0.0335
574,0.0335
575,0.03345
576,0.03345
577,0.0333875
578,0.0333875
579,0.0333375
580,0.0333375
581,0.033325
582,0.033325
583,0.0333125
584,0.0333125
585,0.033275
586,0.033275
587,0.0332125
588,0.0332125
589,0.033125
590,0.033125
591,0.03305
592,0.03305
593,0.03295
594,0.03295
595,0.0329
596,0.0329
597,0.03285
598,0.03285
599,0.0328375
600,0.0328375
601,0.0327625
602,0.0327625
603,0.0327125
604,0.0327125
605,0.0326625
606,0.0326625
607,0.0326125
608,0.0326125
609,0.0325625
610,0.0325625
611,0.0325375
612,0.0325375
613,0.0325125
614,0.0325125
615,0.03245
616,0.03245
617,0.032375
618,0.032375
619,0.0322875
620,0.0322875
621,0.03225
622,0.03225
623,0.0322
624,0.0322
625,0.032175
626,0.032175
627,0.0321375
628,0.0321375
629,0.03205
630,0.03205
631,0.0319875
632,0.0319875
633,0.0319625
634,0.0319625
635,0.0319125
636,0.0319125
637,0.03185
638,0.03185
639,0.0318375
640,0.0318375
641,0.0317875
642,0.0317875
643,0.031775
644,0.031775
645,0.0317375
646,0.0317375
647,0.0317
648,0.0317
649,0.0316625
650,0.0316625
651,0.031575
652,0.031575
653,0.031525
654,0.031525
655,0.0315
656,0.0315
657,0.031425
658,0.031425
659,0.031375
660,0.031375
661,0.0313375
662,0.0313375
663,0.0313125
664,0.0313125
665,0.031225
666,0.031225
667,0.031175
668,0.031175
669,0.031125
670,0.031125
671,0.0310875
672,0.0310875
673,0.0310625
674,0.0310625
675,0.031025
676,0.031025
677,0.0309375
678,0.0309375
679,0.030925
680,0.030925
681,0.030875
682,0.030875
683,0.03085
684,0.03085
685,0.0308125
686,0.0308125
687,0.03075
688,0.03075
689,0.0307125
690,0.0307125
691,0.030675
692,0.030675
693,0.030625
694,0.030625
695,0.0306
696,0.0306
697,0.03055
698,0.03055
699,0.0304875
700,0.0304875
701,0.0304375
702,0.0304375
703,0.0304125
704,0.0304125
705,0.0304
706,0.0304
707,0.030375
708,0.030375
709,0.0303375
710,0.0303375
711,0.0303
712,0.0303
713,0.0302875
714,0.0302875
715,0.03025
716,0.03025
717,0.03015
718,0.03015
719,0.0301125
720,0.0301125
721,0.030025
722,0.030025
723,0.03
724,0.03
725,0.0299875
726,0.0299875
727,0.02995
728,0.02995
729,0.0299
730,0.0299
731,0.029875
732,0.029875
733,0.0298125
734,0.0298125
735,0.0298
736,0.0298
737,0.029775
738,0.029775
739,0.0297125
740,0.0297125
741,0.0296875
742,0.0296875
743,0.02965
744,0.02965
745,0.0295375
746,0.0295375
747,0.0295
748,0.0295
749,0.029475
750,0.029475
751,0.0294375
752,0.0294375
753,0.0294125
754,0.0294125
755,0.029375
756,0.029375
757,0.029325
758,0.029325
759,0.029275
760,0.029275
761,0.02925
762,0.02925
763,0.029225
764,0.029225
765,0.02915
766,0.02915
767,0.0290625
768,0.0290625
769,0.0290375
770,0.0290375
771,0.029025
772,0.029025
773,0.029
774,0.029
775,0.028975
776,0.028975
777,0.028925
778,0.028925
779,0.0288625
780,0.0288625
781,0.02885
782,0.02885
783,0.0288375
784,0.0288375
785,0.0288
786,0.0288
787,0.0287375
788,0.0287375
789,0.0286875
790,0.0286875
791,0.02865
792,0.02865
793,0.0286125
794,0.0286125
795,0.0285875
796,0.0285875
797,0.028525
798,0.028525
799,0.0285
800,0.0285
801,0.0284375
802,0.0284375
803,0.0284
804,0.0284
805,0.02835
806,0.02835
807,0.0283125
808,0.0283125
809,0.028275
810,0.028275
811,0.0282375
812,0.0282375
813,0.0282375
814,0.0282375
815,0.0282
816,0.0282
817,0.02815
818,0.02815
819,0.028125
820,0.028125
821,0.0280625
822,0.0280625
823,0.0280375
824,0.0280375
825,0.0280125
826,0.0280125
827,0.028
828,0.028
829,0.027925
830,0.027925
831,0.027875
832,0.027875
833,0.0278625
834,0.0278625
835,0.0278625
836,0.0278625
837,0.0278
838,0.0278
839,0.0277375
840,0.0277375
841,0.0277125
842,0.0277125
843,0.0276875
844,0.0276875
845,0.02765
846,0.02765
847,0.0276
848,0.0276
849,0.0275625
850,0.0275625
851,0.0275625
852,0.0275625
853,0.027525
854,0.027525
855,0.0275
856,0.0275
857,0.027475
858,0.027475
859,0.0274375
860,0.0274375
861,0.027375
862,0.027375
863,0.027375
864,0.027375
865,0.0273625
866,0.0273625
867,0.027325
868,0.027325
869,0.027275
870,0.027275
871,0.027225
872,0.027225
873,0.0272125
874,0.0272125
875,0.0272
876,0.0272
877,0.0271625
878,0.0271625
879,0.02715
880,0.02715
881,0.0271375
882,0.0271375
883,0.0271125
884,0.0271125
885,0.027075
886,0.027075
887,0.0270125
888,0.0270125
889,0.0269375
890,0.0269375
891,0.0269125
892,0.0269125
893,0.0268875
894,0.0268875
895,0.0268875
896,0.0268875
897,0.0268875
898,0.0268875
899,0.0268875
900,0.0268875
901,0.02685
902,0.02685
903,0.0268125
904,0.0268125
905,0.026775
906,0.026775
907,0.0267625
908,0.0267625
909,0.0267625
910,0.0267625
911,0.02675
912,0.02675
913,0.026725
914,0.026725
915,0.026725
916,0.026725
917,0.0267125
918,0.0267125
919,0.0267
920,0.0267
921,0.0266875
922,0.0266875
923,0.0266125
924,0.0266125
925,0.0266
926,0.0266
927,0.0265375
928,0.0265375
929,0.0265
930,0.0265
931,0.026475
932,0.026475
933,0.02645
934,0.02645
935,0.0264375
936,0.0264375
937,0.0264375
938,0.0264375
939,0.026425
940,0.026425
941,0.026425
942,0.026425
943,0.0264125
944,0.0264125
945,0.0263875
946,0.0263875
947,0.026375
948,0.026375
949,0.0263625
950,0.0263625
951,0.02635
952,0.02635
953,0.026325
954,0.026325
955,0.0263125
956,0.0263125
957,0.026275
958,0.026275
959,0.0262375
960,0.0262375
961,0.0262375
962,0.0262375
963,0.0261875
964,0.0261875
965,0.0261625
966,0.0261625
967,0.0261375
968,0.0261375
969,0.0260875
970,0.0260875
971,0.026075
972,0.026075
973,0.026025
974,0.026025
975,0.0260125
976,0.0260125
977,0.026
978,0.026
979,0.0259375
980,0.0259375
981,0.0259
982,0.0259
983,0.0258625
984,0.0258625
985,0.0258375
986,0.0258375
987,0.0258375
988,0.0258375
989,0.0258125
990,0.0258125
991,0.0258
992,0.0258
993,0.0257375
994,0.0257375
995,0.025725
996,0.025725
997,0.0256875
998,0.0256875
999,0.0256875
1000,0.0256875
1001,0.0256625
1002,0.0256625
1003,0.0256375
1004,0.0256375
1005,0.0256125
1006,0.0256125
1007,0.0256125
1008,0.0256125
1009,0.0255625
1010,0.0255625
1011,0.0255375
1012,0.0255375
1013,0.0254875
1014,0.0254875
1015,0.025475
1016,0.025475
1017,0.02545
1018,0.02545
1019,0.0254375
1020,0.0254375
1021,0.0253875
1022,0.0253875
1023,0.0253375
1024,0.0253375
1025,0.0253125
1026,0.0253125
1027,0.0253
1028,0.0253
1029,0.025275
1030,0.025275
1031,0.0252375
1032,0.0252375
1033,0.0251875
1034,0.0251875
1035,0.025175
1036,0.025175
1037,0.0251625
1038,0.0251625
1039,0.025125
1040,0.025125
1041,0.0251125
1042,0.0251125
1043,0.025075
1044,0.025075
1045,0.025075
1046,0.025075
1047,0.0250375
1048,0.0250375
1049,0.025025
1050,0.025025
1051,0.0250125
1052,0.0250125
1053,0.0249875
1054,0.0249875
1055,0.024975
1056,0.024975
1057,0.024975
1058,0.024975
1059,0.0249625
1060,0.0249625
1061,0.02495
1062,0.02495
1063,0.0249125
1064,0.0249125
1065,0.0249125
1066,0.0249125
1067,0.0249
1068,0.0249
1069,0.0248875
1070,0.0248875
1071,0.0248375
1072,0.0248375
1073,0.0248
1074,0.0248
1075,0.02475
1076,0.02475
1077,0.02475
1078,0.02475
1079,0.0247
1080,0.0247
1081,0.0246875
1082,0.0246875
1083,0.0246375
1084,0.0246375
1085,0.0246
1086,0.0246
1087,0.024575
1088,0.024575
1089,0.0245625
1090,0.0245625
1091,0.0245625
1092,0.0245625
1093,0.0245
1094,0.0245
1095,0.024475
1096,0.024475
1097,0.0244625
1098,0.0244625
1099,0.024425
1100,0.024425
1101,0.024425
1102,0.024425
1103,0.0244
1104,0.0244
1105,0.0243875
1106,0.0243875
1107,0.02435
1108,0.02435
1109,0.0242875
1110,0.0242875
1111,0.0242875
1112,0.0242875
1113,0.02425
1114,0.02425
1115,0.024225
1116,0.024225
1117,0.0242125
1118,0.0242125
1119,0.0242
1120,0.0242
1121,0.0241875
1122,0.0241875
1123,0.0241625
1124,0.0241625
1125,0.0241375
1126,0.0241375
1127,0.024075
1128,0.024075
1129,0.024075
1130,0.024075
1131,0.024075
1132,0.024075
1133,0.0240125
1134,0.0240125
1135,0.024
1136,0.024
1137,0.023975
1138,0.023975
1139,0.023925
1140,0.023925
1141,0.0239
1142,0.0239
1143,0.0239
1144,0.0239
1145,0.02385
1146,0.02385
1147,0.0238375
1148,0.0238375
1149,0.023825
1150,0.023825
1151,0.023775
1152,0.023775
1153,0.0237625
1154,0.0237625
1155,0.023725
1156,0.023725
1157,0.0237
1158,0.0237
1159,0.0236625
1160,0.0236625
1161,0.02365
1162,0.02365
1163,0.0236375
1164,0.0236375
1165,0.0236125
1166,0.0236125
1167,0.0236125
1168,0.0236125
1169,0.0235875
1170,0.0235875
1171,0.0235625
1172,0.0235625
1173,0.02355
1174,0.02355
1175,0.02355
1176,0.02355
1177,0.0235
1178,0.0235
1179,0.0234875
1180,0.0234875
1181,0.023475
1182,0.023475
1183,0.023425
1184,0.023425
1185,0.0233875
1186,0.0233875
1187,0.0233625
1188,0.0233625
1189,0.0233375
1190,0.0233375
1191,0.023325
1192,0.023325
1193,0.0233125
1194,0.0233125
1195,0.0233
1196,0.0233
1197,0.0233
1198,0.0233
1199,0.023275
1200,0.023275
1201,0.0232625
1202,0.0232625
1203,0.023225
1204,0.023225
1205,0.023225
1206,0.023225
1207,0.023225
1208,0.023225
1209,0.0232125
1210,0.0232125
1211,0.0232125
1212,0.0232125
1213,0.0232
1214,0.0232
1215,0.0231875
1216,0.0231875
1217,0.0231625
1218,0.0231625
1219,0.0231375
1220,0.0231375
1221,0.0231
1222,0.0231
1223,0.0230625
1224,0.0230625
1225,0.0230625
1226,0.0230625
1227,0.023025
1228,0.023025
1229,0.0230125
1230,0.0230125
1231,0.0229875
1232,0.0229875
1233,0.0229625
1234,0.0229625
1235,0.0229
1236,0.0229
1237,0.0228625
1238,0.0228625
1239,0.0228625
1240,0.0228625
1241,0.0228375
1242,0.0228375
1243,0.0228
1244,0.0228
1245,0.0227875
1246,0.0227875
1247,0.0227625
1248,0.0227625
1249,0.022725
1250,0.022725
1251,0.0227125
1252,0.0227125
1253,0.0227125
1254,0.0227125
1255,0.0226875
1256,0.0226875
1257,0.0226625
1258,0.0226625
1259,0.02265
1260,0.02265
1261,0.0226375
1262,0.0226375
1263,0.0226375
1264,0.0226375
1265,0.022625
1266,0.022625
1267,0.0225875
1268,0.0225875
1269,0.022575
1270,0.022575
1271,0.02255
1272,0.02255
1273,0.02255
1274,0.02255
1275,0.02255
1276,0.02255
1277,0.0225375
1278,0.0225375
1279,0.0225125
1280,0.0225125
1281,0.0224875
1282,0.0224875
1283,0.0224625
1284,0.0224625
1285,0.02245
1286,0.02245
1287,0.02245
1288,0.02245
1289,0.02245
1290,0.02245
1291,0.0224125
1292,0.0224125
1293,0.0224
1294,0.0224
1295,0.0223875
1296,0.0223875
1297,0.0223625
1298,0.0223625
1299,0.0223375
1300,0.0223375
1301,0.0223125
1302,0.0223125
1303,0.0222875
1304,0.0222875
1305,0.0222875
1306,0.0222875
1307,0.0222375
1308,0.0222375
1309,0.0222125
1310,0.0222125
1311,0.0221875
1312,0.0221875
1313,0.0221875
1314,0.0221875
1315,0.0221625
1316,0.0221625
1317,0.02215
1318,0.02215
1319,0.0221375
1320,0.0221375
1321,0.0221375
1322,0.0221375
1323,0.022125
1324,0.022125
1325,0.022125
1326,0.022125
1327,0.0220875
1328,0.0220875
1329,0.022075
1330,0.022075
1331,0.0220375
1332,0.0220375
1333,0.0220375
1334,0.0220375
1335,0.022
1336,0.022
1337,0.021975
1338,0.021975
1339,0.021975
1340,0.021975
1341,0.021975
1342,0.021975
1343,0.021975
1344,0.021975
1345,0.021975
1346,0.021975
1347,0.0219375
1348,0.0219375
1349,0.0219375
1350,0.0219375
1351,0.021925
1352,0.021925
1353,0.0219125
1354,0.0219125
1355,0.0219
1356,0.0219
1357,0.0219
1358,0.0219
1359,0.0218625
1360,0.0218625
1361,0.0218375
1362,0.0218375
1363,0.0218375
1364,0.0218375
1365,0.0218375
1366,0.0218375
1367,0.0218125
1368,0.0218125
1369,0.0217875
1370,0.0217875
1371,0.0217625
1372,0.0217625
1373,0.0217625
1374,0.0217625
1375,0.0217375
1376,0.0217375
1377,0.0217125
1378,0.0217125
1379,0.0216875
1380,0.0216875
1381,0.0216875
1382,0.0216875
1383,0.021675
1384,0.021675
1385,0.0216375
1386,0.0216375
1387,0.021625
1388,0.021625
1389,0.0216125
1390,0.0216125
1391,0.0216
1392,0.0216
1393,0.0216
1394,0.0216
1395,0.021575
1396,0.021575
1397,0.02155
1398,0.02155
1399,0.02155
1400,0.02155
1401,0.02155
1402,0.02155
1403,0.02155
1404,0.02155
1405,0.0215375
1406,0.0215375
1407,0.0215375
1408,0.0215375
1409,0.0215125
1410,0.0215125
1411,0.0214875
1412,0.0214875
1413,0.0214625
1414,0.0214625
1415,0.0214375
1416,0.0214375
1417,0.021425
1418,0.021425
1419,0.0214125
1420,0.0214125
1421,0.0214
1422,0.0214
1423,0.0214
1424,0.0214
1425,0.0214
1426,0.0214
1427,0.0213875
1428,0.0213875
1429,0.0213875
1430,0.0213875
1431,0.021375
1432,0.021375
1433,0.0213625
1434,0.0213625
1435,0.0213625
1436,0.0213625
1437,0.0213375
1438,0.0213375
1439,0.021325
1440,0.021325
1441,0.0213
1442,0.0213
1443,0.021275
1444,0.021275
1445,0.02125
1446,0.02125
1447,0.0212375
1448,0.0212375
1449,0.0212125
1450,0.0212125
1451,0.0211875
1452,0.0211875
1453,0.0211875
1454,0.0211875
1455,0.0211875
1456,0.0211875
1457,0.0211625
1458,0.0211625
1459,0.0211625
1460,0.0211625
1461,0.0211375
1462,0.0211375
1463,0.021125
1464,0.021125
1465,0.0211
1466,0.0211
1467,0.0211
1468,0.0211
1469,0.0210375
1470,0.0210375
1471,0.0210375
1472,0.0210375
1473,0.0210375
1474,0.0210375
1475,0.0210375
1476,0.0210375
1477,0.021025
1478,0.021025
1479,0.021
1480,0.021
1481,0.0209875
1482,0.0209875
1483,0.0209625
1484,0.0209625
1485,0.020925
1486,0.020925
1487,0.020925
1488,0.020925
1489,0.0209125
1490,0.0209125
1491,0.0208875
1492,0.0208875
1493,0.02085
1494,0.02085
1495,0.0208375
1496,0.0208375
1497,0.0208125
1498,0.0208125
1499,0.020775
1500,0.020775
1501,0.02075
1502,0.02075
1503,0.02075
1504,0.02075
1505,0.020725
1506,0.020725
1507,0.0207125
1508,0.0207125
1509,0.0206875
1510,0.0206875
1511,0.0206875
1512,0.0206875
1513,0.020675
1514,0.020675
1515,0.0206625
1516,0.0206625
1517,0.02065
1518,0.02065
1519,0.0206375
1520,0.0206375
1521,0.020625
1522,0.020625
1523,0.020625
1524,0.020625
1525,0.0206125
1526,0.0206125
1527,0.0206125
1528,0.0206125
1529,0.0206125
1530,0.0206125
1531,0.0206125
1532,0.0206125
1533,0.0205875
1534,0.0205875
1535,0.020575
1536,0.020575
1537,0.0205625
1538,0.0205625
1539,0.02055
1540,0.02055
1541,0.0204875
1542,0.0204875
1543,0.020475
1544,0.020475
1545,0.0204625
1546,0.0204625
1547,0.02045
1548,0.02045
1549,0.0204375
1550,0.0204375
1551,0.020425
1552,0.020425
1553,0.0203875
1554,0.0203875
1555,0.0203875
1556,0.0203875
1557,0.0203875
1558,0.0203875
1559,0.0203875
1560,0.0203875
1561,0.0203625
1562,0.0203625
1563,0.0203625
1564,0.0203625
1565,0.020325
1566,0.020325
1567,0.0202875
1568,0.0202875
1569,0.0202625
1570,0.0202625
1571,0.0202625
1572,0.0202625
1573,0.0202625
1574,0.0202625
1575,0.02025
1576,0.02025
1577,0.0202375
1578,0.0202375
1579,0.020225
1580,0.020225
1581,0.020225
1582,0.020225
1583,0.0202125
1584,0.0202125
1585,0.0202125
1586,0.0202125
1587,0.020175
1588,0.020175
1589,0.0201625
1590,0.0201625
1591,0.02015
1592,0.02015
1593,0.02015
1594,0.02015
1595,0.02015
1596,0.02015
1597,0.0201375
1598,0.0201375
1599,0.020125
1600,0.020125
1601,0.0201
1602,0.0201
1603,0.020075
1604,0.020075
1605,0.020075
1606,0.020075
1607,0.0200625
1608,0.0200625
1609,0.02005
1610,0.02005
1611,0.0200375
1612,0.0200375
1613,0.0200125
1614,0.0200125
1615,0.02
1616,0.02
1617,0.01995
1618,0.01995
1619,0.01995
1620,0.01995
1621,0.01995
1622,0.01995
1623,0.01995
1624,0.01995
1625,0.0199375
1626,0.0199375
1627,0.0199375
1628,0.0199375
1629,0.0199375
1630,0.0199375
1631,0.019925
1632,0.019925
1633,0.0199125
1634,0.0199125
1635,0.0199
1636,0.0199
1637,0.0199
1638,0.0199
1639,0.019875
1640,0.019875
1641,0.019875
1642,0.019875
1643,0.0198625
1644,0.0198625
1645,0.01985
1646,0.01985
1647,0.0198375
1648,0.0198375
1649,0.0198125
1650,0.0198125
1651,0.0198125
1652,0.0198125
1653,0.0198
1654,0.0198
1655,0.0198
1656,0.0198
1657,0.0197875
1658,0.0197875
1659,0.0197875
1660,0.0197875
1661,0.0197875
1662,0.0197875
1663,0.0197625
1664,0.0197625
1665,0.0197375
1666,0.0197375
1667,0.019725
1668,0.019725
1669,0.0197125
1670,0.0197125
1671,0.0197
1672,0.0197
1673,0.0197
1674,0.0197
1675,0.0197
1676,0.0197
1677,0.019675
1678,0.019675
1679,0.019675
1680,0.019675
1681,0.019675
1682,0.019675
1683,0.0196625
1684,0.0196625
1685,0.01965
1686,0.01965
1687,0.01965
1688,0.01965
1689,0.01965
1690,0.01965
1691,0.01965
1692,0.01965
1693,0.0196375
1694,0.0196375
1695,0.0196375
1696,0.0196375
1697,0.0196375
1698,0.0196375
1699,0.0196125
1700,0.0196125
1701,0.0196
1702,0.0196
1703,0.0195375
1704,0.0195375
1705,0.019525
1706,0.019525
1707,0.0195
1708,0.0195
1709,0.0194875
1710,0.0194875
1711,0.0194875
1712,0.0194875
1713,0.0194625
1714,0.0194625
1715,0.0193875
1716,0.0193875
1717,0.0193875
1718,0.0193875
1719,0.0193875
1720,0.0193875
1721,0.019375
1722,0.019375
1723,0.0193625
1724,0.0193625
1725,0.0193625
1726,0.0193625
1727,0.0193625
1728,0.0193625
1729,0.0193625
1730,0.0193625
1731,0.019325
1732,0.019325
1733,0.019325
1734,0.019325
1735,0.0193125
1736,0.0193125
1737,0.0192875
1738,0.0192875
1739,0.0192875
1740,0.0192875
1741,0.019275
1742,0.019275
1743,0.019275
1744,0.019275
1745,0.0192625
1746,0.0192625
1747,0.01925
1748,0.01925
1749,0.01925
1750,0.01925
1751,0.0192375
1752,0.0192375
1753,0.0192375
1754,0.0192375
1755,0.0192375
1756,0.0192375
1757,0.019225
1758,0.019225
1759,0.0192125
1760,0.0192125
1761,0.0191875
1762,0.0191875
1763,0.0191875
1764,0.0191875
1765,0.019175
1766,0.019175
1767,0.0191625
1768,0.0191625
1769,0.01915
1770,0.01915
1771,0.01915
1772,0.01915
1773,0.0191125
1774,0.0191125
1775,0.0190875
1776,0.0190875
1777,0.019075
1778,0.019075
1779,0.01905
1780,0.01905
1781,0.0190375
1782,0.0190375
1783,0.0190375
1784,0.0190375
1785,0.0189875
1786,0.0189875
1787,0.0189875
1788,0.0189875
1789,0.0189875
1790,0.0189875
1791,0.018975
1792,0.018975
1793,0.0189625
1794,0.0189625
1795,0.01895
1796,0.01895
1797,0.0189375
1798,0.0189375
1799,0.0189375
1800,0.0189375
1801,0.0189125
1802,0.0189125
1803,0.0189
1804,0.0189
1805,0.0189
1806,0.0189
1807,0.0189
1808,0.0189
1809,0.0189
1810,0.0189
1811,0.0189
1812,0.0189
1813,0.018875
1814,0.018875
1815,0.018875
1816,0.018875
1817,0.018875
1818,0.018875
1819,0.018875
1820,0.018875
1821,0.018875
1822,0.018875
1823,0.0188625
1824,0.0188625
1825,0.0188625
1826,0.0188625
1827,0.0188375
1828,0.0188375
1829,0.0188375
1830,0.0188375
1831,0.018825
1832,0.018825
1833,0.0188
1834,0.0188
1835,0.0188
1836,0.0188
1837,0.0187875
1838,0.0187875
1839,0.0187875
1840,0.0187875
1841,0.018775
1842,0.018775
1843,0.0187625
1844,0.0187625
1845,0.01875
1846,0.01875
1847,0.018725
1848,0.018725
1849,0.018725
1850,0.018725
1851,0.0187
1852,0.0187
1853,0.0186875
1854,0.0186875
1855,0.01865
1856,0.01865
1857,0.0186375
1858,0.0186375
1859,0.018625
1860,0.018625
1861,0.0186125
1862,0.0186125
1863,0.0186125
1864,0.0186125
1865,0.0186125
1866,0.0186125
1867,0.0186
1868,0.0186
1869,0.0186
1870,0.0186
1871,0.0185875
1872,0.0185875
1873,0.018575
1874,0.018575
1875,0.018575
1876,0.018575
1877,0.018575
1878,0.018575
1879,0.018575
1880,0.018575
1881,0.018575
1882,0.018575
1883,0.01855
1884,0.01855
1885,0.01855
1886,0.01855
1887,0.0185375
1888,0.0185375
1889,0.0185375
1890,0.0185375
1891,0.018525
1892,0.018525
1893,0.018525
1894,0.018525
1895,0.0185125
1896,0.0185125
1897,0.0185125
1898,0.0185125
1899,0.0185125
1900,0.0185125
1901,0.0185125
1902,0.0185125
1903,0.0185125
1904,0.0185125
1905,0.0185
1906,0.0185
1907,0.018475
1908,0.018475
1909,0.0184375
1910,0.0184375
1911,0.0184375
1912,0.0184375
1913,0.018425
1914,0.018425
1915,0.018425
1916,0.018425
1917,0.018425
1918,0.018425
1919,0.0183875
1920,0.0183875
1921,0.018375
1922,0.018375
1923,0.01835
1924,0.01835
1925,0.0183375
1926,0.0183375
1927,0.0183375
1928,0.0183375
1929,0.0183375
1930,0.0183375
1931,0.0183125
1932,0.0183125
1933,0.0182875
1934,0.0182875
1935,0.018275
1936,0.018275
1937,0.018275
1938,0.018275
1939,0.0182625
1940,0.0182625
1941,0.0182375
1942,0.0182375
1943,0.0182375
1944,0.0182375
1945,0.0182375
1946,0.0182375
1947,0.0182375
1948,0.0182375
1949,0.018225
1950,0.018225
1951,0.0182125
1952,0.0182125
1953,0.0182125
1954,0.0182125
1955,0.0182
1956,0.0182
1957,0.0182
1958,0.0182
1959,0.0182
1960,0.0182
1961,0.0182
1962,0.0182
1963,0.0182
1964,0.0182
1965,0.0182
1966,0.0182
1967,0.0182
1968,0.0182
1969,0.0181875
1970,0.0181875
1971,0.018175
1972,0.018175
1973,0.018175
1974,0.018175
1975,0.0181625
1976,0.0181625
1977,0.01815
1978,0.01815
1979,0.0181375
1980,0.0181375
1981,0.0181375
1982,0.0181375
1983,0.0181375
1984,0.0181375
1985,0.0181125
1986,0.0181125
1987,0.0181125
1988,0.0181125
1989,0.0181125
1990,0.0181125
1991,0.0181125
1992,0.0181125
1993,0.0181125
1994,0.0181125
1995,0.0181
1996,0.0181
1997,0.0181
1998,0.0181
1999,0.018075
2000,0.018075
2001,0.0180625
2002,0.0180625
2003,0.01805
2004,0.01805
2005,0.01805
2006,0.01805
2007,0.01805
2008,0.01805
2009,0.01805
2010,0.01805
2011,0.0180375
2012,0.0180375
2013,0.0180375
2014,0.0180375
2015,0.0180375
2016,0.0180375
2017,0.0180125
2018,0.0180125
2019,0.018
2020,0.018
2021,0.018
2022,0.018
2023,0.0179625
2024,0.0179625
2025,0.0179625
2026,0.0179625
2027,0.0179625
2028,0.0179625
2029,0.0179625
2030,0.0179625
2031,0.0179625
2032,0.0179625
2033,0.0179625
2034,0.0179625
2035,0.01795
2036,0.01795
2037,0.017925
2038,0.017925
2039,0.017925
2040,0.017925
2041,0.017925
2042,0.017925
2043,0.0179125
2044,0.0179125
2045,0.0179125
2046,0.0179125
2047,0.0179
2048,0.0179
2049,0.0179
2050,0.0179
2051,0.0178625
2052,0.0178625
2053,0.01785
2054,0.01785
2055,0.0178375
2056,0.0178375
2057,0.017825
2058,0.017825
2059,0.0178125
2060,0.0178125
2061,0.0178
2062,0.0178
2063,0.0177875
2064,0.0177875
2065,0.017775
2066,0.017775
2067,0.017775
2068,0.017775
2069,0.017775
2070,0.017775
2071,0.017775
2072,0.017775
2073,0.017775
2074,0.017775
2075,0.017775
2076,0.017775
2077,0.0177625
2078,0.0177625
2079,0.01775
2080,0.01775
2081,0.01775
2082,0.01775
2083,0.0177375
2084,0.0177375
2085,0.0177375
2086,0.0177375
2087,0.0177375
2088,0.0177375
2089,0.0177375
2090,0.0177375
2091,0.0177375
2092,0.0177375
2093,0.017725
2094,0.017725
2095,0.0177
2096,0.0177
2097,0.0176875
2098,0.0176875
2099,0.017675
2100,0.017675
2101,0.0176625
2102,0.0176625
2103,0.0176625
2104,0.0176625
2105,0.0176625
2106,0.0176625
2107,0.0176625
2108,0.0176625
2109,0.017625
2110,0.017625
2111,0.017625
2112,0.017625
2113,0.017625
2114,0.017625
2115,0.017625
2116,0.017625
2117,0.0176125
2118,0.0176125
2119,0.0176125
2120,0.0176125
2121,0.0176
2122,0.0176
2123,0.0176
2124,0.0176
2125,0.017575
2126,0.017575
2127,0.017525
2128,0.017525
2129,0.0175125
2130,0.0175125
2131,0.0175
2132,0.0175
2133,0.0175
2134,0.0175
2135,0.0175
2136,0.0175
2137,0.0174875
2138,0.0174875
2139,0.0174875
2140,0.0174875
2141,0.0174875
2142,0.0174875
2143,0.0174625
2144,0.0174625
2145,0.0174625
2146,0.0174625
2147,0.0174625
2148,0.0174625
2149,0.0174625
2150,0.0174625
2151,0.01745
2152,0.01745
2153,0.0174375
2154,0.0174375
2155,0.0174375
2156,0.0174375
2157,0.017425
2158,0.017425
2159,0.0174125
2160,0.0174125
2161,0.0174
2162,0.0174
2163,0.017375
2164,0.017375
2165,0.01735
2166,0.01735
2167,0.01735
2168,0.01735
2169,0.0173375
2170,0.0173375
2171,0.0173375
2172,0.0173375
2173,0.017325
2174,0.017325
2175,0.0173
2176,0.0173
2177,0.0173
2178,0.0173
2179,0.0173
2180,0.0173
2181,0.0173
2182,0.0173
2183,0.0173
2184,0.0173
2185,0.0173
2186,0.0173
2187,0.0172875
2188,0.0172875
2189,0.017275
2190,0.017275
2191,0.0172625
2192,0.0172625
2193,0.01725
2194,0.01725
2195,0.017225
2196,0.017225
2197,0.0172125
2198,0.0172125
2199,0.0172125
2200,0.0172125
2201,0.017175
2202,0.017175
2203,0.0171625
2204,0.0171625
2205,0.0171625
2206,0.0171625
2207,0.0171625
2208,0.0171625
2209,0.0171625
2210,0.0171625
2211,0.0171625
2212,0.0171625
2213,0.0171625
2214,0.0171625
2215,0.0171625
2216,0.0171625
2217,0.0171625
2218,0.0171625
2219,0.01715
2220,0.01715
2221,0.01715
2222,0.01715
2223,0.017125
2224,0.017125
2225,0.017125
2226,0.017125
2227,0.017125
2228,0.017125
2229,0.0171125
2230,0.0171125
2231,0.0171125
2232,0.0171125
2233,0.0171
2234,0.0171
2235,0.0171
2236,0.0171
2237,0.017075
2238,0.017075
2239,0.0170625
2240,0.0170625
2241,0.0170625
2242,0.0170625
2243,0.01705
2244,0.01705
2245,0.01705
2246,0.01705
2247,0.01705
2248,0.01705
2249,0.017025
2250,0.017025
2251,0.0170125
2252,0.0170125
2253,0.0170125
2254,0.0170125
2255,0.0170125
2256,0.0170125
2257,0.016975
2258,0.016975
2259,0.016975
2260,0.016975
2261,0.0169625
2262,0.0169625
2263,0.0169625
2264,0.0169625
2265,0.0169625
2266,0.0169625
2267,0.0169625
2268,0.0169625
2269,0.0169625
2270,0.0169625
2271,0.0169625
2272,0.0169625
2273,0.01695
2274,0.01695
2275,0.0169375
2276,0.0169375
2277,0.016925
2278,0.016925
2279,0.0169125
2280,0.0169125
2281,0.0169125
2282,0.0169125
2283,0.0169125
2284,0.0169125
2285,0.0169
2286,0.0169
2287,0.0169
2288,0.0169
2289,0.0169
2290,0.0169
2291,0.0168875
2292,0.0168875
2293,0.0168875
2294,0.0168875
2295,0.0168875
2296,0.0168875
2297,0.016875
2298,0.016875
2299,0.016875
2300,0.016875
2301,0.016875
2302,0.016875
2303,0.0168625
2304,0.0168625
2305,0.0168625
2306,0.0168625
2307,0.0168625
2308,0.0168625
2309,0.0168625
2310,0.0168625
2311,0.0168625
2312,0.0168625
2313,0.01685
2314,0.01685
2315,0.016825
2316,0.016825
2317,0.016825
2318,0.016825
2319,0.016825
2320,0.016825
2321,0.0167875
2322,0.0167875
2323,0.0167875
2324,0.0167875
2325,0.0167875
2326,0.0167875
2327,0.0167875
2328,0.0167875
2329,0.0167875
2330,0.0167875
2331,0.0167875
2332,0.0167875
2333,0.0167875
2334,0.0167875
2335,0.016775
2336,0.016775
2337,0.016775
2338,0.016775
2339,0.016775
2340,0.016775
2341,0.016775
2342,0.016775
2343,0.016775
2344,0.016775
2345,0.016775
2346,0.016775
2347,0.0167625
2348,0.0167625
2349,0.01675
2350,0.01675
2351,0.01675
2352,0.01675
2353,0.01675
2354,0.01675
2355,0.01675
2356,0.01675
2357,0.0167375
2358,0.0167375
2359,0.0167375
2360,0.0167375
2361,0.016725
2362,0.016725
2363,0.0167125
2364,0.0167125
2365,0.0167125
2366,0.0167125
2367,0.0167125
2368,0.0167125
2369,0.0166875
2370,0.0166875
2371,0.016675
2372,0.016675
2373,0.0166625
2374,0.0166625
2375,0.0166625
2376,0.0166625
2377,0.0166625
2378,0.0166625
2379,0.0166625
2380,0.0166625
2381,0.0166625
2382,0.0166625
2383,0.01665
2384,0.01665
2385,0.01665
2386,0.01665
2387,0.0166375
2388,0.0166375
2389,0.0166375
2390,0.0166375
2391,0.016625
2392,0.016625
2393,0.016625
2394,0.016625
2395,0.0166125
2396,0.0166125
2397,0.0165875
2398,0.0165875
2399,0.016575
2400,0.016575
2401,0.016575
2402,0.016575
2403,0.016575
2404,0.016575
2405,0.016575
2406,0.016575
2407,0.016575
2408,0.016575
2409,0.0165625
2410,0.0165625
2411,0.0165625
2412,0.0165625
2413,0.01655
2414,0.01655
2415,0.016525
2416,0.016525
2417,0.016525
2418,0.016525
2419,0.016525
2420,0.016525
2421,0.0165125
2422,0.0165125
2423,0.0165125
2424,0.0165125
2425,0.0165
2426,0.0165
2427,0.0164875
2428,0.0164875
2429,0.0164875
2430,0.0164875
2431,0.016475
2432,0.016475
2433,0.0164625
2434,0.0164625
2435,0.0164625
2436,0.0164625
2437,0.0164375
2438,0.0164375
2439,0.0164375
2440,0.0164375
2441,0.016425
2442,0.016425
2443,0.016425
2444,0.016425
2445,0.016425
2446,0.016425
2447,0.016425
2448,0.016425
2449,0.0164125
2450,0.0164125
2451,0.0163875
2452,0.0163875
2453,0.016375
2454,0.016375
2455,0.0163625
2456,0.0163625
2457,0.0163625
2458,0.0163625
2459,0.01635
2460,0.01635
2461,0.0163375
2462,0.0163375
2463,0.0163375
2464,0.0163375
2465,0.0163375
2466,0.0163375
2467,0.0163375
2468,0.0163375
2469,0.016325
2470,0.016325
2471,0.0163125
2472,0.0163125
2473,0.0163
2474,0.0163
2475,0.0162875
2476,0.0162875
2477,0.0162625
2478,0.0162625
2479,0.01625
2480,0.01625
2481,0.01625
2482,0.01625
2483,0.0162375
2484,0.0162375
2485,0.0162125
2486,0.0162125
2487,0.0162
2488,0.0162
2489,0.0162
2490,0.0162
2491,0.0161875
2492,0.0161875
2493,0.016175
2494,0.016175
2495,0.016175
2496,0.016175
2497,0.016175
2498,0.016175
2499,0.0161625
2500,0.0161625
2501,0.0161625
2502,0.0161625
2503,0.01615
2504,0.01615
2505,0.0161375
2506,0.0161375
2507,0.0161375
2508,0.0161375
2509,0.0161375
2510,0.0161375
2511,0.016125
2512,0.016125
2513,0.016125
2514,0.016125
2515,0.016125
2516,0.016125
2517,0.016125
2518,0.016125
2519,0.016125
2520,0.016125
2521,0.016125
2522,0.016125
2523,0.016125
2524,0.016125
2525,0.016125
2526,0.016125
2527,0.016125
2528,0.016125
2529,0.0161125
2530,0.0161125
2531,0.0161
2532,0.0161
2533,0.0161
2534,0.0161
2535,0.0161
2536,0.0161
2537,0.0161
2538,0.0161
2539,0.0161
2540,0.0161
2541,0.016075
2542,0.016075
2543,0.0160625
2544,0.0160625
2545,0.01605
2546,0.01605
2547,0.01605
2548,0.01605
2549,0.01605
2550,0.01605
2551,0.0160375
2552,0.0160375
2553,0.016025
2554,0.016025
2555,0.016025
2556,0.016025
2557,0.0160125
2558,0.0160125
2559,0.016
2560,0.016
2561,0.016
2562,0.016
2563,0.0159875
2564,0.0159875
2565,0.0159875
2566,0.0159875
2567,0.015975
2568,0.015975
2569,0.015975
2570,0.015975
2571,0.015975
2572,0.015975
2573,0.015975
2574,0.015975
2575,0.0159625
2576,0.0159625
2577,0.0159625
2578,0.0159625
2579,0.0159625
2580,0.0159625
2581,0.0159625
2582,0.0159625
2583,0.01595
2584,0.01595
2585,0.01595
2586,0.01595
2587,0.01595
2588,0.01595
2589,0.01595
2590,0.01595
2591,0.01595
2592,0.01595
2593,0.01595
2594,0.01595
2595,0.01595
2596,0.01595
2597,0.01595
2598,0.01595
2599,0.01595
2600,0.01595
2601,0.01595
2602,0.01595
2603,0.01595
2604,0.01595
2605,0.01595
2606,0.01595
2607,0.0159375
2608,0.0159375
2609,0.015925
2610,0.015925
2611,0.015925
2612,0.015925
2613,0.015925
2614,0.015925
2615,0.0159
2616,0.0159
2617,0.0159
2618,0.0159
2619,0.0159
2620,0.0159
2621,0.0158875
2622,0.0158875
2623,0.015875
2624,0.015875
2625,0.01585
2626,0.01585
2627,0.0158375
2628,0.0158375
2629,0.0158375
2630,0.0158375
2631,0.0158375
2632,0.0158375
2633,0.0158375
2634,0.0158375
2635,0.0158375
2636,0.0158375
2637,0.0158125
2638,0.0158125
2639,0.0158125
2640,0.0158125
2641,0.0158125
2642,0.0158125
2643,0.0158125
2644,0.0158125
2645,0.0158
2646,0.0158
2647,0.0158
2648,0.0158
2649,0.0157875
2650,0.0157875
2651,0.015775
2652,0.015775
2653,0.015775
2654,0.015775
2655,0.015775
2656,0.015775
2657,0.015775
2658,0.015775
2659,0.015775
2660,0.015775
2661,0.015775
2662,0.015775
2663,0.0157625
2664,0.0157625
2665,0.015725
2666,0.015725
2667,0.015725
2668,0.015725
2669,0.0157125
2670,0.0157125
2671,0.0157125
2672,0.0157125
2673,0.0156875
2674,0.0156875
2675,0.015675
2676,0.015675
2677,0.015675
2678,0.015675
2679,0.0156625
2680,0.0156625
2681,0.01565
2682,0.01565
2683,0.0156375
2684,0.0156375
2685,0.0156375
2686,0.0156375
2687,0.0156375
2688,0.0156375
2689,0.0156375
2690,0.0156375
2691,0.0156375
2692,0.0156375
2693,0.0156375
2694,0.0156375
2695,0.0156375
2696,0.0156375
2697,0.015625
2698,0.015625
2699,0.015625
2700,0.015625
2701,0.015625
2702,0.015625
2703,0.015625
2704,0.015625
2705,0.015625
2706,0.015625
2707,0.015625
2708,0.015625
2709,0.015625
2710,0.015625
2711,0.015625
2712,0.015625
2713,0.0156125
2714,0.0156125
2715,0.0156125
2716,0.0156125
2717,0.0156
2718,0.0156
2719,0.0155875
2720,0.0155875
2721,0.0155875
2722,0.0155875
2723,0.0155875
2724,0.0155875
2725,0.0155875
2726,0.0155875
2727,0.015575
2728,0.015575
2729,0.015575
2730,0.015575
2731,0.015575
2732,0.015575
2733,0.015575
2734,0.015575
2735,0.0155625
2736,0.0155625
2737,0.0155625
2738,0.0155625
2739,0.0155625
2740,0.0155625
2741,0.0155625
2742,0.0155625
2743,0.01555
2744,0.01555
2745,0.01555
2746,0.01555
2747,0.01555
2748,0.01555
2749,0.0155375
2750,0.0155375
2751,0.015525
2752,0.015525
2753,0.0155125
2754,0.0155125
2755,0.0155
2756,0.0155
2757,0.0155
2758,0.0155
2759,0.0155
2760,0.0155
2761,0.0155
2762,0.0155
2763,0.0155
2764,0.0155
2765,0.0155
2766,0.0155
2767,0.0155
2768,0.0155
2769,0.0155
2770,0.0155
2771,0.0155
2772,0.0155
2773,0.0155
2774,0.0155
2775,0.0155
2776,0.0155
2777,0.0155
2778,0.0155
2779,0.0155
2780,0.0155
2781,0.0155
2782,0.0155
2783,0.0154875
2784,0.0154875
2785,0.015475
2786,0.015475
2787,0.015475
2788,0.015475
2789,0.0154625
2790,0.0154625
2791,0.0154625
2792,0.0154625
2793,0.01545
2794,0.01545
2795,0.01545
2796,0.01545
2797,0.0154375
2798,0.0154375
2799,0.015425
2800,0.015425
2801,0.015425
2802,0.015425
2803,0.0154125
2804,0.0154125
2805,0.0154125
2806,0.0154125
2807,0.0154125
2808,0.0154125
2809,0.0154125
2810,0.0154125
2811,0.0154125
2812,0.0154125
2813,0.0154125
2814,0.0154125
2815,0.0154
2816,0.0154
2817,0.0154
2818,0.0154
2819,0.0153875
2820,0.0153875
2821,0.015375
2822,0.015375
2823,0.015375
2824,0.015375
2825,0.015375
2826,0.015375
2827,0.015375
2828,0.015375
2829,0.015375
2830,0.015375
2831,0.0153625
2832,0.0153625
2833,0.0153625
2834,0.0153625
2835,0.01535
2836,0.01535
2837,0.01535
2838,0.01535
2839,0.01535
2840,0.01535
2841,0.0153375
2842,0.0153375
2843,0.0153375
2844,0.0153375
2845,0.015325
2846,0.015325
2847,0.015325
2848,0.015325
2849,0.015325
2850,0.015325
2851,0.015325
2852,0.015325
2853,0.015325
2854,0.015325
2855,0.0153125
2856,0.0153125
2857,0.0153
2858,0.0153
2859,0.0153
2860,0.0153
2861,0.0152875
2862,0.0152875
2863,0.0152875
2864,0.0152875
2865,0.0152875
2866,0.0152875
2867,0.0152875
2868,0.0152875
2869,0.0152875
2870,0.0152875
2871,0.0152875
2872,0.0152875
2873,0.0152875
2874,0.0152875
2875,0.0152875
2876,0.0152875
2877,0.0152875
2878,0.0152875
2879,0.015275
2880,0.015275
2881,0.015275
2882,0.015275
2883,0.015275
2884,0.015275
2885,0.015275
2886,0.015275
2887,0.015275
2888,0.015275
2889,0.015275
2890,0.015275
2891,0.015275
2892,0.015275
2893,0.015275
2894,0.015275
2895,0.0152625
2896,0.0152625
2897,0.0152625
2898,0.0152625
2899,0.01525
2900,0.01525
2901,0.015225
2902,0.015225
2903,0.015225
2904,0.015225
2905,0.015225
2906,0.015225
2907,0.0152125
2908,0.0152125
2909,0.0152125
2910,0.0152125
2911,0.0152
2912,0.0152
2913,0.0152
2914,0.0152
2915,0.0152
2916,0.0152
2917,0.0152
2918,0.0152
2919,0.0152
2920,0.0152
2921,0.0152
2922,0.0152
2923,0.0152
2924,0.0152
2925,0.0152
2926,0.0152
2927,0.0152
2928,0.0152
2929,0.0152
2930,0.0152
2931,0.015175
2932,0.015175
2933,0.015175
2934,0.015175
2935,0.015175
2936,0.015175
2937,0.015175
2938,0.015175
2939,0.015175
2940,0.015175
2941,0.015175
2942,0.015175
2943,0.015175
2944,0.015175
2945,0.015175
2946,0.015175
2947,0.0151625
2948,0.0151625
2949,0.01515
2950,0.01515
2951,0.01515
2952,0.01515
2953,0.01515
2954,0.01515
2955,0.0151375
2956,0.0151375
2957,0.0151375
2958,0.0151375
2959,0.015125
2960,0.015125
2961,0.015125
2962,0.015125
2963,0.015125
2964,0.015125
2965,0.015125
2966,0.015125
2967,0.015125
2968,0.015125
2969,0.015125
2970,0.015125
2971,0.015125
2972,0.015125
2973,0.015125
2974,0.015125
2975,0.015125
2976,0.015125
2977,0.015125
2978,0.015125
2979,0.015125
2980,0.015125
2981,0.015125
2982,0.015125
2983,0.015125
2984,0.015125
2985,0.015125
2986,0.015125
2987,0.015125
2988,0.015125
2989,0.015125
2990,0.015125
2991,0.015125
2992,0.015125
2993,0.015125
2994,0.015125
2995,0.015125
2996,0.015125
2997,0.015125
2998,0.015125
2999,0.015125
3000,0.015125


==> data/rm_sim4_stroboscopic_summary.csv <==
mass_M,omega,a0,p0,sigma_resolution,D_a,Delta_t_between_records,D_a_Delta_t,ratio_D_a_Delta_t_over_sigma_squared,record_noise_std,num_paths,num_records,mean_rms_deviation,max_rms_deviation
1.0,1.0,1.0,0.35,0.1,0.002,0.05,0.0001,0.009999999999999998,0.01,5000,401,0.01000162119716644,0.0103342653684881


==> data/rm_sim4_stroboscopic_trajectory_data.csv <==
time,newtonian_position,mean_recorded_position,rms_deviation,sigma_resolution
0.0,1.0,0.999861996751304,0.010017417510043512,0.1
0.05,1.0162429696397037,1.0164569984838516,0.010102640932084505,0.1
0.1,1.0299458611044157,1.0295676547912624,0.009931470935602009,0.1
0.15000000000000002,1.041074424301802,1.0415797367125847,0.009897276755298518,0.1
0.2,1.049600843619513,1.0494954278531339,0.01013680523832291,0.1
0.25,1.0555038074497278,1.0554372312141116,0.010019782806600042,0.1
0.30000000000000004,1.0587685614570748,1.0590647753584275,0.010014100673236789,0.1
0.35000000000000003,1.0593869454567868,1.059189547260092,0.009993178225753553,0.1
0.4,1.0573574138109127,1.0574251233224927,0.009870714986587793,0.1
0.45,1.0526850392916074,1.0529925929665114,0.010106570380024585,0.1
0.5,1.0453815004018439,1.0453496745585205,0.010006551272327566,0.1
0.55,1.0354650521852364,1.0355485001631077,0.01006569158247167,0.1
0.6000000000000001,1.0229604805979406,1.022854876105975,0.00996770469616725,0.1
0.65,1.0078990405566697,1.0078476338149942,0.00993240157386473,0.1
0.7000000000000001,0.9903183778176803,0.9902485554436614,0.009950729224586714,0.1
0.75,0.9702624348819878,0.9699890617342609,0.010002348918724062,0.1
0.8,0.9477813411619984,0.9478816144189339,0.010129136669470334,0.1
0.8500000000000001,0.9229312876840845,0.9229221358990242,0.010154514275606335,0.1
0.9,0.8957743866402836,0.8958220791129495,0.009986850347243587,0.1
0.9500000000000001,0.8663785161401643,0.866223501422644,0.009808473187951297,0.1
1.0,0.8348171505509034,0.8347526209625843,0.010079083910111843,0.1
1.05,0.801169176849633,0.800950756130447,0.010117033989721299,0.1
1.1,0.7655186974470797,0.7655518105971013,0.010083404701714203,0.1
1.1500000000000001,0.7279548199753396,0.7277676453865146,0.009932159429040108,0.1
1.2000000000000002,0.6885714345652026,0.6886112697256188,0.009943644781499278,0.1
1.25,0.6474669791697238,0.6474770509656097,0.01006936176152672,0.1
1.3,0.6047441935206048,0.6045772445897254,0.01006495692675709,0.1
1.35,0.5605098623323721,0.5605165451013896,0.009922414287613063,0.1
1.4000000000000001,0.5148745483962018,0.5151179357231116,0.009993924465384373,0.1
1.4500000000000002,0.46795231623052236,0.46799645724358335,0.010123700773355854,0.1
1.5,0.41986044697912195,0.42008575636977996,0.009895938952863115,0.1
1.55,0.3707191452693674,0.3709937448678744,0.00989543365993918,0.1
1.6,0.320651238763238,0.32060148634382785,0.010145888207772128,0.1
1.6500000000000001,0.26978187115213753,0.2698089707733641,0.01004593723799879,0.1
1.7000000000000002,0.21823818936283912,0.21814331245807825,0.010132187133645262,0.1
1.75,0.1661490257563858,0.16604450290495387,0.009885270235920368,0.1
1.8,0.11364457611428119,0.11354583438390814,0.010039353019240634,0.1
1.85,0.06085607421684203,0.0608999407387589,0.010187267757271332,0.1
1.9000000000000001,0.007915463827091462,0.00810949197784822,0.009877908625789166,0.1
1.9500000000000002,-0.045044931099932906,-0.04515212066128382,0.009775483146715249,0.1
2.0,-0.09789273715815383,-0.0979846199134005,0.00998923808507922,0.1
2.0500000000000003,-0.15049586235503182,-0.15065380112972593,0.010014899424757,0.1
2.1,-0.2027228262727518,-0.2028998408782301,0.0101600652900392,0.1
2.15,-0.2544430887007968,-0.2544605244238057,0.01004510677681663,0.1
2.2,-0.30552737591848933,-0.305551725217527,0.009870239947518004,0.1
2.25,-0.35584800381196674,-0.3560010193819008,0.009902410039520432,0.1
2.3000000000000003,-0.40527919701797244,-0.40507153647005284,0.009987172546706169,0.1
2.35,-0.45369740329675845,-0.453494760914787,0.010130683310235616,0.1
2.4000000000000004,-0.5009816023483431,-0.5009784402879284,0.009863394738483262,0.1
2.45,-0.5470136083002312,-0.5470814551905564,0.009863296743409345,0.1
2.5,-0.5916783651105489,-0.5919007204121122,0.009905904959104105,0.1
2.5500000000000003,-0.6348642341482266,-0.6344001245779308,0.009895310140390828,0.1
2.6,-0.6764632732314348,-0.676392413695682,0.00999917167932562,0.1
2.6500000000000004,-0.7163715064268273,-0.7164370538684887,0.009963928346305441,0.1
2.7,-0.7544891839352208,-0.7545110249122333,0.010116795020227378,0.1
2.75,-0.7907210314141475,-0.7908275945973345,0.009879116479489698,0.1
2.8000000000000003,-0.8249764881140916,-0.8252060433120927,0.010302957952531642,0.1
2.85,-0.8571699332331998,-0.8572545451912512,0.010063830382023933,0.1
2.9000000000000004,-0.887220899924697,-0.8872496189250961,0.009926920008431905,0.1
2.95,-0.9150542764220947,-0.9150540171168854,0.009866189191121685,0.1
3.0,-0.9406004937794918,-0.9404987222797571,0.00998358778797826,0.1
3.0500000000000003,-0.9637956997577084,-0.963989512640774,0.009898010178910567,0.1
3.1,-0.9845819184216278,-0.9845432154925545,0.00995076855454661,0.1
3.1500000000000004,-1.002907195049844,-1.003258665833977,0.01001964866885306,0.1
3.2,-1.0187257259944063,-1.018821517233931,0.009912229565456718,0.1
3.25,-1.0319979731660842,-1.032043910351586,0.01015383873191237,0.1
3.3000000000000003,-1.0426907628590019,-1.042400889509338,0.009860472984982821,0.1
3.35,-1.050777368667624,-1.0510176542699043,0.010065210585041656,0.1
3.4000000000000004,-1.056237578288852,-1.0562401232104468,0.010053841020028209,0.1
3.45,-1.059057744042255,-1.0589645725859307,0.009907877768435436,0.1
3.5,-1.0592308169821634,-1.0591060716215757,0.009959887724740941,0.1
3.5500000000000003,-1.056756364516362,-1.0569080031565852,0.009907663968306613,0.1
3.6,-1.0516405714873454,-1.051913139481537,0.010116640849779063,0.1
3.6500000000000004,-1.0438962247134327,-1.0438607122432022,0.010226206340736043,0.1
3.7,-1.0335426810283808,-1.0338393340300442,0.009959751483838479,0.1
3.75,-1.020605818899381,-1.0204852956218728,0.010047478951979398,0.1
3.8000000000000003,-1.0051179737443683,-1.0051235157456908,0.010042187304375167,0.1
3.85,-0.9871178571103164,-0.9871836185463735,0.009971350034044424,0.1
3.9000000000000004,-0.9666504599145308,-0.9665187385434819,0.010006519879271647,0.1
3.95,-0.9437669399907869,-0.9438345497534215,0.00998793313577912,0.1
4.0,-0.9185244942213868,-0.9181791638712844,0.010039129487436248,0.1
4.05,-0.8909862155747427,-0.8911004919279197,0.009939596562454118,0.1
4.1000000000000005,-0.8612209354058122,-0.8609138370220392,0.010046923631622687,0.1
4.15,-0.8293030514135606,-0.8292430910999661,0.00986984781195522,0.1
4.2,-0.7953123416854553,-0.7953140319107319,0.0103342653684881,0.1
4.25,-0.759333765293797,-0.7592562045852068,0.009838218816383214,0.1
4.3,-0.7214572499422847,-0.7215225151860859,0.010077252887783003,0.1
4.3500000000000005,-0.6817774671935883,-0.6815945553774944,0.00994161001957993,0.1
4.4,-0.64039359583975,-0.6403714460962984,0.010108599248908454,0.1
4.45,-0.5974090740068496,-0.5974004352051933,0.010065649175671243,0.1
4.5,-0.5529313406135636,-0.5529880954727929,0.010215987210152542,0.1
4.55,-0.5070715668298194,-0.507007066186478,0.010004707543261547,0.1
4.6000000000000005,-0.4599443782067666,-0.45998679524679437,0.009927097652970838,0.1
4.65,-0.4116675681725994,-0.4116873502561897,0.010009762883250457,0.1
4.7,-0.3623618036103258,-0.362410455946742,0.010145647807742337,0.1
4.75,-0.31215032325340575,-0.31197325667961767,0.010124743184418321,0.1
4.800000000000001,-0.2611586296530969,-0.2613527710826857,0.010203856959639079,0.1
4.8500000000000005,-0.20951417548744145,-0.20961592737749488,0.010047251550400229,0.1
4.9,-0.15734604499594057,-0.15723982557788965,0.010080948050061194,0.1
4.95,-0.1047846313361861,-0.10509209885660173,0.01023129849643534,0.1
5.0,-0.05196131066887222,-0.05182523158893689,0.010091183232248647,0.1
5.050000000000001,0.000991886214187332,0.0010601665962783862,0.009892189411813782,0.1
5.1000000000000005,0.05394260389827482,0.054108775270694284,0.010283132801154154,0.1
5.15,0.10675849316538166,0.1066791984202434,0.009956860349067998,0.1
5.2,0.15930754179832352,0.159343078081184,0.010020854259298752,0.1
5.25,0.21145840454253356,0.2114243559271129,0.010140391682548064,0.1
5.300000000000001,0.2630807314007963,0.2630480624308932,0.009916287626985206,0.1
5.3500000000000005,0.31404549344035243,0.31394214705539136,0.010052362613801614,0.1
5.4,0.3642253052980392,0.3643727620349196,0.00996103373060171,0.1
5.45,0.4134947435773529,0.4133619770307103,0.009918027505807801,0.1
5.5,0.4617306603416228,0.46182956765396577,0.01017314961096607,0.1
5.550000000000001,0.508812490919719,0.5087689832225063,0.009752947075348746,0.1
5.6000000000000005,0.5546225552549379,0.5543554856477546,0.009996923755233807,0.1
5.65,0.5990463520438625,0.5988918781657225,0.00997608516831668,0.1
5.7,0.6419728449299866,0.6419870686830464,0.009799227890781642,0.1
5.75,0.6832947400367804,0.6830281557285098,0.01000180526250279,0.1
5.800000000000001,0.7229087541465046,0.7227593090112013,0.010048937441755001,0.1
5.8500000000000005,0.760715872854463,0.76060114687634,0.009897911069873321,0.1
5.9,0.7966215980534533,0.796787843269618,0.009969532815912969,0.1
5.95,0.8305361841298183,0.830567973224628,0.010001206328081144,0.1
6.0,0.8623748622807419,0.8623864746168605,0.00985857807558463,0.1
6.050000000000001,0.8920580523921107,0.8922554624392602,0.010072377745737835,0.1
6.1000000000000005,0.9195115619473515,0.9193528999320059,0.010027989008170486,0.1
6.15,0.9446667714700882,0.9446194483845751,0.009980312421686066,0.1
6.2,0.9674608060370937,0.9673974400434349,0.010146385456605522,0.1
6.25,0.9878366924328545,0.9877587542659585,0.010044325486754827,0.1
6.300000000000001,1.005743501552938,1.0054441464397632,0.010155759640421818,0.1
6.3500000000000005,1.0211364757002288,1.0212025852514277,0.010118061471881943,0.1
6.4,1.0339771404558653,1.0341089571876532,0.010151416751912546,0.1
6.45,1.0442334008452476,1.0440358549130766,0.009946634765426374,0.1
6.5,1.051879621558759,1.0517261662636739,0.009880701920746261,0.1
6.550000000000001,1.0568966910266906,1.0569551086626,0.01003672271127956,0.1
6.6000000000000005,1.0592720691882118,1.059310220193387,0.009953252304927274,0.1
6.65,1.0589998188349918,1.0590724958877749,0.009926377102891537,0.1
6.7,1.0560806204511288,1.056101512182945,0.010045943461827158,0.1
6.75,1.050521770512293,1.0505129218195508,0.010014118504339052,0.1
6.800000000000001,1.042337163248338,1.04209828338057,0.009935799006114819,0.1
6.8500000000000005,1.0315472559149632,1.0316780885289212,0.009947779257999986,0.1
6.9,1.0181790176612269,1.018187811911225,0.010004622157288083,0.1
6.95,1.0022658621207194,1.0025428505551792,0.00993668218075317,0.1
7.0,0.9838475638948807,0.9839476667250597,0.01000439432438135,0.1
7.050000000000001,0.962970159137211,0.963079255600895,0.01006957175300116,0.1
7.1000000000000005,0.9396858304868627,0.9393586207810187,0.009966421786426594,0.1
7.15,0.9140527766392175,0.9141294043159082,0.010112309500439525,0.1
7.2,0.8861350668794581,0.8860413000587312,0.009960764956401268,0.1
7.25,0.8560024809427218,0.8559648690809875,0.00997556221912478,0.1
7.300000000000001,0.8237303346011022,0.8237521600874332,0.00985528677108556,0.1
7.3500000000000005,0.789399291413446,0.7893747394679071,0.009903835139958553,0.1
7.4,0.7530951611084598,0.7531189776752459,0.00995662724335642,0.1
7.45,0.7149086851050805,0.7150555301906036,0.009986089177215102,0.1
7.5,0.6749353097061844,0.674777467147451,0.009951408390505756,0.1
7.550000000000001,0.6332749475325365,0.6332528232731228,0.010066287267216917,0.1
7.6000000000000005,0.5900317277932752,0.5899689346824404,0.010000198814653572,0.1
7.65,0.5453137360171143,0.545467014231679,0.009930892219609758,0.1
7.7,0.4992327438948145,0.49917104242787025,0.00989768219398705,0.1
7.75,0.4519039299081646,0.45187354622783016,0.010109112870635045,0.1
7.800000000000001,0.4034455914437606,0.40337254542179546,0.010011905834808071,0.1
7.8500000000000005,0.3539788491111504,0.35379816288524185,0.009875761689464285,0.1
7.9,0.30362734400438324,0.303423401464364,0.009882874086413397,0.1
7.95,0.25251692866366915,0.2524375883341057,0.010030224010053549,0.1
8.0,0.20077535250957007,0.20101094018598156,0.009989941505453426,0.1
8.05,0.14853194253597848,0.14854326093718517,0.009977062231473927,0.1
8.1,0.09591728005998909,0.0955145751740091,0.00972143838953233,0.1
8.15,0.043062874336601664,0.04315722346548013,0.009840857611904058,0.1
8.200000000000001,-0.00989916614591585,-0.009891258355854372,0.010011001584543613,0.1
8.25,-0.06283646386845271,-0.06297961583995434,0.009873095178715314,0.1
8.3,-0.11561670315591815,-0.11535435501003583,0.010008090391184476,0.1
8.35,-0.16810796089750696,-0.16818443197645438,0.009985646933558688,0.1
8.4,-0.22017903628578744,-0.22048048225688066,0.009994785545653521,0.1
8.450000000000001,-0.2716997787503789,-0.27165601867279177,0.009962437901351791,0.1
8.5,-0.3225414132666021,-0.32278836718612247,0.010043932594929682,0.1
8.55,-0.37257686222598124,-0.37271701218095377,0.009927040580758752,0.1
8.6,-0.4216810630640728,-0.42168277743971866,0.009971773250377833,0.1
8.65,-0.46973128085175814,-0.46988297227300774,0.010058123757986088,0.1
8.700000000000001,-0.5166074150686362,-0.5166947658988944,0.010068040523337976,0.1
8.75,-0.5621922997917818,-0.5621308953512197,0.009933447411835583,0.1
8.8,-0.6063719965495394,-0.6062397194183454,0.010046830685366152,0.1
8.85,-0.6490360791083528,-0.6491393060117349,0.009913649159618967,0.1
8.9,-0.6900779094808527,-0.6899984533377694,0.0098900155435058,0.1
8.950000000000001,-0.7293949044652782,-0.7291256097101173,0.009918891884221197,0.1
9.0,-0.7668887920500621,-0.7668339383769655,0.009856826921510053,0.1
9.05,-0.8024658570426846,-0.8025448008484241,0.010023057258813655,0.1
9.1,-0.8360371753088387,-0.8359955045773806,0.009978178750642618,0.1
9.15,-0.8675188360364658,-0.8675571909598959,0.00989400984918567,0.1
9.200000000000001,-0.896832151469078,-0.8970117925884425,0.010058825185885686,0.1
9.25,-0.9239038535841719,-0.9240390057871255,0.009872048213626286,0.1
9.3,-0.9486662772251319,-0.9485428049771588,0.009943934230963849,0.1
9.35,-0.9710575292288748,-0.9709586144623032,0.009826758020645648,0.1
9.4,-0.9910216431265313,-0.9908711543126913,0.010092820761990464,0.1
9.450000000000001,-1.008508719030466,-1.0087223804374816,0.00996845035623547,0.1
9.5,-1.0234750483580117,-1.0232684358734467,0.00990764374669048,0.1
9.55,-1.0358832230801642,-1.0360449589883107,0.010063919401611086,0.1
9.600000000000001,-1.04570222922217,-1.0458554596091392,0.010014287476443525,0.1
9.65,-1.0529075243823136,-1.0531570198804687,0.010019763442924948,0.1
9.700000000000001,-1.0574810990751402,-1.0573623585210619,0.009935123655831851,0.1
9.75,-1.0594115217457891,-1.0594718556975449,0.01012908945724049,0.1
9.8,-1.0586939673429283,-1.0590230409187358,0.01011570217418871,0.1
9.850000000000001,-1.0553302293788698,-1.055450997646917,0.010042358434801037,0.1
9.9,-1.0493287154467232,-1.0492912221919546,0.009977209577806907,0.1
9.950000000000001,-1.0407044262057907,-1.0406205103430768,0.010210819058008904,0.1
10.0,-1.029478917887732,-1.0292702765293205,0.010237100500446876,0.1
10.05,-1.0156802484172094,-1.015538163767667,0.00998996440888629,0.1
10.100000000000001,-0.9993429072816918,-0.9995532369513302,0.009958136372129688,0.1
10.15,-0.980507729325696,-0.9803243753156886,0.010155175640185421,0.1
10.200000000000001,-0.9592217926849392,-0.9590473650699929,0.009963358211590318,0.1
10.25,-0.9355383011155236,-0.935548513183109,0.010087768733374873,0.1
10.3,-0.9095164510122471,-0.9095581802789724,0.009890416257613277,0.1
10.350000000000001,-0.881221283448451,-0.8811650533875288,0.009903277112143798,0.1
10.4,-0.8507235216072075,-0.8505126646520861,0.009980600872614785,0.1
10.450000000000001,-0.8180993940101904,-0.818170757333244,0.01014402837655141,0.1
10.5,-0.7834304439860771,-0.7835007059530449,0.009971108997635687,0.1
10.55,-0.7468033258546853,-0.7467120389471451,0.009977945079840362,0.1
10.600000000000001,-0.7083095883363106,-0.7082855264491138,0.010014643569688385,0.1
10.65,-0.668045445727599,-0.6681572691686408,0.010005259912736642,0.1
10.700000000000001,-0.6261115374159097,-0.626092323907208,0.009898974615689064,0.1
10.75,-0.5826126763332675,-0.5826068030193848,0.009936527157844568,0.1
10.8,-0.5376575869786068,-0.5376462339033691,0.01005055490803682,0.1
10.850000000000001,-0.4913586336631581,-0.49130759172538246,0.009809021182925964,0.1
10.9,-0.4438315396581827,-0.4437937293816884,0.010015498054727637,0.1
10.950000000000001,-0.3951950979470578,-0.3952381326680859,0.009926571335193432,0.1
11.0,-0.34557087430469546,-0.3455477127053276,0.009990502093745895,0.1
11.05,-0.29508290344640176,-0.2952594667118831,0.009919406832881119,0.1
11.100000000000001,-0.24385737900569748,-0.24379879348137465,0.010045235895239134,0.1
11.15,-0.1920223381159487,-0.19179024523112934,0.01008216398438254,0.1
11.200000000000001,-0.1397073413842088,-0.13944317572068543,0.00998785040012879,0.1
11.25,-0.08704314905718707,-0.08703775087590708,0.010080784376297895,0.1
11.3,-0.03416139418871622,-0.0342057801731813,0.010167826839593027,0.1
11.350000000000001,0.0188057463743162,0.018544370826201906,0.00994242658983078,0.1
11.4,0.0717258823652544,0.07180684176729137,0.009903397913324586,0.1
11.450000000000001,0.1244667410043988,0.1244760073061937,0.00996791912863987,0.1
11.5,0.17689649761205595,0.17689767920436433,0.009942092857337182,0.1
11.55,0.2288841051015998,0.2288415479529692,0.010009345387674434,0.1
11.600000000000001,0.2802996215289273,0.28024145379540766,0.009789231186080034,0.1
11.65,0.33101453487965177,0.3311203721766631,0.010107139715221048,0.1
11.700000000000001,0.3809020842822161,0.3809264078154954,0.009966278659469576,0.1
11.75,0.4298375768440439,0.4296395157946625,0.010012862872878024,0.1
11.8,0.4776986993188459,0.47790803833743223,0.01003268919657052,0.1
11.850000000000001,0.5243658238260241,0.5241862025897903,0.00989392610723216,0.1
11.9,0.5697223068580777,0.5694811215072414,0.010060072449809039,0.1
11.950000000000001,0.6136547808286293,0.613593456751569,0.009996578542064073,0.1
12.0,0.6560534374323399,0.6562535400618673,0.009983734475336653,0.1
12.05,0.6968123021084964,0.6967671957779382,0.009988668898557951,0.1
12.100000000000001,0.7358294989222134,0.7356183402102092,0.009931414403516041,0.1
12.15,0.7730075052012186,0.773032588292774,0.01009112933255079,0.1
12.200000000000001,0.8082533952917484,0.8081565408902465,0.010018780459086565,0.1
12.25,0.8414790728242789,0.8413010727072975,0.01015507518636354,0.1
12.3,0.8726014909085795,0.8723973196102579,0.009943639824173798,0.1
12.350000000000001,0.90154285970768,0.9014093185942839,0.009928229912057825,0.1
12.4,0.9282308408719554,0.9283040665565552,0.010153215923604382,0.1
12.450000000000001,0.9525987283473287,0.9525071479942684,0.010096088091746865,0.1
12.5,0.9745856151056604,0.9746308973233501,0.009969173359428417,0.1
12.55,0.9941365453806055,0.9941942834266326,0.009925190744056678,0.1
12.600000000000001,1.0112026520284032,1.011206397196745,0.010036818360354041,0.1
12.65,1.0257412786702902,1.0258739593185635,0.010059028215832298,0.1
12.700000000000001,1.0377160863112334,1.0375556945858562,0.009765771933113284,0.1
12.75,1.0470971441684886,1.047028114994219,0.009947535533644731,0.1
12.8,1.053861004482974,1.0538276416999308,0.009925704725239778,0.1
12.850000000000001,1.0579907611264532,1.0580437318701905,0.00979386713149433,0.1
12.9,1.0594760918580532,1.0596893295009038,0.010111976515765075,0.1
12.950000000000001,1.0583132841244907,1.0584204707634042,0.009839081021807358,0.1
13.0,1.0545052443395204,1.0544403624424397,0.009934923804890002,0.1
13.05,1.0480614906194166,1.0481700709030313,0.010032381550465631,0.1
13.100000000000001,1.0389981289926369,1.0389929359463899,0.00989254675423079,0.1
13.15,1.0273378131431414,1.0273415900876408,0.009949763011974495,0.1
13.200000000000001,1.0131096877879782,1.0130975994533569,0.00993921797910697,0.1
13.25,0.9963493158306714,0.9963988303622977,0.010087722887769459,0.1
13.3,0.9770985894724803,0.9771887877576851,0.010183664013112643,0.1
13.350000000000001,0.9554056255037163,0.9551527370786674,0.009861489301874696,0.1
13.4,0.9313246450368251,0.9313265540124106,0.009890215425389974,0.1
13.450000000000001,0.9049158379818399,0.9046814038951838,0.01008247336076348,0.1
13.5,0.8762452126029594,0.8762980302534421,0.009983293098777815,0.1
13.55,0.8453844305322555,0.8453485176318167,0.010038319743473226,0.1
13.600000000000001,0.8124106276529213,0.8122473540854727,0.009988500503969969,0.1
13.65,0.7774062212997321,0.7778018480915583,0.010237279582143738,0.1
13.700000000000001,0.7404587042586257,0.7404462340733668,0.009922790586249269,0.1
13.75,0.7016604260803128,0.7016888913903708,0.009963640701004823,0.1
13.8,0.6611083622544836,0.6612239512194709,0.009929732768941537,0.1
13.850000000000001,0.6189038718215976,0.6189848752083086,0.00993695048914307,0.1
13.9,0.5751524440280646,0.5752948036222578,0.010032681453610918,0.1
13.950000000000001,0.5299634346580625,0.5299286195506371,0.010010822513628033,0.1
14.0,0.48344979270103816,0.4834065753177649,0.009954021004068418,0.1
14.05,0.4357277780380445,0.4358597934318131,0.010059257201101263,0.1
14.100000000000001,0.3869166708525958,0.3869425131238039,0.009886358860324506,0.1
14.15,0.3371384734923243,0.33711436358556035,0.010127091410943144,0.1
14.200000000000001,0.286517605526643,0.2864353562733326,0.010130149349648756,0.1
14.25,0.2351805927626314,0.23499453353437652,0.010101063253804414,0.1
14.3,0.18325575099639638,0.18343158251713643,0.009891429663618806,0.1
14.350000000000001,0.13087286529042058,0.1308734067428943,0.010101145073303916,0.1
14.4,0.07816286557849123,0.07795134434022193,0.009908144838576258,0.1
14.450000000000001,0.025257499409047368,0.025181410350658448,0.010094321056944175,0.1
14.5,-0.027710997355065936,-0.027888146880341504,0.009820554921283803,0.1
14.55,-0.0806102310574019,-0.08075034640675846,0.010116062115862483,0.1
14.600000000000001,-0.13330798116309106,-0.13345126077828748,0.010030709774931415,0.1
14.65,-0.18567253074132517,-0.18568087845114675,0.009983162946472104,0.1
14.700000000000001,-0.23757299568909257,-0.2374023839223311,0.010079306999635832,0.1
14.75,-0.28887965187325976,-0.2887952328698913,0.009921855093254599,0.1
14.8,-0.3394642593733601,-0.3393932426964554,0.009941631109350035,0.1
14.850000000000001,-0.3892003830145957,-0.3890374163071076,0.009792501389074868,0.1
14.9,-0.4379637083899342,-0.4382072455063093,0.010170489193832552,0.1
14.950000000000001,-0.4856323525813898,-0.48562084105406483,0.009946416801727583,0.1
15.0,-0.5320871688038304,-0.5319018940188199,0.009952577256033934,0.1
15.05,-0.5772120442099038,-0.5770158523862318,0.01019146287171093,0.1
15.100000000000001,-0.6208941901116738,-0.6206535706442557,0.009927923274078359,0.1
15.15,-0.6630244238936065,-0.6626172352879123,0.00994039665442183,0.1
15.200000000000001,-0.7034974419122517,-0.7034726902070715,0.009948480566797546,0.1
15.25,-0.7422120827005001,-0.7422890559177688,0.009887951599841086,0.1
15.3,-0.779071579818579,-0.7790291284926132,0.010039845358832929,0.1
15.350000000000001,-0.813983803719747,-0.8139074123724171,0.010055860176935504,0.1
15.4,-0.8468614920261845,-0.8466733273206204,0.010106605386315295,0.1
15.450000000000001,-0.877622467639497,-0.8775345802612684,0.010075955856403012,0.1
15.5,-0.9061898441406554,-0.9062807509374304,0.009966936997205323,0.1
15.55,-0.932492217966011,-0.9325518210546198,0.009974668270335475,0.1
15.600000000000001,-0.9564638468790105,-0.9563885090498103,0.010035029154949372,0.1
15.65,-0.9780448142915542,-0.9778794991198061,0.009920110637071633,0.1
15.700000000000001,-0.9971811790242624,-0.997273197198308,0.009810787625067685,0.1
15.75,-1.0138251101313283,-1.0134616205575657,0.009999819972894569,0.1
15.8,-1.027935006452977,-1.0279990914364159,0.009875081608465881,0.1
15.850000000000001,-1.039475600596696,-1.0394911233809714,0.009998631872899264,0.1
15.9,-1.0484180470873508,-1.0485305557714044,0.010104116541703364,0.1
15.950000000000001,-1.0547399944658513,-1.0548778366171494,0.009966700880337999,0.1
16.0,-1.0584256411561574,-1.05849179843044,0.009923810975548838,0.1
16.05,-1.0594657749609917,-1.0593705492537706,0.01011316156001621,0.1
16.1,-1.0578577960875328,-1.058034983953418,0.010077010123133405,0.1
16.150000000000002,-1.0536057236455452,-1.053716281157155,0.009936887855016212,0.1
16.2,-1.0467201856016979,-1.0464280728567092,0.010030177284393522,0.1
16.25,-1.0372183922151808,-1.0372394529220403,0.009872168421077646,0.1
16.3,-1.025124093021022,-1.0250503683629377,0.00987227352686593,0.1
16.35,-1.0104675174686177,-1.0104744157425014,0.009976837857003568,0.1
16.400000000000002,-0.993285299363852,-0.9932923859833538,0.010220108995908016,0.1
16.45,-0.9736203853036622,-0.9733355377951566,0.009873320471342048,0.1
16.5,-0.9515219273319065,-0.9516410516238877,0.01008306451567017,0.1
16.55,-0.9270451600848615,-0.926944480016976,0.009867552832659252,0.1
16.6,-0.9002512627333904,-0.900069965596526,0.010095215873991563,0.1
16.650000000000002,-0.8712072060668801,-0.8712239262923999,0.010185670860968603,0.1
16.7,-0.839985585101147,-0.8399880764787852,0.010076869779797475,0.1
16.75,-0.8066644376286949,-0.806550646626376,0.009884925760163001,0.1
16.8,-0.7713270491648891,-0.7709207831424234,0.00997495055869495,0.1
16.85,-0.7340617447775328,-0.7340060822798361,0.010067323867196125,0.1
16.900000000000002,-0.6949616683201991,-0.6949693086012955,0.009981076732737168,0.1
16.95,-0.6541245496211083,-0.6540784117991044,0.010156299832435604,0.1
17.0,-0.6116524602094418,-0.6116240411975299,0.010182189331387804,0.1
17.05,-0.567651558189695,-0.5679381323943918,0.009825682479020336,0.1
17.1,-0.5222318229016908,-0.5222309412537129,0.009992384242778337,0.1
17.150000000000002,-0.47550678002950797,-0.4754832179186323,0.01014493672012535,0.1
17.2,-0.4275932178463988,-0.42769714336815706,0.0098074849463704,0.1
17.25,-0.37861089530491315,-0.37830725944011334,0.00992335636066386,0.1
17.3,-0.3286822427019078,-0.328632667385107,0.009982686997081028,0.1
17.35,-0.2779320556665507,-0.27756041146949634,0.009962591398763824,0.1
17.400000000000002,-0.22648718323624376,-0.22656942356299514,0.009986223135663193,0.1
17.45,-0.1744762108000947,-0.17433154380974641,0.01000802111790585,0.1
17.5,-0.12202913870239585,-0.12189280653685285,0.009752851004678112,0.1
17.55,-0.0692770573094878,-0.06936845707616418,0.009961046303808785,0.1
17.6,-0.01635181935210006,-0.016258704803363343,0.00979669487581099,0.1
17.650000000000002,0.03661428963780505,0.036423836334614226,0.010059843273161107,0.1
17.7,0.08948888197196525,0.08950399601715463,0.009928607139555738,0.1
17.75,0.1421397987061082,0.1420036767519302,0.010056293591012313,0.1
17.8,0.19443543996846202,0.1946537990845087,0.010078637445309301,0.1
17.85,0.2462450938909143,0.24618980683554337,0.009978450607263142,0.1
17.900000000000002,0.2974392633206051,0.297150330510444,0.010083748324083798,0.1
17.95,0.34788998949536465,0.3480790927523353,0.010159548984710566,0.1
18.0,0.39747117187399356,0.39745955937705346,0.009983047005556318,0.1
18.05,0.44605888332192223,0.44609618100541776,0.010017826551279347,0.1
18.1,0.49353167986452173,0.4934125192202607,0.01001207026145417,0.1
18.150000000000002,0.5397709042337901,0.5396359772023818,0.010064001053092157,0.1
18.2,0.5846609824497238,0.5845591333920401,0.010031414164789547,0.1
18.25,0.6280897126950897,0.6279745320267519,0.010156817330173488,0.1
18.3,0.6699485457615172,0.6700243624670887,0.01006536840614245,0.1
18.35,0.7101328563659985,0.7100813691836882,0.0100712325515758,0.1
18.400000000000002,0.7485422046596073,0.7483066399964298,0.010195426841597358,0.1
18.45,0.7850805872748086,0.7849966703292375,0.010037649762427634,0.1
18.5,0.8196566772838916,0.8193591180264822,0.010098011856961521,0.1
18.55,0.8521840524687104,0.8521470164893719,0.010065856420184514,0.1
18.6,0.8825814113312326,0.8827180846269789,0.010087031219779784,0.1
18.650000000000002,0.9107727763049402,0.9107664825549651,0.00998670789103738,0.1
18.7,0.9366876836591763,0.9368238942397115,0.01002203544964519,0.1
18.75,0.9602613596217819,0.9604689778584928,0.009928469198111332,0.1
18.8,0.9814348822797816,0.9815322345775414,0.010112054416415849,0.1
18.85,1.000155328853488,0.9999900230404836,0.009960961628296667,0.1
18.900000000000002,1.0163759079758865,1.0163197398342267,0.010080511775608017,0.1
18.95,1.030056076646685,1.0299925319298213,0.010022686646993349,0.1
19.0,1.0411616415687026,1.0411676032189534,0.009958399968125576,0.1
19.05,1.0496648446132992,1.0494307504935407,0.009959322562714042,0.1
19.1,1.055544432201246,1.0555701146938758,0.010111124333395454,0.1
19.150000000000002,1.0587857084256034,1.0587740541233417,0.00994559706074531,0.1
19.200000000000003,1.059380571783834,1.0594531436771994,0.009951156996382488,0.1
19.25,1.057327535427342,1.0574160429060444,0.009937583624956484,0.1
19.3,1.052631730877817,1.0526925749322267,0.01001893066922482,0.1
19.35,1.0453048952011057,1.045387552407948,0.010127128384047245,0.1
19.400000000000002,1.0353653416706572,1.0354768591132624,0.00998773273964507,0.1
19.450000000000003,1.0228379139938786,1.0226217654918315,0.009954257299675267,0.1
19.5,1.0077539242158045,1.0075654156677092,0.010002321799117331,0.1
19.55,0.9901510744552878,0.9901042261290528,0.00994365843180241,0.1
19.6,0.9700733626693442,0.9699824169098284,0.010033588561198825,0.1
19.650000000000002,0.9475709726811681,0.9473427729273716,0.01010711454614678,0.1
19.700000000000003,0.9227001487467119,0.9226838578915402,0.010080300479182869,0.1
19.75,0.8955230549733393,0.895484999036547,0.009922585389814585,0.1
19.8,0.8661076199419225,0.8660108544653423,0.010109624341882699,0.1
19.85,0.8345273669207799,0.8347398290437059,0.010070218753725347,0.1
19.900000000000002,0.8008612300957864,0.8009915269154891,0.010050518787926404,0.1
19.950000000000003,0.7651933572760192,0.7651943599355506,0.009999134120796095,0.1
20.0,0.7276128995680616,0.727558998057667,0.01024695221325793,0.1


==> data/rm_sim4b_return_gap_summary.csv <==
num_trajectories,num_time_points,num_return_gaps,mean_gap_steps,median_gap_steps,p90_gap_steps,p99_gap_steps,max_gap_steps,mean_gap_time,median_gap_time
5000,401,14374,3.3465284541533324,2.0,8.0,20.0,44,0.16732642270766662,0.1


==> data/rm_sim4b_sample_trajectories.csv <==
trajectory,time,newton_position,observed_position,s,is_record
0,0.0,1.0,1.0169331012197131,-0.724084069614986,True
0,0.05,1.0162429696397037,1.0285266206690469,-0.9403320926048897,True
0,0.1,1.0299458611044157,1.0327425307938416,-0.9592885921836106,True
0,0.15000000000000002,1.041074424301802,1.0382248650662982,-1.0666666154651991,True
0,0.2,1.049600843619513,1.0606209443346617,-1.0156803799834087,True
0,0.25,1.0555038074497278,1.0416217386110282,-0.7204486600211353,True
0,0.30000000000000004,1.0587685614570748,1.075872158791951,-0.7851234551294565,True
0,0.35000000000000003,1.0593869454567868,1.0622265304450584,-0.8982368666241762,True
0,0.4,1.0573574138109127,1.0633175454303445,-1.077184390739783,True
0,0.45,1.0526850392916074,1.0640110019216966,-1.1594542055152377,True
0,0.5,1.0453815004018439,1.0724613873060973,-1.1733587760592796,True
0,0.55,1.0354650521852364,1.053972253787638,-1.1620038594586015,True
0,0.6000000000000001,1.0229604805979406,1.0344673810464975,-1.1723794964804273,True
0,0.65,1.0078990405566697,1.020393770207855,-1.2141873503317298,True
0,0.7000000000000001,0.9903183778176803,0.9905808886926921,-1.1234595813861201,True
0,0.75,0.9702624348819878,0.9671418306901157,-1.1244843670857658,True
0,0.8,0.9477813411619984,0.9486528057267419,-1.332177811426295,True
0,0.8500000000000001,0.9229312876840845,0.9265226864159106,-1.4033207329588122,True
0,0.9,0.8957743866402836,0.9031792851966807,-1.4854129829065057,True
0,0.9500000000000001,0.8663785161401643,0.8543761679331023,-1.5655895927716215,True
0,1.0,0.8348171505509034,0.8215993597155473,-1.7047304924131823,True
0,1.05,0.801169176849633,0.8168048729594162,-1.6545447151425732,True
0,1.1,0.7655186974470797,0.781486307283188,-1.4719887138449814,True
0,1.1500000000000001,0.7279548199753396,0.7304082926709036,-1.287509972607326,True
0,1.2000000000000002,0.6885714345652026,0.6986966055219092,-1.2356012360174675,True
0,1.25,0.6474669791697238,0.6504163598196165,-1.1796449912053188,True
0,1.3,0.6047441935206048,0.6090157451690247,-1.13768869399522,True
0,1.35,0.5605098623323721,0.5538405980173517,-1.2470660550746882,True
0,1.4000000000000001,0.5148745483962018,0.5245895143687546,-1.0095755419734953,True
0,1.4500000000000002,0.46795231623052236,0.46788829127201637,-1.1157470397042584,True
0,1.5,0.41986044697912195,0.4376100444369613,-0.9949245060001592,True
0,1.55,0.3707191452693674,0.3634821479462534,-0.9909835075751701,True
0,1.6,0.320651238763238,0.32384584275678613,-1.1162334041778068,True
0,1.6500000000000001,0.26978187115213753,0.2780487552030798,-1.1185859526313982,True
0,1.7000000000000002,0.21823818936283912,0.2186164704214497,-1.322623577391587,True
0,1.75,0.1661490257563858,0.17899774874498753,-1.491568906525678,True
0,1.8,0.11364457611428119,0.11257538850239072,-1.5516300823364575,True
0,1.85,0.06085607421684203,0.05429998209902806,-1.9437610679561306,True
0,1.9000000000000001,0.007915463827091462,0.02158064164186431,-2.0740685129141543,True
0,1.9500000000000002,-0.045044931099932906,-0.04499100506876876,-1.9414144600584795,True
0,2.0,-0.09789273715815383,-0.08708609059498724,-1.8249767591458637,True
0,2.0500000000000003,-0.15049586235503182,-0.16257948643459375,-1.875997783178717,True
0,2.1,-0.2027228262727518,-0.19763425426698425,-1.8555250719178535,True
0,2.15,-0.2544430887007968,-0.27125198266027123,-1.8855452388145317,True
0,2.2,-0.30552737591848933,-0.29904870561688013,-1.7215637425381907,True
0,2.25,-0.35584800381196674,-0.3553882405245261,-1.7150746983904614,True
0,2.3000000000000003,-0.40527919701797244,-0.4083008478059083,-1.875265697923024,True
0,2.35,-0.45369740329675845,-0.45761592609202506,-1.711275972653003,True
0,2.4000000000000004,-0.5009816023483431,-0.5067491219794864,-1.6709937080552164,True
0,2.45,-0.5470136083002312,-0.5617729245391088,-1.761174492423486,True
0,2.5,-0.5916783651105489,-0.5931649258046104,-1.7875305887541084,True
0,2.5500000000000003,-0.6348642341482266,-0.6243935772286141,-1.9674715041803639,True
0,2.6,-0.6764632732314348,-0.6766326450282666,-1.7828786463995299,True
0,2.6500000000000004,-0.7163715064268273,-0.730061086277316,-1.9514969927354038,True
0,2.7,-0.7544891839352208,-0.7466257328676702,-2.0489802445000884,True
0,2.75,-0.7907210314141475,-0.7773711793993175,-1.808723063910628,True
0,2.8000000000000003,-0.8249764881140916,-0.8408834318621404,-1.6676623700650544,True
0,2.85,-0.8571699332331998,-0.8641423939275132,-1.5078407900299857,True
0,2.9000000000000004,-0.887220899924697,-0.8798595927173071,-1.476716792030335,True
0,2.95,-0.9150542764220947,-0.908214551628331,-1.460346354272534,True
0,3.0,-0.9406004937794918,-0.9493104934695606,-1.3133373329649358,True
0,3.0500000000000003,-0.9637956997577084,-0.9629091491382459,-1.2259550463485596,True
0,3.1,-0.9845819184216278,-0.9819472493762731,-1.2763742799563267,True
0,3.1500000000000004,-1.002907195049844,-1.006159764994994,-1.2171523542218348,True
0,3.2,-1.0187257259944063,-1.0214511181142985,-1.1830228890976506,True
0,3.25,-1.0319979731660842,-1.0273925642958242,-1.358035150517341,True
0,3.3000000000000003,-1.0426907628590019,-1.0471947668108008,-1.511443124441306,True
0,3.35,-1.050777368667624,-1.0574064396717753,-1.5412794917930501,True
0,3.4000000000000004,-1.056237578288852,-1.0586711792587908,-1.444851971223859,True
0,3.45,-1.059057744042255,-1.0324388746183242,-1.307434166327823,True
0,3.5,-1.0592308169821634,-1.0766741026755353,-1.2743060438672242,True
0,3.5500000000000003,-1.056756364516362,-1.0648107666894795,-1.2457597458558707,True
0,3.6,-1.0516405714873454,-1.0302637831510948,-1.0254856781377066,True
0,3.6500000000000004,-1.0438962247134327,-1.0401262473791566,-0.9295513859719726,True
0,3.7,-1.0335426810283808,-1.0338407006222259,-1.1394258486741522,True
0,3.75,-1.020605818899381,-1.0201547447729982,-1.0217511325408266,True
0,3.8000000000000003,-1.0051179737443683,-1.001937303769456,-1.2874937048017587,True
0,3.85,-0.9871178571103164,-0.9804980799319921,-1.091676019620736,True
0,3.9000000000000004,-0.9666504599145308,-0.9679623933941026,-1.0841577465893812,True
0,3.95,-0.9437669399907869,-0.9294879052859941,-0.8870505672501376,True
0,4.0,-0.9185244942213868,-0.9161067983340142,-0.8150402960256338,True
0,4.05,-0.8909862155747427,-0.8952518847631433,-0.9694019300098449,True
0,4.1000000000000005,-0.8612209354058122,-0.8609071064025516,-0.7491350939130592,True
0,4.15,-0.8293030514135606,-0.8391807787147982,-0.7232622123158012,True
0,4.2,-0.7953123416854553,-0.7940765760468189,-0.6966274330422789,True
0,4.25,-0.759333765293797,-0.7599169891986257,-0.6989920317474635,True
0,4.3,-0.7214572499422847,-0.7222580406282273,-0.8373015596766358,True
0,4.3500000000000005,-0.6817774671935883,-0.6797039674393703,-0.8017457605902929,True
0,4.4,-0.64039359583975,-0.622452933520836,-0.7156543120880816,True
0,4.45,-0.5974090740068496,-0.5973658804395507,-0.7521309811747499,True
0,4.5,-0.5529313406135636,-0.5614530885574521,-1.2319191107871466,True
0,4.55,-0.5070715668298194,-0.4890881693819351,-1.3732980268653527,True
0,4.6000000000000005,-0.4599443782067666,-0.45750099129368604,-1.14342580037068,True
0,4.65,-0.4116675681725994,-0.4163848540296533,-1.1029137708909402,True
0,4.7,-0.3623618036103258,-0.35024925007670066,-1.107026019127107,True
0,4.75,-0.31215032325340575,-0.3050220217403796,-1.1935409263191854,True
0,4.800000000000001,-0.2611586296530969,-0.262499006067106,-1.0203241856051797,True
0,4.8500000000000005,-0.20951417548744145,-0.2127154831851501,-0.9528106173676679,True
0,4.9,-0.15734604499594057,-0.15179902671745,-1.3378831166859306,True
0,4.95,-0.1047846313361861,-0.11756993231563954,-1.2627642362848543,True
0,5.0,-0.05196131066887222,-0.0683073198291752,-0.9555299291486045,True
0,5.050000000000001,0.000991886214187332,0.007325195428237131,-0.8832526633496518,True
0,5.1000000000000005,0.05394260389827482,0.050952349999901204,-0.6477983218524749,True
0,5.15,0.10675849316538166,0.0983692758698113,-0.6235072920425456,True
0,5.2,0.15930754179832352,0.15012654408026743,-0.6376518058283747,True
0,5.25,0.21145840454253356,0.21774931944543888,-0.744571480162033,True
0,5.300000000000001,0.2630807314007963,0.2709283756170708,-0.6454692752935183,True
0,5.3500000000000005,0.31404549344035243,0.3107110250630228,-0.5820519275740774,True
0,5.4,0.3642253052980392,0.3475454244918698,-0.6613815573425668,True
0,5.45,0.4134947435773529,0.40848607249695185,-0.6212335249502293,True
0,5.5,0.4617306603416228,0.4755882704742523,-0.6711867127792109,True
0,5.550000000000001,0.508812490919719,0.5021205695611793,-0.6269524515979272,True
0,5.6000000000000005,0.5546225552549379,0.5675391290213231,-0.8296324470430916,True
0,5.65,0.5990463520438625,0.6043073352939776,-1.1068458569929431,True
0,5.7,0.6419728449299866,0.6478607046930507,-1.3725956433224054,True
0,5.75,0.6832947400367804,0.6881193797047627,-1.1191252377316483,True
0,5.800000000000001,0.7229087541465046,0.7253888288249347,-1.1226897300472949,True
0,5.8500000000000005,0.760715872854463,0.7630844111545735,-1.2758730762699697,True
0,5.9,0.7966215980534533,0.7892678909511962,-1.6480646456835455,True
0,5.95,0.8305361841298183,0.8508294138573799,-1.4337877164270298,True
0,6.0,0.8623748622807419,0.8715717990846249,-1.5217466300024651,True
0,6.050000000000001,0.8920580523921107,0.9020772919101991,-1.6265883104655672,True
0,6.1000000000000005,0.9195115619473515,0.9074282086299216,-1.5731228333790144,True
0,6.15,0.9446667714700882,0.9302578331864808,-1.314925940111129,True
0,6.2,0.9674608060370937,0.966531538227412,-1.1936402602438627,True
0,6.25,0.9878366924328545,0.9731227768856884,-0.9159254631822076,True
0,6.300000000000001,1.005743501552938,1.0183949486064927,-0.878808972898707,True
0,6.3500000000000005,1.0211364757002288,1.0323327903870674,-0.8839302499378192,True
0,6.4,1.0339771404558653,1.0307373509661086,-1.2490529387853002,True
0,6.45,1.0442334008452476,1.0401506032104115,-1.32801656896679,True
0,6.5,1.051879621558759,1.0709968226201252,-1.4367792495319365,True
0,6.550000000000001,1.0568966910266906,1.055637519445406,-1.4656355504562972,True
0,6.6000000000000005,1.0592720691882118,1.0524372546474652,-1.362015987549302,True
0,6.65,1.0589998188349918,1.0673725937358431,-1.330664942874005,True
0,6.7,1.0560806204511288,1.070559465569897,-1.08982067534859,True
0,6.75,1.050521770512293,1.035259226590892,-0.7941340479344027,True
0,6.800000000000001,1.042337163248338,1.0384135837950674,-0.8435562742026166,True
0,6.8500000000000005,1.0315472559149632,1.0254050122411615,-0.7348859144653254,True
0,6.9,1.0181790176612269,0.9964712968277745,-0.9408299197951457,True
0,6.95,1.0022658621207194,0.9989370123886021,-0.9576391911247265,True
0,7.0,0.9838475638948807,0.9891924901227345,-0.9176229666549646,True
0,7.050000000000001,0.962970159137211,0.9827090674597796,-1.1183672915333005,True
0,7.1000000000000005,0.9396858304868627,0.9406105945025025,-1.2729391420676426,True
0,7.15,0.9140527766392175,0.9008814515097645,-1.0517551710191466,True
0,7.2,0.8861350668794581,0.8809033621072845,-0.7797989402842658,True
0,7.25,0.8560024809427218,0.8677766113382183,-0.5283825239477695,True
0,7.300000000000001,0.8237303346011022,0.8090352559311398,-0.939888132157995,True
0,7.3500000000000005,0.789399291413446,0.7915303067596757,-1.073611476845102,True
0,7.4,0.7530951611084598,0.7601694950298032,-1.1291710747247434,True
0,7.45,0.7149086851050805,0.6908256211754027,-1.2165500981426616,True
0,7.5,0.6749353097061844,0.6704891932441157,-0.9803489282357262,True
0,7.550000000000001,0.6332749475325365,0.6189558588539873,-1.0273748460755217,True
0,7.6000000000000005,0.5900317277932752,0.559585597125531,-1.282772565110876,True
0,7.65,0.5453137360171143,0.5325973353986115,-1.2851536766909988,True
0,7.7,0.4992327438948145,0.48239617677915664,-1.2219669825851132,True
0,7.75,0.4519039299081646,0.4570207704111991,-1.3050557384167192,True
0,7.800000000000001,0.4034455914437606,0.40148866826631857,-1.4748542908733682,True
0,7.8500000000000005,0.3539788491111504,0.3496384735826981,-1.341639553932568,True
0,7.9,0.30362734400438324,0.30766755230460346,-1.4866548911310546,True
0,7.95,0.25251692866366915,0.2523927469279481,-1.2763632348752063,True
0,8.0,0.20077535250957007,0.20065392327063533,-1.3180891445927554,True
0,8.05,0.14853194253597848,0.1656478829170343,-1.1961795782631979,True
0,8.1,0.09591728005998909,0.08487970058391141,-0.9782216659367085,True
0,8.15,0.043062874336601664,0.043983325757193215,-0.7827934408026456,True
0,8.200000000000001,-0.00989916614591585,-0.019075731473404682,-0.7253708718369718,True
0,8.25,-0.06283646386845271,-0.07050353620049495,-0.7635612716713056,True
0,8.3,-0.11561670315591815,-0.1281118446844335,-1.0098686486525916,True
0,8.35,-0.16810796089750696,-0.15844685408674036,-0.595960284903452,True
0,8.4,-0.22017903628578744,-0.22412573963213184,-0.3702875759643728,True
0,8.450000000000001,-0.2716997787503789,-0.2683742550999702,-0.4002902421036052,True
0,8.5,-0.3225414132666021,-0.31297418868075894,-0.5706730555867647,True
0,8.55,-0.37257686222598124,-0.35947399847243366,-0.47343422049125206,True
0,8.6,-0.4216810630640728,-0.43635938338237823,-0.5134104149712532,True
0,8.65,-0.46973128085175814,-0.48409395307947495,-0.4826738135990531,True
0,8.700000000000001,-0.5166074150686362,-0.522498993397462,-0.2530665910360357,True
0,8.75,-0.5621922997917818,-0.5578750861688407,-0.006053426850240684,True
0,8.8,-0.6063719965495394,-0.5925149808074902,0.020117684872305475,False
0,8.85,-0.6490360791083528,-0.6529857797959887,0.11371248913297238,False
0,8.9,-0.6900779094808527,-0.6783656196656646,-0.16348789695645816,True
0,8.950000000000001,-0.7293949044652782,-0.7237047244832313,-0.42977870789813366,True
0,9.0,-0.7668887920500621,-0.7728716925435035,-0.35927879667424745,True
0,9.05,-0.8024658570426846,-0.7970698813730877,-0.4055328605925405,True
0,9.1,-0.8360371753088387,-0.8428255813301482,-0.5622630248466415,True
0,9.15,-0.8675188360364658,-0.8667071308507173,-0.5457591346552404,True
0,9.200000000000001,-0.896832151469078,-0.8892748315972164,-0.6433875976339591,True
0,9.25,-0.9239038535841719,-0.90217528327093,-0.4699410621830734,True
0,9.3,-0.9486662772251319,-0.9570305123371984,-0.5588693454393027,True
0,9.35,-0.9710575292288748,-0.9585024374928128,-0.5372554042230594,True
0,9.4,-0.9910216431265313,-0.9917358337567103,-0.5058731241267161,True
0,9.450000000000001,-1.008508719030466,-1.0217189055889204,-0.4455877429260845,True
0,9.5,-1.0234750483580117,-1.0157162804795277,-0.49067216352878534,True
0,9.55,-1.0358832230801642,-1.0287410896294793,-0.4588622260091683,True
0,9.600000000000001,-1.04570222922217,-1.052678573143828,-0.40825043028771596,True
0,9.65,-1.0529075243823136,-1.0392598251121477,-0.44188626390615604,True
0,9.700000000000001,-1.0574810990751402,-1.0436096655235092,-0.37185949724023565,True
0,9.75,-1.0594115217457891,-1.058041099467234,-0.3701408938596801,True
0,9.8,-1.0586939673429283,-1.0636327787785496,-0.12955503599880158,True
0,9.850000000000001,-1.0553302293788698,-1.0675480234081165,0.05657455489885832,False
0,9.9,-1.0493287154467232,-1.0472630793618007,0.39310046714728636,False
0,9.950000000000001,-1.0407044262057907,-1.0377764662227562,0.23182573714198007,False
0,10.0,-1.029478917887732,-1.015493820085418,0.06025107351064331,False
0,10.05,-1.0156802484172094,-1.0217573291882525,0.30979101602374076,False
0,10.100000000000001,-0.9993429072816918,-0.9922169282883682,0.356780939078456,False
0,10.15,-0.980507729325696,-0.9901268331021514,0.4883497927766385,False
0,10.200000000000001,-0.9592217926849392,-0.9667706285015105,0.43064441572199774,False
0,10.25,-0.9355383011155236,-0.9351487056713746,0.23813027735598463,False
0,10.3,-0.9095164510122471,-0.8991608602625857,0.19674906046475601,False
0,10.350000000000001,-0.881221283448451,-0.8762276383971471,0.254209262415078,False
0,10.4,-0.8507235216072075,-0.8584187471657228,0.3743639015309117,False
0,10.450000000000001,-0.8180993940101904,-0.8153653024678301,0.1918342786958336,False
0,10.5,-0.7834304439860771,-0.7929937038926951,0.3248411340752342,False
0,10.55,-0.7468033258546853,-0.7733353153662482,0.18309398512689667,False
0,10.600000000000001,-0.7083095883363106,-0.7276250598382175,0.2843938702233382,False
0,10.65,-0.668045445727599,-0.6667375189217539,0.3738657876737259,False
0,10.700000000000001,-0.6261115374159097,-0.6225205569105754,0.24478693214686012,False
0,10.75,-0.5826126763332675,-0.5865823680982621,-0.05841365448972807,True
0,10.8,-0.5376575869786068,-0.545139917090939,-0.1492729943573815,True
0,10.850000000000001,-0.4913586336631581,-0.46888496072155406,-0.17951457259496667,True
0,10.9,-0.4438315396581827,-0.4485875632465101,-0.029319394499888046,True
0,10.950000000000001,-0.3951950979470578,-0.3888105598734957,-0.20508239496550293,True
0,11.0,-0.34557087430469546,-0.3234522764974888,-0.024225368752957444,True
0,11.05,-0.29508290344640176,-0.3048650926900607,-0.05434817943924261,True
0,11.100000000000001,-0.24385737900569748,-0.2405886134598785,-0.07121758742431163,True
0,11.15,-0.1920223381159487,-0.19182583207874904,-0.2014547996115158,True
0,11.200000000000001,-0.1397073413842088,-0.1428516451387627,-0.38858429798085714,True
0,11.25,-0.08704314905718707,-0.09124422908904375,-0.5998886923218689,True
0,11.3,-0.03416139418871622,-0.03418190970053864,-0.6166514490380118,True
0,11.350000000000001,0.0188057463743162,0.009464847410007284,-0.8904984121318285,True
0,11.4,0.0717258823652544,0.07802304269047776,-0.8624361055636541,True
0,11.450000000000001,0.1244667410043988,0.11984025826154047,-0.9287304001751355,True
0,11.5,0.17689649761205595,0.17727551578864764,-0.8315816325738808,True
0,11.55,0.2288841051015998,0.23117547660965093,-0.7588781487838345,True
0,11.600000000000001,0.2802996215289273,0.2803755220941572,-1.013438710524701,True
0,11.65,0.33101453487965177,0.34001085094887373,-0.8401240325759326,True
0,11.700000000000001,0.3809020842822161,0.3787043356088584,-0.9026094782882217,True
0,11.75,0.4298375768440439,0.4119018214944293,-0.6925175086457062,True
0,11.8,0.4776986993188459,0.4946430726158229,-0.6020233039565461,True
0,11.850000000000001,0.5243658238260241,0.5204483607882237,-0.6116927410411874,True
0,11.9,0.5697223068580777,0.5578645313921189,-0.7985896189152359,True
0,11.950000000000001,0.6136547808286293,0.606612290528108,-0.941750133543591,True
0,12.0,0.6560534374323399,0.6575489701892381,-0.882497986333755,True
0,12.05,0.6968123021084964,0.7112850078924565,-0.996695677913518,True
0,12.100000000000001,0.7358294989222134,0.7398283732268256,-1.0160992970021132,True
0,12.15,0.7730075052012186,0.7804302163410453,-0.884155262529414,True
0,12.200000000000001,0.8082533952917484,0.8240689724029143,-0.7115727258429317,True
0,12.25,0.8414790728242789,0.8353934823046427,-0.7696212955438048,True
0,12.3,0.8726014909085795,0.8629822629518431,-0.6382811802220313,True
0,12.350000000000001,0.90154285970768,0.8926296895852152,-0.5491868776708202,True
0,12.4,0.9282308408719554,0.9539301564930887,-0.7733120859085713,True
0,12.450000000000001,0.9525987283473287,0.9535191777016805,-0.8184792873084651,True
0,12.5,0.9745856151056604,0.9700876795670871,-0.8869389340662601,True
0,12.55,0.9941365453806055,0.9830969876354828,-0.7404546952806662,True
0,12.600000000000001,1.0112026520284032,1.0028204971802526,-0.8336149023837458,True
0,12.65,1.0257412786702902,1.027307431160894,-0.792695655043922,True
0,12.700000000000001,1.0377160863112334,1.0314124285563753,-0.4606335385179748,True
0,12.75,1.0470971441684886,1.0655951108221038,-0.23092202107998566,True
0,12.8,1.053861004482974,1.0433510824522803,-0.1923607255449675,True
0,12.850000000000001,1.0579907611264532,1.0620091427933287,-0.3654766081434727,True
0,12.9,1.0594760918580532,1.05257493947017,-0.12379751818840284,True
0,12.950000000000001,1.0583132841244907,1.0460689783114012,0.14825950933794255,False
0,13.0,1.0545052443395204,1.05263925621752,-0.11920377575502289,True
0,13.05,1.0480614906194166,1.0559096299219017,-0.19570525018203966,True
0,13.100000000000001,1.0389981289926369,1.0340744724468947,-0.16775904784903123,True
0,13.15,1.0273378131431414,1.0253303148440427,-0.006483869052805902,True
0,13.200000000000001,1.0131096877879782,1.0176540147552147,-0.08197035699920571,True
0,13.25,0.9963493158306714,0.9804283662730358,-0.19266366317225986,True
0,13.3,0.9770985894724803,0.9849183158032435,-0.36400781050246933,True
0,13.350000000000001,0.9554056255037163,0.9604059975521855,-0.3923447915335711,True
0,13.4,0.9313246450368251,0.9249383008943829,-0.40785104719565357,True
0,13.450000000000001,0.9049158379818399,0.9036333499550668,-0.30658752391621236,True
0,13.5,0.8762452126029594,0.8705806488906346,-0.5463331218550315,True
0,13.55,0.8453844305322555,0.8524686850276021,-0.6626487525953559,True
0,13.600000000000001,0.8124106276529213,0.8170655482350598,-0.5544504984482119,True
0,13.65,0.7774062212997321,0.7715843870153929,-0.8190250649557176,True
0,13.700000000000001,0.7404587042586257,0.7365450006892166,-0.7482694021851771,True
0,13.75,0.7016604260803128,0.7022284801848857,-0.9113521955137007,True
0,13.8,0.6611083622544836,0.66284945594941,-1.0104522789787584,True
0,13.850000000000001,0.6189038718215976,0.6185547831414756,-1.1536193235839618,True
0,13.9,0.5751524440280646,0.5649813638558911,-0.9553092667641305,True
0,13.950000000000001,0.5299634346580625,0.532964292804119,-1.2295963596836033,True
0,14.0,0.48344979270103816,0.4915777958899169,-1.2072595593720497,True
0,14.05,0.4357277780380445,0.42465195576637826,-1.151695203094277,True
0,14.100000000000001,0.3869166708525958,0.3916338795641697,-1.2018583066895807,True
0,14.15,0.3371384734923243,0.32347779492195156,-1.2898997739395972,True
0,14.200000000000001,0.286517605526643,0.29518681934131125,-1.2988352657737054,True
0,14.25,0.2351805927626314,0.24471640623243995,-1.0411274790087752,True
0,14.3,0.18325575099639638,0.16709111704798033,-0.7898924614511436,True
0,14.350000000000001,0.13087286529042058,0.11762103793632606,-1.0255206819868603,True
0,14.4,0.07816286557849123,0.07395725799543419,-0.8594963913718439,True
0,14.450000000000001,0.025257499409047368,0.03861362745369869,-0.6545363158745685,True
0,14.5,-0.027710997355065936,-0.0432188349965776,-0.5020599184575714,True
0,14.55,-0.0806102310574019,-0.09488218330884482,-0.5105616011728639,True
0,14.600000000000001,-0.13330798116309106,-0.1516784613481407,-0.6239853256049189,True
0,14.65,-0.18567253074132517,-0.1946398551544929,-0.6870546837893015,True
0,14.700000000000001,-0.23757299568909257,-0.2402808885292338,-0.5850495170644023,True
0,14.75,-0.28887965187325976,-0.2879009972789005,-0.6993753895448322,True
0,14.8,-0.3394642593733601,-0.3359520143146388,-0.8544167294243733,True
0,14.850000000000001,-0.3892003830145957,-0.3924433734700388,-0.9452316435290108,True
0,14.9,-0.4379637083899342,-0.44029752328353944,-1.127712240023856,True
0,14.950000000000001,-0.4856323525813898,-0.49660094157662954,-1.184482939378721,True
0,15.0,-0.5320871688038304,-0.5168055328968586,-1.3414026342639707,True
0,15.05,-0.5772120442099038,-0.5791002881889844,-1.230372936611873,True
0,15.100000000000001,-0.6208941901116738,-0.6170601799402903,-1.366154082093401,True
0,15.15,-0.6630244238936065,-0.6506222106913906,-1.3095612904618785,True
0,15.200000000000001,-0.7034974419122517,-0.7115091862030504,-1.4129431850553602,True
0,15.25,-0.7422120827005001,-0.7496369528603077,-1.172824342811512,True
0,15.3,-0.779071579818579,-0.7954684301154231,-1.118244161597258,True
0,15.350000000000001,-0.813983803719747,-0.805582079378135,-1.4984122676749485,True
0,15.4,-0.8468614920261845,-0.8407151174607165,-1.4395993272419065,True
0,15.450000000000001,-0.877622467639497,-0.8755019183740165,-1.5090089901312305,True
0,15.5,-0.9061898441406554,-0.9023809758286355,-1.570820439367424,True
0,15.55,-0.932492217966011,-0.9091839421262248,-1.739815967123228,True
0,15.600000000000001,-0.9564638468790105,-0.969270313603054,-1.692616012134215,True
0,15.65,-0.9780448142915542,-0.9739102610233835,-1.8542817103325606,True
0,15.700000000000001,-0.9971811790242624,-0.9958194958941631,-1.9338932486044982,True
0,15.75,-1.0138251101313283,-1.011179377507569,-1.9911115359053764,True
0,15.8,-1.027935006452977,-1.042571658410214,-2.0081321725095194,True
0,15.850000000000001,-1.039475600596696,-1.024047290021357,-2.111462020204307,True
0,15.9,-1.0484180470873508,-1.0605152068515769,-1.9879129877714827,True
0,15.950000000000001,-1.0547399944658513,-1.0669845199337802,-1.7959068111315744,True
0,16.0,-1.0584256411561574,-1.0529053909192603,-1.8675736941711165,True
0,16.05,-1.0594657749609917,-1.0610257354621782,-1.8100617667256012,True
0,16.1,-1.0578577960875328,-1.0531788783926577,-1.8368145944979677,True
0,16.150000000000002,-1.0536057236455452,-1.0638286728150088,-1.9515776189247929,True
0,16.2,-1.0467201856016979,-1.060025160446008,-2.080711259508816,True
0,16.25,-1.0372183922151808,-1.0289069970139886,-2.0668357868525544,True
0,16.3,-1.025124093021022,-1.0289820111226333,-2.0906337826624064,True
0,16.35,-1.0104675174686177,-1.008131338436705,-2.2162609929843704,True
0,16.400000000000002,-0.993285299363852,-0.9888845172292335,-2.316107371248219,True
0,16.45,-0.9736203853036622,-0.9959098464053194,-2.318582741442424,True
0,16.5,-0.9515219273319065,-0.9412731790497436,-2.394883928618581,True
0,16.55,-0.9270451600848615,-0.9179999049623025,-2.3563646814803842,True
0,16.6,-0.9002512627333904,-0.8913800617015099,-2.041792247854902,True
0,16.650000000000002,-0.8712072060668801,-0.8710027242890672,-2.216530598060584,True
0,16.7,-0.839985585101147,-0.8398809442018895,-2.1028728780069073,True
0,16.75,-0.8066644376286949,-0.804896268749779,-1.9710403841652893,True
0,16.8,-0.7713270491648891,-0.7735995683619581,-2.068942112475266,True
0,16.85,-0.7340617447775328,-0.716177960920189,-2.32637820672772,True
0,16.900000000000002,-0.6949616683201991,-0.6987448088092506,-2.1924234540283796,True
0,16.95,-0.6541245496211083,-0.6520823718382368,-2.2684746004757814,True
0,17.0,-0.6116524602094418,-0.6008648911042909,-1.819101543053474,True
0,17.05,-0.567651558189695,-0.5813457326158257,-1.706551989225089,True
0,17.1,-0.5222318229016908,-0.5074030924827576,-1.5765460264363833,True
0,17.150000000000002,-0.47550678002950797,-0.4685490762205231,-1.5569234735617574,True
0,17.2,-0.4275932178463988,-0.41683527523975783,-1.507318687608459,True
0,17.25,-0.37861089530491315,-0.38804693415025393,-1.49844031657042,True
0,17.3,-0.3286822427019078,-0.325840024144304,-1.48659881088759,True
0,17.35,-0.2779320556665507,-0.28383674514322293,-1.6185979433068312,True
0,17.400000000000002,-0.22648718323624376,-0.229990849799026,-1.9072817104191897,True
0,17.45,-0.1744762108000947,-0.17042520194009378,-1.8716146191924665,True
0,17.5,-0.12202913870239585,-0.11631773263858707,-1.910187789179223,True
0,17.55,-0.0692770573094878,-0.07190662146416249,-1.976151217846698,True
0,17.6,-0.01635181935210006,-0.012708249626810043,-1.7809971203972652,True
0,17.650000000000002,0.03661428963780505,0.028339989512253125,-1.588815187780353,True
0,17.7,0.08948888197196525,0.08508640382857538,-1.662872634778436,True
0,17.75,0.1421397987061082,0.15270869852982732,-1.6951404243766672,True
0,17.8,0.19443543996846202,0.1881487319170711,-1.5048574236095753,True
0,17.85,0.2462450938909143,0.24566375322000916,-1.529366461169049,True
0,17.900000000000002,0.2974392633206051,0.2923671769649486,-1.3918826949951,True
0,17.95,0.34788998949536465,0.33820132764190236,-1.422050942338836,True
0,18.0,0.39747117187399356,0.3958779768468541,-1.532536665208784,True
0,18.05,0.44605888332192223,0.4481020884764383,-1.479610050400117,True
0,18.1,0.49353167986452173,0.49519589431855665,-1.6271123541288561,True
0,18.150000000000002,0.5397709042337901,0.5523163845073047,-1.871249946591843,True
0,18.2,0.5846609824497238,0.5916661126356382,-1.9087036236375914,True
0,18.25,0.6280897126950897,0.6374247837677245,-1.9309284672779172,True
0,18.3,0.6699485457615172,0.6526406469988842,-2.0803136639355193,True
0,18.35,0.7101328563659985,0.7000539381264385,-2.070831457316874,True
0,18.400000000000002,0.7485422046596073,0.7337548108007278,-2.0172190618647776,True
0,18.45,0.7850805872748086,0.7845603216989403,-2.04259908665142,True
0,18.5,0.8196566772838916,0.8272850901685452,-1.952876069847931,True
0,18.55,0.8521840524687104,0.8473524096877859,-1.8187612503096298,True
0,18.6,0.8825814113312326,0.8881762897146387,-1.431875450069029,True
0,18.650000000000002,0.9107727763049402,0.911685039838076,-1.4634935410168037,True
0,18.7,0.9366876836591763,0.9493239014456358,-1.4453750914894767,True
0,18.75,0.9602613596217819,0.9697776653106198,-1.3940566766729143,True
0,18.8,0.9814348822797816,0.9909430828898199,-1.2918214667613823,True
0,18.85,1.000155328853488,1.0059479012032002,-1.2164168076982025,True
0,18.900000000000002,1.0163759079758865,1.0188510656904939,-1.3382286620373456,True
0,18.95,1.030056076646685,1.0276814451446141,-1.6243260876311696,True
0,19.0,1.0411616415687026,1.0316816333827292,-1.6926474882749882,True
0,19.05,1.0496648446132992,1.0427286721772355,-1.698958111954344,True
0,19.1,1.055544432201246,1.0516122709802858,-1.5307649485864365,True
0,19.150000000000002,1.0587857084256034,1.0606235788170675,-1.526318556351218,True
0,19.200000000000003,1.059380571783834,1.0523449985768512,-1.4081387478091445,True
0,19.25,1.057327535427342,1.0677708247614193,-1.3509716504559,True
0,19.3,1.052631730877817,1.051640288519822,-1.4545649428278802,True
0,19.35,1.0453048952011057,1.0514811066541245,-1.261522524196373,True
0,19.400000000000002,1.0353653416706572,1.043852169668247,-1.348861598654219,True
0,19.450000000000003,1.0228379139938786,1.0079091790337273,-1.3196131658004375,True
0,19.5,1.0077539242158045,1.0077440724870916,-1.3175453948137592,True
0,19.55,0.9901510744552878,1.0042952611981977,-1.0939166878671183,True
0,19.6,0.9700733626693442,0.9794615528656677,-1.2218776366976942,True
0,19.650000000000002,0.9475709726811681,0.9454203172758474,-1.349521369001724,True
0,19.700000000000003,0.9227001487467119,0.9111821484855559,-1.254733074060663,True
0,19.75,0.8955230549733393,0.8794173436682802,-1.0613775018044478,True
0,19.8,0.8661076199419225,0.8815593586478795,-1.0497484160755837,True
0,19.85,0.8345273669207799,0.8260739853576036,-1.3656745762584646,True
0,19.900000000000002,0.8008612300957864,0.8131013799858547,-1.428759771000278,True
0,19.950000000000003,0.7651933572760192,0.7669192618059412,-1.511051592805363,True
0,20.0,0.7276128995680616,0.7037050599458845,-1.53423152746369,True
1,0.0,1.0,0.999453835441782,-0.6913171785342489,True
1,0.05,1.0162429696397037,1.0161747561727215,-0.41152937704123194,True
1,0.1,1.0299458611044157,1.0331234296729634,-0.42762470446226447,True
1,0.15000000000000002,1.041074424301802,1.0437944714446699,-0.4500470254708505,True
1,0.2,1.049600843619513,1.029146171329969,-0.6545979226903043,True
1,0.25,1.0555038074497278,1.0418114112423718,-0.6407459928582638,True
1,0.30000000000000004,1.0587685614570748,1.0701213357680797,-0.7704209488447976,True
1,0.35000000000000003,1.0593869454567868,1.0601277137987017,-0.8499150906961196,True
1,0.4,1.0573574138109127,1.0499778047681798,-1.2156942229630676,True
1,0.45,1.0526850392916074,1.0526182281327905,-1.261307316911988,True
1,0.5,1.0453815004018439,1.0385590259626476,-1.1432771379695597,True
1,0.55,1.0354650521852364,1.0392722051177636,-1.1081027073153304,True
1,0.6000000000000001,1.0229604805979406,1.0198955363085693,-1.3053290613700441,True
1,0.65,1.0078990405566697,0.985310780969987,-1.0636471980142912,True
1,0.7000000000000001,0.9903183778176803,1.0002306306718214,-0.854976243097381,True
1,0.75,0.9702624348819878,0.9749619061253095,-0.8254318824330085,True
1,0.8,0.9477813411619984,0.9543337645348573,-0.8875278872101444,True
1,0.8500000000000001,0.9229312876840845,0.9163514602808717,-0.9871150723308435,True
1,0.9,0.8957743866402836,0.9152690736712593,-0.9256742449481119,True
1,0.9500000000000001,0.8663785161401643,0.8531997374815893,-0.9795109865019227,True
1,1.0,0.8348171505509034,0.8359433325680695,-0.5697062049094697,True
1,1.05,0.801169176849633,0.8045720757379312,-0.3783094415264414,True
1,1.1,0.7655186974470797,0.7642372121842314,-0.37354819443488807,True
1,1.1500000000000001,0.7279548199753396,0.7354235622673346,-0.6630750617662042,True
1,1.2000000000000002,0.6885714345652026,0.6859194788071137,-0.5275566576131332,True
1,1.25,0.6474669791697238,0.6404077739809493,-0.5893656677408651,True
1,1.3,0.6047441935206048,0.5935729121019467,-0.4380628732794576,True
1,1.35,0.5605098623323721,0.5677778186838464,-0.6280088059079689,True
1,1.4000000000000001,0.5148745483962018,0.5144858485101975,-0.6395389125437144,True
1,1.4500000000000002,0.46795231623052236,0.47095308607148834,-0.8132354584110935,True
1,1.5,0.41986044697912195,0.40138143890261957,-0.7254769176912466,True
1,1.55,0.3707191452693674,0.36239618188643147,-0.6438901403370629,True
1,1.6,0.320651238763238,0.31683169091661384,-0.5740507336794985,True
1,1.6500000000000001,0.26978187115213753,0.28134661894587604,-0.9638983345939907,True
1,1.7000000000000002,0.21823818936283912,0.2022414529042949,-0.7004274501793746,True
1,1.75,0.1661490257563858,0.14468781293516605,-0.8361883793464076,True
1,1.8,0.11364457611428119,0.12349040473192827,-1.0503376655254995,True
1,1.85,0.06085607421684203,0.050990176690264975,-1.1974087327029124,True
1,1.9000000000000001,0.007915463827091462,0.012933874398623701,-1.117065424933775,True
1,1.9500000000000002,-0.045044931099932906,-0.03173883063582704,-1.4124689802620818,True
1,2.0,-0.09789273715815383,-0.08126360972337832,-1.3559743719604391,True
1,2.0500000000000003,-0.15049586235503182,-0.16235465138367597,-1.4446908942710799,True
1,2.1,-0.2027228262727518,-0.20765149716291975,-1.598619176946517,True
1,2.15,-0.2544430887007968,-0.2517025276950531,-1.4780173954954061,True
1,2.2,-0.30552737591848933,-0.29480182770242547,-1.3491865807772536,True
1,2.25,-0.35584800381196674,-0.35525501085652744,-1.2903668807355904,True
1,2.3000000000000003,-0.40527919701797244,-0.40867132562567576,-0.975844975930815,True
1,2.35,-0.45369740329675845,-0.4532254586215978,-0.8486714717997214,True
1,2.4000000000000004,-0.5009816023483431,-0.5012713289289019,-0.6213203087466205,True
1,2.45,-0.5470136083002312,-0.5503837423955252,-0.7265403125517417,True
1,2.5,-0.5916783651105489,-0.5882409499752465,-0.710958028992745,True
1,2.5500000000000003,-0.6348642341482266,-0.6321421548068179,-0.6766519214319828,True
1,2.6,-0.6764632732314348,-0.6883320967027968,-0.7977676077155903,True
1,2.6500000000000004,-0.7163715064268273,-0.7220648983149399,-0.5364916787512208,True
1,2.7,-0.7544891839352208,-0.746921358292477,-0.4576142939441154,True
1,2.75,-0.7907210314141475,-0.7905808631775607,-0.6614311674503122,True
1,2.8000000000000003,-0.8249764881140916,-0.8297233722123339,-0.8559705762648857,True
1,2.85,-0.8571699332331998,-0.8697976714329504,-1.0911064899512615,True
1,2.9000000000000004,-0.887220899924697,-0.8720898026524729,-1.3591053424671067,True
1,2.95,-0.9150542764220947,-0.906873411735077,-1.5298136064688757,True
1,3.0,-0.9406004937794918,-0.9518068996675739,-1.2492012159740737,True
1,3.0500000000000003,-0.9637956997577084,-0.9565605209855077,-1.2122574506580144,True
1,3.1,-0.9845819184216278,-0.9916124696800257,-1.4384002037435824,True
1,3.1500000000000004,-1.002907195049844,-1.0014192310713708,-1.3230897284175547,True
1,3.2,-1.0187257259944063,-1.0119463316593347,-1.274724575343887,True
1,3.25,-1.0319979731660842,-1.0340126345198466,-1.1653604680775604,True
1,3.3000000000000003,-1.0426907628590019,-1.0543291883865977,-1.3379891773613632,True
1,3.35,-1.050777368667624,-1.0540095746225147,-1.176650813790344,True
1,3.4000000000000004,-1.056237578288852,-1.047820595985707,-1.2938519337164731,True
1,3.45,-1.059057744042255,-1.0626102407795943,-1.4620651012982813,True
1,3.5,-1.0592308169821634,-1.054463911281754,-1.6701875201927914,True
1,3.5500000000000003,-1.056756364516362,-1.0648762091869717,-1.57928100700249,True
1,3.6,-1.0516405714873454,-1.0496743912142776,-1.3195209730758486,True
1,3.6500000000000004,-1.0438962247134327,-1.038338192392139,-1.335967326619163,True
1,3.7,-1.0335426810283808,-1.0315151290731635,-1.2899386066523337,True
1,3.75,-1.020605818899381,-1.028040625964798,-1.188410776117309,True
1,3.8000000000000003,-1.0051179737443683,-0.9845833578789003,-1.1344088863396022,True
1,3.85,-0.9871178571103164,-0.9813077279807427,-0.7758609158198821,True
1,3.9000000000000004,-0.9666504599145308,-0.9646740483589291,-0.6499484767893877,True
1,3.95,-0.9437669399907869,-0.9512351187156085,-0.6731467642401378,True
1,4.0,-0.9185244942213868,-0.9140655378038149,-0.6146518658415294,True
1,4.05,-0.8909862155747427,-0.8935301979020234,-0.6512420426042485,True
1,4.1000000000000005,-0.8612209354058122,-0.856834564489241,-0.6128430938365154,True
1,4.15,-0.8293030514135606,-0.8275433237758867,-0.7690921239143195,True
1,4.2,-0.7953123416854553,-0.7909080000788766,-0.7366632945828187,True
1,4.25,-0.759333765293797,-0.7442574220666475,-0.6820943357273632,True
1,4.3,-0.7214572499422847,-0.7184156270147168,-0.9076726285010255,True
1,4.3500000000000005,-0.6817774671935883,-0.6665033843748207,-0.9024023982434375,True
1,4.4,-0.64039359583975,-0.6431311181628502,-1.1716875104883289,True
1,4.45,-0.5974090740068496,-0.606475207897563,-0.8848474377319535,True
1,4.5,-0.5529313406135636,-0.5630256576981096,-0.68349675798301,True
1,4.55,-0.5070715668298194,-0.5022209457991728,-0.6009053209938973,True
1,4.6000000000000005,-0.4599443782067666,-0.46724709248313157,-0.6688741027979133,True
1,4.65,-0.4116675681725994,-0.4103598144382434,-0.9268976405152187,True
1,4.7,-0.3623618036103258,-0.38097001492194943,-1.0459864063814996,True
1,4.75,-0.31215032325340575,-0.31022109263676223,-0.9904594771807903,True
1,4.800000000000001,-0.2611586296530969,-0.25935221686289645,-0.6862722900613891,True
1,4.8500000000000005,-0.20951417548744145,-0.21433106581312558,-0.9482140952252847,True
1,4.9,-0.15734604499594057,-0.1650887316706325,-1.0274950831435,True
1,4.95,-0.1047846313361861,-0.0981490333432015,-0.8789814451971234,True
1,5.0,-0.05196131066887222,-0.07270573934575318,-0.8897376722399112,True
1,5.050000000000001,0.000991886214187332,0.00714359594521623,-0.7770781121961617,True
1,5.1000000000000005,0.05394260389827482,0.05170900227418466,-0.843056233434916,True
1,5.15,0.10675849316538166,0.09236366214461918,-0.8447991873873246,True
1,5.2,0.15930754179832352,0.17172405018754866,-0.6694518052274572,True
1,5.25,0.21145840454253356,0.21579663182401315,-0.5219834693677374,True
1,5.300000000000001,0.2630807314007963,0.25874564513674914,-0.46363589532607963,True
1,5.3500000000000005,0.31404549344035243,0.3073628123333882,-0.48175286541330514,True
1,5.4,0.3642253052980392,0.3730523259792349,-0.4934243880232105,True
1,5.45,0.4134947435773529,0.42414193199857314,-0.4831335484588463,True
1,5.5,0.4617306603416228,0.4478257826358916,-0.5520671274714362,True
1,5.550000000000001,0.508812490919719,0.5058890913959603,-0.8356884131019073,True
1,5.6000000000000005,0.5546225552549379,0.5691710096216369,-0.7836151835252044,True
1,5.65,0.5990463520438625,0.6005012523750585,-0.7110134200834121,True
1,5.7,0.6419728449299866,0.644619945474011,-0.8287332236402746,True
1,5.75,0.6832947400367804,0.6695350493935158,-0.9533044532681216,True
1,5.800000000000001,0.7229087541465046,0.716824229086769,-1.0348913029514033,True
1,5.8500000000000005,0.760715872854463,0.7446780424232131,-1.2530663476030823,True
1,5.9,0.7966215980534533,0.7969164386072044,-0.9233879366337371,True
1,5.95,0.8305361841298183,0.8200714353006242,-1.153810063059896,True
1,6.0,0.8623748622807419,0.8635661181562647,-1.2000816877278364,True
1,6.050000000000001,0.8920580523921107,0.8996472352628225,-1.369324699417045,True
1,6.1000000000000005,0.9195115619473515,0.9019789848258045,-1.4638545277986204,True
1,6.15,0.9446667714700882,0.9608752778524888,-1.1523592208036066,True
1,6.2,0.9674608060370937,0.9752966733111893,-0.8987495148178996,True
1,6.25,0.9878366924328545,0.9897390931388347,-0.9269334568654454,True
1,6.300000000000001,1.005743501552938,0.9942458714402149,-0.6046850504058792,True
1,6.3500000000000005,1.0211364757002288,1.0094431279491607,-0.8717265764919202,True
1,6.4,1.0339771404558653,1.0318270704027688,-1.0873678395745598,True
1,6.45,1.0442334008452476,1.0426775094048775,-1.0240497499645012,True
1,6.5,1.051879621558759,1.0538921971010577,-0.9697968838305996,True
1,6.550000000000001,1.0568966910266906,1.0515743516603115,-0.7786108686835421,True
1,6.6000000000000005,1.0592720691882118,1.0542008503842575,-0.6929313115682549,True
1,6.65,1.0589998188349918,1.0454117457418715,-0.4700523463122599,True
1,6.7,1.0560806204511288,1.0603640966936594,-0.5338712234127437,True
1,6.75,1.050521770512293,1.0727604288686932,-0.47081344756133403,True
1,6.800000000000001,1.042337163248338,1.0429422183954014,-0.34567771276296166,True
1,6.8500000000000005,1.0315472559149632,1.047088962322447,-0.4137023812276414,True
1,6.9,1.0181790176612269,1.0189716159196835,-0.5236009335131304,True
1,6.95,1.0022658621207194,0.9870689715185375,-0.5834203953424909,True
1,7.0,0.9838475638948807,0.9777582327685943,-0.8942039128978799,True
1,7.050000000000001,0.962970159137211,0.9727548867442538,-0.916649480404915,True
1,7.1000000000000005,0.9396858304868627,0.9253002905457579,-0.9456073984553428,True
1,7.15,0.9140527766392175,0.9100654814223347,-0.9229063112335916,True
1,7.2,0.8861350668794581,0.8837934215983057,-0.8617557999780768,True
1,7.25,0.8560024809427218,0.8591390851552988,-0.8661622492495992,True
1,7.300000000000001,0.8237303346011022,0.8254168470888026,-0.8900435063366128,True
1,7.3500000000000005,0.789399291413446,0.783985663417821,-0.944911476161298,True
1,7.4,0.7530951611084598,0.7761791863512751,-0.8416753182711078,True
1,7.45,0.7149086851050805,0.6999512805396547,-0.6946139599335791,True
1,7.5,0.6749353097061844,0.6771375686349391,-0.8480662238424108,True
1,7.550000000000001,0.6332749475325365,0.6352152671898785,-0.8080663891017286,True
1,7.6000000000000005,0.5900317277932752,0.5722435851685375,-1.099233101896388,True
1,7.65,0.5453137360171143,0.5416745305528846,-1.201330592939533,True
1,7.7,0.4992327438948145,0.5154672770920589,-1.269873590351115,True
1,7.75,0.4519039299081646,0.4433533704334758,-1.17494873010299,True
1,7.800000000000001,0.4034455914437606,0.40672474205606035,-1.024285517797784,True
1,7.8500000000000005,0.3539788491111504,0.3700783894217989,-0.9511104537925322,True
1,7.9,0.30362734400438324,0.29400144685289453,-1.0769132968688342,True
1,7.95,0.25251692866366915,0.2589316104677548,-1.2018122521702321,True
1,8.0,0.20077535250957007,0.20621723841677014,-1.1299988555314227,True
1,8.05,0.14853194253597848,0.1347529304269402,-0.9271277257304538,True
1,8.1,0.09591728005998909,0.08601823347467252,-1.0349384668256636,True
1,8.15,0.043062874336601664,0.06490536855356818,-0.7829481824072899,True
1,8.200000000000001,-0.00989916614591585,-0.024856438814079312,-0.7095423230160511,True
1,8.25,-0.06283646386845271,-0.05096625236479309,-0.8407769917938854,True
1,8.3,-0.11561670315591815,-0.12103986474447086,-0.9441762149578553,True
1,8.35,-0.16810796089750696,-0.17302399607525032,-1.0247967813785845,True
1,8.4,-0.22017903628578744,-0.22852120463342135,-1.205888263231901,True
1,8.450000000000001,-0.2716997787503789,-0.2638658345352407,-1.161636857116511,True
1,8.5,-0.3225414132666021,-0.3053613877542098,-1.3870222685292366,True
1,8.55,-0.37257686222598124,-0.37852393615035335,-1.3512010869745015,True
1,8.6,-0.4216810630640728,-0.43231813228791244,-1.4774955290432457,True
1,8.65,-0.46973128085175814,-0.46594829732640936,-1.3777112454856804,True
1,8.700000000000001,-0.5166074150686362,-0.5117155232260495,-1.2045245241855678,True
1,8.75,-0.5621922997917818,-0.5618750130123014,-1.2843882154155766,True
1,8.8,-0.6063719965495394,-0.6044733938383847,-1.3928521815978196,True
1,8.85,-0.6490360791083528,-0.656421208615149,-1.358009032094413,True
1,8.9,-0.6900779094808527,-0.6665000064565016,-1.3756299021948981,True
1,8.950000000000001,-0.7293949044652782,-0.7280168507083616,-1.062276266117135,True
1,9.0,-0.7668887920500621,-0.7763659993256005,-1.0469760185193573,True
1,9.05,-0.8024658570426846,-0.8008030120134109,-1.2469550794142341,True
1,9.1,-0.8360371753088387,-0.8401540310371401,-1.2771236698138908,True
1,9.15,-0.8675188360364658,-0.8764957515433942,-1.4622837411729408,True
1,9.200000000000001,-0.896832151469078,-0.9119422290013331,-1.43073295588642,True
1,9.25,-0.9239038535841719,-0.9205918503807765,-1.532319629912271,True
1,9.3,-0.9486662772251319,-0.9632834638861908,-1.513638889917292,True
1,9.35,-0.9710575292288748,-0.9687144302038241,-1.4656178566572506,True
1,9.4,-0.9910216431265313,-1.005629113674191,-1.3392771901754015,True
1,9.450000000000001,-1.008508719030466,-1.0200715928526811,-1.0837243166192425,True
1,9.5,-1.0234750483580117,-1.0100752797550847,-0.7197631117480456,True
1,9.55,-1.0358832230801642,-1.0400529176833806,-0.45872461500608447,True
1,9.600000000000001,-1.04570222922217,-1.0509554124984812,-0.411273619834294,True
1,9.65,-1.0529075243823136,-1.0443766071365965,-0.5847728862027293,True
1,9.700000000000001,-1.0574810990751402,-1.0600887545266375,-0.7027484675157276,True
1,9.75,-1.0594115217457891,-1.0608183517549765,-0.571940689705155,True
1,9.8,-1.0586939673429283,-1.0644255457697032,-0.5331707241834726,True
1,9.850000000000001,-1.0553302293788698,-1.0508236442500356,-0.41563721665686715,True
1,9.9,-1.0493287154467232,-1.040415153154528,-0.46397458987477136,True
1,9.950000000000001,-1.0407044262057907,-1.034840336505026,-0.7036832361299125,True
1,10.0,-1.029478917887732,-1.0333347039390146,-0.68225597631245,True
1,10.05,-1.0156802484172094,-1.027911694672974,-0.48541341773844604,True
1,10.100000000000001,-0.9993429072816918,-0.9936637537366843,-0.4558376154284953,True
1,10.15,-0.980507729325696,-0.9894607458639366,-0.3996208988129701,True
1,10.200000000000001,-0.9592217926849392,-0.9618296456856407,-0.45508758040225544,True
1,10.25,-0.9355383011155236,-0.940863482802286,-0.28735651836788517,True
1,10.3,-0.9095164510122471,-0.920585074310834,-0.2465152204299878,True
1,10.350000000000001,-0.881221283448451,-0.8556680080090158,-0.4229773835576529,True
1,10.4,-0.8507235216072075,-0.8578757280557339,-0.5813085934680021,True
1,10.450000000000001,-0.8180993940101904,-0.8180891198307109,-0.542772376070129,True
1,10.5,-0.7834304439860771,-0.7581571838349275,-0.8341033230730435,True
1,10.55,-0.7468033258546853,-0.7571907116678397,-0.8774692243472074,True
1,10.600000000000001,-0.7083095883363106,-0.7048945613862432,-0.8005620915113336,True
1,10.65,-0.668045445727599,-0.6700636571465177,-0.9909110672320651,True
1,10.700000000000001,-0.6261115374159097,-0.630507444462907,-0.752323020332987,True
1,10.75,-0.5826126763332675,-0.5894666033760845,-1.0225309377242113,True
1,10.8,-0.5376575869786068,-0.5228103584256701,-1.1880767160578454,True
1,10.850000000000001,-0.4913586336631581,-0.4933464600745189,-1.1411782787693725,True
1,10.9,-0.4438315396581827,-0.44031130225606524,-1.1555419781213392,True
1,10.950000000000001,-0.3951950979470578,-0.3936573221538312,-1.2970433480920236,True
1,11.0,-0.34557087430469546,-0.36411543843914074,-1.1106204516961267,True
1,11.05,-0.29508290344640176,-0.28968704241796317,-1.131157899316794,True
1,11.100000000000001,-0.24385737900569748,-0.2341147145645203,-1.0400669310893298,True
1,11.15,-0.1920223381159487,-0.19336027089042354,-0.9871839177139701,True
1,11.200000000000001,-0.1397073413842088,-0.14686203760566094,-1.1683459553454867,True
1,11.25,-0.08704314905718707,-0.07936624630260913,-1.2508670471501402,True
1,11.3,-0.03416139418871622,-0.041877973770163335,-1.6500081554385506,True
1,11.350000000000001,0.0188057463743162,0.02383656005254124,-1.6874484310569744,True
1,11.4,0.0717258823652544,0.05770693090799989,-1.6903196843537,True
1,11.450000000000001,0.1244667410043988,0.1184848271216632,-1.7908777756986805,True
1,11.5,0.17689649761205595,0.20554705873363577,-1.7572253883463225,True
1,11.55,0.2288841051015998,0.22645657974824618,-1.7378116449172,True
1,11.600000000000001,0.2802996215289273,0.2669528087010764,-1.6993566422649915,True
1,11.65,0.33101453487965177,0.3478117337239011,-1.5820980879119781,True
1,11.700000000000001,0.3809020842822161,0.38771930726221726,-1.3704173011277083,True
1,11.75,0.4298375768440439,0.43777348057720106,-1.273253554760303,True
1,11.8,0.4776986993188459,0.46671234346313156,-1.1827159653375188,True
1,11.850000000000001,0.5243658238260241,0.5388871960369022,-1.1773433453800017,True
1,11.9,0.5697223068580777,0.5778417423149191,-1.1369324527308695,True
1,11.950000000000001,0.6136547808286293,0.6094835005254043,-0.9305560376874931,True
1,12.0,0.6560534374323399,0.6658613204361364,-0.9455388710211535,True
1,12.05,0.6968123021084964,0.7047590581727753,-0.8023432133587415,True
1,12.100000000000001,0.7358294989222134,0.7296309222826165,-0.9391089625218516,True
1,12.15,0.7730075052012186,0.7664458387054218,-0.8877695833452522,True
1,12.200000000000001,0.8082533952917484,0.8050187879199359,-0.9618036671952683,True
1,12.25,0.8414790728242789,0.8387903093715184,-1.0041580927503386,True
1,12.3,0.8726014909085795,0.8651922109013793,-1.2902798369886503,True
1,12.350000000000001,0.90154285970768,0.9105046341944489,-1.351661636105002,True
1,12.4,0.9282308408719554,0.9257215581264281,-1.0836067794594078,True
1,12.450000000000001,0.9525987283473287,0.9365600533104314,-0.9980596418423422,True
1,12.5,0.9745856151056604,0.9601557165948779,-1.0596597149399158,True
1,12.55,0.9941365453806055,0.9798258676646275,-0.983436036514368,True
1,12.600000000000001,1.0112026520284032,1.000145728189712,-1.1051720753909906,True
1,12.65,1.0257412786702902,1.0305199400792864,-0.8956586355647135,True
1,12.700000000000001,1.0377160863112334,1.0408315862362487,-0.9219904392305028,True
1,12.75,1.0470971441684886,1.045026968284397,-0.9757977342679182,True
1,12.8,1.053861004482974,1.040455870433899,-1.1921157149444286,True
1,12.850000000000001,1.0579907611264532,1.0491110026612365,-1.0579826783365487,True
1,12.9,1.0594760918580532,1.06547863307983,-1.0424178706736649,True
1,12.950000000000001,1.0583132841244907,1.0570649781139512,-0.9444598379441695,True
1,13.0,1.0545052443395204,1.0496948840698703,-0.9542145212956957,True
1,13.05,1.0480614906194166,1.0447732212407919,-1.0213789536614144,True
1,13.100000000000001,1.0389981289926369,1.0390179836057345,-0.7228462002765196,True
1,13.15,1.0273378131431414,1.0257377925223303,-0.8981946301270722,True
1,13.200000000000001,1.0131096877879782,1.0173403452136847,-1.085671934326508,True
1,13.25,0.9963493158306714,1.0091637187619908,-0.8677473252695611,True
1,13.3,0.9770985894724803,0.984841464907185,-1.0504852247819332,True
1,13.350000000000001,0.9554056255037163,0.9566159621150154,-1.0114014327125231,True
1,13.4,0.9313246450368251,0.9258065038330517,-0.905725633050039,True
1,13.450000000000001,0.9049158379818399,0.9064694934239522,-1.228169379800221,True
1,13.5,0.8762452126029594,0.8803282140494259,-0.9622627951363419,True
1,13.55,0.8453844305322555,0.8454554154154603,-0.8178261997445656,True
1,13.600000000000001,0.8124106276529213,0.8439484799853667,-0.8974089737169529,True
1,13.65,0.7774062212997321,0.7728052554653165,-0.8309460700258431,True
1,13.700000000000001,0.7404587042586257,0.7424195444836786,-0.8498858181492572,True
1,13.75,0.7016604260803128,0.7028996889431589,-0.666748405804066,True
1,13.8,0.6611083622544836,0.6792321659838856,-0.7050603560431262,True
1,13.850000000000001,0.6189038718215976,0.6208687845456223,-0.6012896960341763,True
1,13.9,0.5751524440280646,0.5930545279093872,-0.658133055151281,True
1,13.950000000000001,0.5299634346580625,0.5093701242750539,-0.6375257006855927,True
1,14.0,0.48344979270103816,0.4800095038077197,-0.7121825934599256,True
1,14.05,0.4357277780380445,0.44355389076681145,-0.6309863312857449,True
1,14.100000000000001,0.3869166708525958,0.4037320305229087,-0.4362283288713623,True
1,14.15,0.3371384734923243,0.3325256167799522,-0.4801916429228978,True
1,14.200000000000001,0.286517605526643,0.30204820965586643,-0.5023969568820533,True
1,14.25,0.2351805927626314,0.23725691385907297,-0.6615026278128344,True
1,14.3,0.18325575099639638,0.16102749821149814,-0.7041064782724399,True
1,14.350000000000001,0.13087286529042058,0.13155192312606617,-0.8070570905833776,True
1,14.4,0.07816286557849123,0.0950066355808259,-0.6098634100394565,True
1,14.450000000000001,0.025257499409047368,0.017286611924965285,-0.7093118340357618,True
1,14.5,-0.027710997355065936,-0.027007556233636577,-0.5459021271478063,True
1,14.55,-0.0806102310574019,-0.0873830260790205,-0.4637803035381227,True
1,14.600000000000001,-0.13330798116309106,-0.13664140721405224,-0.5139335595786402,True
1,14.65,-0.18567253074132517,-0.16902370082372006,-0.4257446388332663,True
1,14.700000000000001,-0.23757299568909257,-0.23078326524035844,-0.5747426500159727,True
1,14.75,-0.28887965187325976,-0.2950774752442228,-0.4611462132425972,True
1,14.8,-0.3394642593733601,-0.34153812756786295,-0.43114246895676245,True
1,14.850000000000001,-0.3892003830145957,-0.4006901510899833,-0.6083907495515111,True
1,14.9,-0.4379637083899342,-0.43856658275003396,-0.5297775889675553,True
1,14.950000000000001,-0.4856323525813898,-0.4729217050561351,-0.5802119059419991,True
1,15.0,-0.5320871688038304,-0.531390003935092,-0.7551762030484889,True
1,15.05,-0.5772120442099038,-0.6017388049634668,-0.6607022405176636,True
1,15.100000000000001,-0.6208941901116738,-0.6092490013434501,-0.7636921789125692,True
1,15.15,-0.6630244238936065,-0.6800322549066692,-0.6970740428134121,True
1,15.200000000000001,-0.7034974419122517,-0.7081381482515801,-0.6698351123676024,True
1,15.25,-0.7422120827005001,-0.7246297753587249,-0.44042817749047863,True
1,15.3,-0.779071579818579,-0.776366716959051,-0.6244718709168622,True
1,15.350000000000001,-0.813983803719747,-0.819502468500771,-0.5925553345963006,True
1,15.4,-0.8468614920261845,-0.8428261380594141,-0.3833523303562514,True
1,15.450000000000001,-0.877622467639497,-0.8614983451941248,-0.12262140430641916,True
1,15.5,-0.9061898441406554,-0.9208098099326496,-0.2979252594854944,True
1,15.55,-0.932492217966011,-0.9473395393038353,-0.11678542513565976,True
1,15.600000000000001,-0.9564638468790105,-0.9418441988398913,-0.1689042717496205,True
1,15.65,-0.9780448142915542,-0.9963812605030936,-0.3298142028762185,True
1,15.700000000000001,-0.9971811790242624,-0.9818287403574928,-0.43352411822578785,True
1,15.75,-1.0138251101313283,-0.9998708227785402,-0.23037788197823356,True
1,15.8,-1.027935006452977,-1.018118608404034,-0.2999801862049783,True
1,15.850000000000001,-1.039475600596696,-1.0382411202984587,-0.4440993641119919,True
1,15.9,-1.0484180470873508,-1.0502439326674573,-0.6029545801898311,True
1,15.950000000000001,-1.0547399944658513,-1.0491779201105234,-0.545572517635682,True
1,16.0,-1.0584256411561574,-1.0529602030564456,-0.8276397148420145,True
1,16.05,-1.0594657749609917,-1.0683082561674564,-0.5975772457433491,True
1,16.1,-1.0578577960875328,-1.0650715520275869,-0.2813732322939422,True
1,16.150000000000002,-1.0536057236455452,-1.041222956674505,-0.18209606611170165,True
1,16.2,-1.0467201856016979,-1.0522194827219806,-0.39555245424078633,True
1,16.25,-1.0372183922151808,-1.0379140241844698,-0.22684695286140596,True
1,16.3,-1.025124093021022,-1.0212770245453529,-0.20880938078679684,True
1,16.35,-1.0104675174686177,-1.0139781778503119,-0.2611839608074295,True
1,16.400000000000002,-0.993285299363852,-0.9966241879125369,0.035786272266599195,False
1,16.45,-0.9736203853036622,-0.9824909825794145,0.13756520369786224,False
1,16.5,-0.9515219273319065,-0.9662588520488944,0.3556870681587582,False
1,16.55,-0.9270451600848615,-0.9165868219570016,0.4699957783434346,False
1,16.6,-0.9002512627333904,-0.9067444214535121,0.3628853970878321,False
1,16.650000000000002,-0.8712072060668801,-0.8882989763778373,0.030826508332704283,False
1,16.7,-0.839985585101147,-0.8461593713937176,-0.03374282804762491,True
1,16.75,-0.8066644376286949,-0.7890460085620435,0.27264138520016196,False
1,16.8,-0.7713270491648891,-0.7750423025786942,0.2251750507502108,False
1,16.85,-0.7340617447775328,-0.7214355972354003,0.2613537732480027,False
1,16.900000000000002,-0.6949616683201991,-0.7031104676489596,0.30223332411503717,False
1,16.95,-0.6541245496211083,-0.6489133691466172,0.290901102529996,False
1,17.0,-0.6116524602094418,-0.6171379963950453,0.4105653693637159,False
1,17.05,-0.567651558189695,-0.5543207209548037,0.5665733866229566,False
1,17.1,-0.5222318229016908,-0.5207612373433964,0.13517453126999096,False
1,17.150000000000002,-0.47550678002950797,-0.48125381205560264,-0.21849852141632153,True
1,17.2,-0.4275932178463988,-0.42677382037108164,-0.2654688018831446,True
1,17.25,-0.37861089530491315,-0.3675290468691893,0.05678351984346386,False
1,17.3,-0.3286822427019078,-0.33037568564000314,0.02805310498909492,False
1,17.35,-0.2779320556665507,-0.2850529983439496,0.027852849590408582,False
1,17.400000000000002,-0.22648718323624376,-0.2374009011080583,-0.05928444122484271,True
1,17.45,-0.1744762108000947,-0.15753650025210086,0.055432219291061735,False
1,17.5,-0.12202913870239585,-0.12616850794025702,-0.05341864970431373,True
1,17.55,-0.0692770573094878,-0.08417508248179822,0.0005239930049569103,False
1,17.6,-0.01635181935210006,-0.02765000897141607,-0.060342974863064495,True
1,17.650000000000002,0.03661428963780505,0.03346417204735344,0.034619533053740256,False
1,17.7,0.08948888197196525,0.08053784398043687,-0.03803711132131071,True
1,17.75,0.1421397987061082,0.14235825871499688,-0.03798813948976458,True
1,17.8,0.19443543996846202,0.20452179785873725,0.07565931160882297,False
1,17.85,0.2462450938909143,0.24155018974200002,0.08647920110404564,False
1,17.900000000000002,0.2974392633206051,0.2974869179428895,0.18394036224771776,False
1,17.95,0.34788998949536465,0.3474033473300438,0.08370160166063023,False
1,18.0,0.39747117187399356,0.4021888306868989,0.32274713152634116,False
1,18.05,0.44605888332192223,0.4420366663581881,0.4861434168746688,False
1,18.1,0.49353167986452173,0.5039137831386266,0.5095987247775338,False
1,18.150000000000002,0.5397709042337901,0.5260680405867068,0.4171544354703716,False
1,18.2,0.5846609824497238,0.5915417668078434,0.4177770911620957,False
1,18.25,0.6280897126950897,0.6153544591386504,0.6297225471464887,False
1,18.3,0.6699485457615172,0.6630931117397415,0.521465282895504,False
1,18.35,0.7101328563659985,0.6972361562820157,0.2753749457462914,False
1,18.400000000000002,0.7485422046596073,0.7525872670269883,0.1867242422855896,False
1,18.45,0.7850805872748086,0.7938290035027793,0.20962873030844564,False
1,18.5,0.8196566772838916,0.8196541992657939,0.18233548015704598,False
1,18.55,0.8521840524687104,0.8540020472414314,0.3457060083187014,False
1,18.6,0.8825814113312326,0.8756471532229116,0.010302517711648695,False
1,18.650000000000002,0.9107727763049402,0.9038898358628827,-0.09864807871377115,True
1,18.7,0.9366876836591763,0.9447315767048041,-0.28564324542521696,True
1,18.75,0.9602613596217819,0.9764986044423795,-0.47504491697546347,True
1,18.8,0.9814348822797816,0.991393668290238,-0.20646551211220898,True
1,18.85,1.000155328853488,0.9893907627147402,-0.4702489189072401,True
1,18.900000000000002,1.0163759079758865,1.0210560867857672,-0.6417682997415451,True
1,18.95,1.030056076646685,1.0282164133629557,-0.8396060549793436,True
1,19.0,1.0411616415687026,1.0458982521572555,-0.7431474420410026,True
1,19.05,1.0496648446132992,1.068840718004659,-0.4935692371076813,True
1,19.1,1.055544432201246,1.090720009144184,-0.5883043632382969,True
1,19.150000000000002,1.0587857084256034,1.0513708102364023,-0.5356509101370188,True
1,19.200000000000003,1.059380571783834,1.0669546047881826,-0.766782853691164,True
1,19.25,1.057327535427342,1.059391804330937,-0.7559841756756185,True
1,19.3,1.052631730877817,1.0680001892866002,-0.5861257911088245,True
1,19.35,1.0453048952011057,1.0537529621352175,-0.7326290316360164,True
1,19.400000000000002,1.0353653416706572,1.0531880141621717,-0.6661624586378014,True
1,19.450000000000003,1.0228379139938786,1.0261133786879753,-0.8375348900223727,True
1,19.5,1.0077539242158045,1.0033769786847357,-0.9872157489501521,True
1,19.55,0.9901510744552878,0.9911060271956293,-0.9449263504602862,True
1,19.6,0.9700733626693442,0.9623188490936563,-0.834159177293056,True
1,19.650000000000002,0.9475709726811681,0.951657029256404,-0.8177903416780473,True
1,19.700000000000003,0.9227001487467119,0.9129709131340483,-0.5698816767636344,True
1,19.75,0.8955230549733393,0.8997878050469593,-0.4849583590828238,True
1,19.8,0.8661076199419225,0.8699203998250669,-0.6388730441202105,True
1,19.85,0.8345273669207799,0.8430989852044225,-0.4824004418328919,True
1,19.900000000000002,0.8008612300957864,0.7956472316869111,-0.3654139433253028,True
1,19.950000000000003,0.7651933572760192,0.7638969379557554,-0.5441212387260485,True
1,20.0,0.7276128995680616,0.7204506979724878,-0.5305253450436924,True
2,0.0,1.0,0.9743877994028936,-0.6828474863370513,True
2,0.05,1.0162429696397037,1.0043381402618052,-0.7677856499079014,True
2,0.1,1.0299458611044157,1.0124775192028999,-0.7168744531860403,True
2,0.15000000000000002,1.041074424301802,1.0358322507812772,-0.6219447160045953,True
2,0.2,1.049600843619513,1.0408132108587262,-0.900997600386136,True
2,0.25,1.0555038074497278,1.0480359093447578,-0.9145352397142766,True
2,0.30000000000000004,1.0587685614570748,1.054766305027982,-0.9942993168241954,True
2,0.35000000000000003,1.0593869454567868,1.0350364891279218,-1.0472129191736768,True
2,0.4,1.0573574138109127,1.0494555236329937,-1.354009836894597,True
2,0.45,1.0526850392916074,1.0510439340222553,-1.2615010873040153,True
2,0.5,1.0453815004018439,1.059418096237791,-1.3280995746011108,True
2,0.55,1.0354650521852364,1.04121207127945,-1.0560600393627522,True
2,0.6000000000000001,1.0229604805979406,1.0161303567694029,-1.0855629992445575,True
2,0.65,1.0078990405566697,1.0154995279000947,-1.0385513557264885,True
2,0.7000000000000001,0.9903183778176803,1.0112672012011605,-1.2429384822110734,True
2,0.75,0.9702624348819878,0.9524376521943988,-1.2180683126347434,True
2,0.8,0.9477813411619984,0.9552923661377314,-1.2339129644192641,True
2,0.8500000000000001,0.9229312876840845,0.943423385779976,-1.2884755925944704,True
2,0.9,0.8957743866402836,0.9083585882117434,-1.3231205823525805,True
2,0.9500000000000001,0.8663785161401643,0.8642234354127694,-1.355999800044732,True
2,1.0,0.8348171505509034,0.846389317888213,-1.3449732503772585,True
2,1.05,0.801169176849633,0.8012701363410689,-1.4162383561187808,True
2,1.1,0.7655186974470797,0.7643709063577455,-1.501403156594575,True
2,1.1500000000000001,0.7279548199753396,0.7398780615944707,-1.4578050693179132,True
2,1.2000000000000002,0.6885714345652026,0.6901225935175106,-1.492686593394997,True
2,1.25,0.6474669791697238,0.6558043140648007,-1.3998309503797899,True
2,1.3,0.6047441935206048,0.6176511845936812,-1.3273551008261393,True
2,1.35,0.5605098623323721,0.5646504048957344,-1.5513992347523815,True
2,1.4000000000000001,0.5148745483962018,0.5078068053815218,-1.773451054482764,True
2,1.4500000000000002,0.46795231623052236,0.4794276973725702,-1.6647862550789871,True
2,1.5,0.41986044697912195,0.42205223542614445,-1.814110350884041,True
2,1.55,0.3707191452693674,0.3728210080281339,-1.8971222000867929,True
2,1.6,0.320651238763238,0.33287050720459926,-1.6544026811181176,True
2,1.6500000000000001,0.26978187115213753,0.26354887119531745,-1.5234003381118713,True
2,1.7000000000000002,0.21823818936283912,0.21740482645244905,-1.3263618034764004,True
2,1.75,0.1661490257563858,0.16725357103661243,-1.2453408285290632,True
2,1.8,0.11364457611428119,0.12466277491941476,-1.3691169293028038,True
2,1.85,0.06085607421684203,0.03916011685082544,-1.2769325068826598,True
2,1.9000000000000001,0.007915463827091462,0.014574157962155844,-1.4856707074247182,True
2,1.9500000000000002,-0.045044931099932906,-0.04404246397518616,-1.7456816072339338,True
2,2.0,-0.09789273715815383,-0.10138843154270676,-1.657389577422277,True
2,2.0500000000000003,-0.15049586235503182,-0.1495423271889932,-1.5954579578820463,True
2,2.1,-0.2027228262727518,-0.223589872496039,-1.3450370210226423,True
2,2.15,-0.2544430887007968,-0.248451057297067,-1.5103582551565806,True
2,2.2,-0.30552737591848933,-0.3182617331317851,-1.5078988069704564,True
2,2.25,-0.35584800381196674,-0.3502998769070624,-1.4059027632358465,True
2,2.3000000000000003,-0.40527919701797244,-0.3951229110670842,-1.2545284930679539,True
2,2.35,-0.45369740329675845,-0.46864444604637073,-1.0471414504838021,True
2,2.4000000000000004,-0.5009816023483431,-0.5008129940309376,-0.9530184133518957,True
2,2.45,-0.5470136083002312,-0.5562197143736923,-0.6860371595410981,True
2,2.5,-0.5916783651105489,-0.5731207392809957,-0.9470603547593444,True
2,2.5500000000000003,-0.6348642341482266,-0.6372789650166342,-0.9171479713225522,True
2,2.6,-0.6764632732314348,-0.6752321011444948,-1.1259479860450672,True
2,2.6500000000000004,-0.7163715064268273,-0.7205557959397585,-1.2343492756917769,True
2,2.7,-0.7544891839352208,-0.7378172357157624,-1.1170104188243621,True
2,2.75,-0.7907210314141475,-0.7761392366092112,-0.8065825718000472,True
2,2.8000000000000003,-0.8249764881140916,-0.8305907749197751,-0.8420153888305343,True
2,2.85,-0.8571699332331998,-0.8398975655138755,-0.7855366767593756,True
2,2.9000000000000004,-0.887220899924697,-0.8699172325226244,-0.6005346544144574,True
2,2.95,-0.9150542764220947,-0.9070765733179255,-0.8591667452652496,True
2,3.0,-0.9406004937794918,-0.9369605768575453,-0.7203526679889027,True
2,3.0500000000000003,-0.9637956997577084,-0.947996314858657,-0.7187236748915377,True
2,3.1,-0.9845819184216278,-0.9855204986718737,-0.6249782384738812,True
2,3.1500000000000004,-1.002907195049844,-1.0198997372016112,-0.6574760347421817,True
2,3.2,-1.0187257259944063,-1.0377231263982858,-0.6240598335642882,True
2,3.25,-1.0319979731660842,-1.0486468210203819,-0.33969330748755355,True
2,3.3000000000000003,-1.0426907628590019,-1.045648024513975,-0.4175387082412711,True
2,3.35,-1.050777368667624,-1.0547974100409396,-0.4961015761552063,True
2,3.4000000000000004,-1.056237578288852,-1.0620529819684157,-0.2890402185958556,True
2,3.45,-1.059057744042255,-1.0674221508803494,-0.1638348319317408,True
2,3.5,-1.0592308169821634,-1.0611051467494528,-0.22776198603389805,True
2,3.5500000000000003,-1.056756364516362,-1.0567302264741134,-0.3389640132256507,True
2,3.6,-1.0516405714873454,-1.0517300346118348,-0.39360743756577043,True
2,3.6500000000000004,-1.0438962247134327,-1.0424921215256735,-0.45074392766394406,True
2,3.7,-1.0335426810283808,-1.0472151957731615,-0.5924184966037687,True
2,3.75,-1.020605818899381,-1.0277243007770194,-0.41213658444320567,True
2,3.8000000000000003,-1.0051179737443683,-1.0032504880642865,-0.21912093041823,True
2,3.85,-0.9871178571103164,-0.9925463347003108,-0.35028501435787374,True
2,3.9000000000000004,-0.9666504599145308,-0.9633412243518447,-0.38265387752374863,True
2,3.95,-0.9437669399907869,-0.9320385068224554,-0.5275105929469386,True
2,4.0,-0.9185244942213868,-0.9148503701500177,-0.6383908149617776,True
2,4.05,-0.8909862155747427,-0.9051240349802755,-0.2748167010145218,True
2,4.1000000000000005,-0.8612209354058122,-0.8724910616148958,-0.5075956643733175,True
2,4.15,-0.8293030514135606,-0.8300078301887981,-0.5562387873687591,True
2,4.2,-0.7953123416854553,-0.7911573931304166,-0.27731250798812723,True
2,4.25,-0.759333765293797,-0.7502997713223765,-0.33953611907759085,True
2,4.3,-0.7214572499422847,-0.7129872987571177,-0.3028575331751956,True
2,4.3500000000000005,-0.6817774671935883,-0.680852030168773,-0.42774190572097615,True
2,4.4,-0.64039359583975,-0.6557921093572178,-0.48750053115342057,True
2,4.45,-0.5974090740068496,-0.5747961921817573,-0.6603367222134692,True
2,4.5,-0.5529313406135636,-0.5522652535421395,-0.3999370905584737,True
2,4.55,-0.5070715668298194,-0.4988426201483664,-0.3847589958598486,True
2,4.6000000000000005,-0.4599443782067666,-0.46367410867527514,-0.5423244319059787,True
2,4.65,-0.4116675681725994,-0.403017999345598,-0.4502120923398093,True
2,4.7,-0.3623618036103258,-0.3601490113622163,-0.35342199717993183,True
2,4.75,-0.31215032325340575,-0.3047571254550875,-0.27149669982424696,True
2,4.800000000000001,-0.2611586296530969,-0.2543588523853926,-0.20513302310457848,True
2,4.8500000000000005,-0.20951417548744145,-0.21133244173263077,-0.47790429816266694,True
2,4.9,-0.15734604499594057,-0.15136794146036325,-0.05801845629321278,True
2,4.95,-0.1047846313361861,-0.1126590627705033,-0.029778437023389892,True
2,5.0,-0.05196131066887222,-0.06020618468201689,-0.11483716990899565,True
2,5.050000000000001,0.000991886214187332,0.011545151725933149,-0.21536206228213436,True
2,5.1000000000000005,0.05394260389827482,0.031653056496253815,-0.13770588171187886,True
2,5.15,0.10675849316538166,0.1023770880787886,-0.2397798468224111,True
2,5.2,0.15930754179832352,0.1552917721326822,-0.4304969160949665,True
2,5.25,0.21145840454253356,0.21333560477251953,-0.6170269283240405,True
2,5.300000000000001,0.2630807314007963,0.26874192110853684,-0.6169569612071079,True
2,5.3500000000000005,0.31404549344035243,0.33113858445228234,-0.6464787601563986,True
2,5.4,0.3642253052980392,0.36074999326922497,-0.5747159510176776,True
2,5.45,0.4134947435773529,0.42699199211550976,-0.28882769950613,True
2,5.5,0.4617306603416228,0.4611041026062239,-0.2514847869916948,True
2,5.550000000000001,0.508812490919719,0.5060643767656725,-0.368916433520036,True
2,5.6000000000000005,0.5546225552549379,0.5471852092510037,-0.5999784495833037,True
2,5.65,0.5990463520438625,0.6041549746456298,-0.6658385985136082,True
2,5.7,0.6419728449299866,0.6460863844953275,-0.668441448361065,True
2,5.75,0.6832947400367804,0.7097745427793042,-0.4930989507167029,True
2,5.800000000000001,0.7229087541465046,0.7139502169830554,-0.4235128117443608,True
2,5.8500000000000005,0.760715872854463,0.7719058757645102,-0.4554244448077901,True
2,5.9,0.7966215980534533,0.7978249015005018,-0.5838275750711378,True
2,5.95,0.8305361841298183,0.8379211522011004,-0.496591670670562,True
2,6.0,0.8623748622807419,0.8806456340584419,-0.30018584213501626,True
2,6.050000000000001,0.8920580523921107,0.8884571762568221,-0.48970543050321735,True
2,6.1000000000000005,0.9195115619473515,0.9210910272125709,-0.6602065101074979,True
2,6.15,0.9446667714700882,0.9513066183828863,-0.5521466669373293,True
2,6.2,0.9674608060370937,0.9745774733827774,-0.4951893314897581,True
2,6.25,0.9878366924328545,0.972714508065441,-0.5697352660387675,True
2,6.300000000000001,1.005743501552938,1.0015456080188232,-0.6481997632518229,True
2,6.3500000000000005,1.0211364757002288,1.0282268000915087,-0.6766118341135855,True
2,6.4,1.0339771404558653,1.030360662469717,-0.7165196316200855,True
2,6.45,1.0442334008452476,1.0480656872121774,-0.8796143578880965,True
2,6.5,1.051879621558759,1.0429012080872693,-0.7534442107074208,True
2,6.550000000000001,1.0568966910266906,1.03952321355728,-1.084855903202184,True
2,6.6000000000000005,1.0592720691882118,1.0842866205648898,-1.023260158691924,True
2,6.65,1.0589998188349918,1.0520496305889115,-0.9774957476788891,True
2,6.7,1.0560806204511288,1.0463295541164241,-1.0900676947345318,True
2,6.75,1.050521770512293,1.0423103393131763,-0.8500439496992518,True
2,6.800000000000001,1.042337163248338,1.0529120168463209,-1.0448893634293543,True
2,6.8500000000000005,1.0315472559149632,1.020105902028416,-1.1109150071163336,True
2,6.9,1.0181790176612269,0.99739214338223,-0.8991967834645066,True
2,6.95,1.0022658621207194,0.993143859908506,-0.5700115875611653,True
2,7.0,0.9838475638948807,0.9668163512588738,-0.5172883958971239,True
2,7.050000000000001,0.962970159137211,0.9730411548807991,-0.8051106693657102,True
2,7.1000000000000005,0.9396858304868627,0.9299007915756318,-0.854028820004244,True
2,7.15,0.9140527766392175,0.9147809858401418,-0.8901523549412469,True
2,7.2,0.8861350668794581,0.8720186483895729,-1.204773518661617,True
2,7.25,0.8560024809427218,0.8698402810262739,-1.116764617710076,True
2,7.300000000000001,0.8237303346011022,0.8330194049390768,-1.0405641485905088,True
2,7.3500000000000005,0.789399291413446,0.806939329342934,-1.0833638234865373,True
2,7.4,0.7530951611084598,0.7389360113270688,-1.0400478793387644,True
2,7.45,0.7149086851050805,0.7197096558828815,-0.861295509041597,True
2,7.5,0.6749353097061844,0.6797774161686801,-0.5891631290616932,True
2,7.550000000000001,0.6332749475325365,0.6300473700661092,-0.5554171100737851,True
2,7.6000000000000005,0.5900317277932752,0.5987073123091575,-0.40172693415087535,True
2,7.65,0.5453137360171143,0.5491502158673254,-0.7871267951156777,True
2,7.7,0.4992327438948145,0.5002647626132585,-0.670334530278401,True
2,7.75,0.4519039299081646,0.44750288870428717,-0.5288142126179958,True
2,7.800000000000001,0.4034455914437606,0.40144821401599534,-0.6522717104339913,True
2,7.8500000000000005,0.3539788491111504,0.36193820009349575,-0.7222223366551874,True
2,7.9,0.30362734400438324,0.30378953107619866,-0.46286848611864956,True
2,7.95,0.25251692866366915,0.24631763394136422,-0.4795276139457725,True
2,8.0,0.20077535250957007,0.19503905454813739,-0.3109167365264368,True
2,8.05,0.14853194253597848,0.14876894303154026,-0.5404278989540879,True
2,8.1,0.09591728005998909,0.08280086867932862,-0.2822664134024915,True
2,8.15,0.043062874336601664,0.06099305635434084,-0.12044489187893695,True
2,8.200000000000001,-0.00989916614591585,-0.010322919570299318,-0.14544844714253805,True
2,8.25,-0.06283646386845271,-0.05488768569488592,-0.14109947467792727,True
2,8.3,-0.11561670315591815,-0.12960105769067246,-0.3667249307086886,True
2,8.35,-0.16810796089750696,-0.16732298190677133,-0.16483404239171964,True
2,8.4,-0.22017903628578744,-0.20124803519508158,-0.33073204590751126,True
2,8.450000000000001,-0.2716997787503789,-0.26755190815074076,-0.13541011975573458,True
2,8.5,-0.3225414132666021,-0.339850044934847,-0.3522807758435179,True
2,8.55,-0.37257686222598124,-0.36855281530183004,-0.10264621319441658,True
2,8.6,-0.4216810630640728,-0.4271081687879392,-0.24793907788573477,True
2,8.65,-0.46973128085175814,-0.4630961247292724,-0.5343423666027018,True
2,8.700000000000001,-0.5166074150686362,-0.512651699014816,-0.5103532913218274,True
2,8.75,-0.5621922997917818,-0.5558633954464427,-0.6377742623355361,True
2,8.8,-0.6063719965495394,-0.6076338612220641,-0.5530799943219022,True
2,8.85,-0.6490360791083528,-0.6543145800428994,-0.5381400935004901,True
2,8.9,-0.6900779094808527,-0.7006380895682011,-0.43391469964399976,True
2,8.950000000000001,-0.7293949044652782,-0.7131045571804815,-0.6007364486443825,True
2,9.0,-0.7668887920500621,-0.7574737859544742,-0.6766908381179929,True
2,9.05,-0.8024658570426846,-0.8083096119884672,-0.529980803978582,True
2,9.1,-0.8360371753088387,-0.8238869580658307,-0.5191817905872477,True
2,9.15,-0.8675188360364658,-0.8675260623060437,-0.5340187631402268,True
2,9.200000000000001,-0.896832151469078,-0.8832365008406254,-0.7101046060442109,True
2,9.25,-0.9239038535841719,-0.9329398604271111,-1.04447739198753,True
2,9.3,-0.9486662772251319,-0.9636166759829371,-1.075455707509837,True
2,9.35,-0.9710575292288748,-0.9751075495754346,-0.744080614155245,True
2,9.4,-0.9910216431265313,-0.9957561427531959,-0.8662864838296364,True
2,9.450000000000001,-1.008508719030466,-1.009935126088596,-0.7530556064683649,True
2,9.5,-1.0234750483580117,-1.009043801027041,-0.5674538867298755,True
2,9.55,-1.0358832230801642,-1.047366267079151,-0.22778584171547883,True
2,9.600000000000001,-1.04570222922217,-1.0322899072155705,-0.23276956642664892,True
2,9.65,-1.0529075243823136,-1.0631797826842018,-0.13261762812101763,True
2,9.700000000000001,-1.0574810990751402,-1.0414245541424265,0.03871569501791822,False
2,9.75,-1.0594115217457891,-1.0607568766639248,0.4411385487293018,False
2,9.8,-1.0586939673429283,-1.0564153939337135,0.5944352398936832,False
2,9.850000000000001,-1.0553302293788698,-1.0424343913419214,0.8247487613823912,False
2,9.9,-1.0493287154467232,-1.0538082303794354,0.6962222730379816,False
2,9.950000000000001,-1.0407044262057907,-1.0464800602861106,0.56804724783745,False
2,10.0,-1.029478917887732,-1.0399082460056417,0.6824529536586926,False
2,10.05,-1.0156802484172094,-1.0203835381531599,0.8513125716710321,False
2,10.100000000000001,-0.9993429072816918,-0.9838831987831144,0.7614756651433762,False
2,10.15,-0.980507729325696,-0.9824004360780052,0.5738332492289825,False
2,10.200000000000001,-0.9592217926849392,-0.9549957040805307,0.7165756177310707,False
2,10.25,-0.9355383011155236,-0.9364997680721319,0.8570460767187082,False
2,10.3,-0.9095164510122471,-0.919488439470771,0.7569404306476644,False
2,10.350000000000001,-0.881221283448451,-0.8771714066433354,0.600813244054329,False
2,10.4,-0.8507235216072075,-0.8573913916531296,0.692447971112847,False
2,10.450000000000001,-0.8180993940101904,-0.8234975809481796,0.8317906346773312,False
2,10.5,-0.7834304439860771,-0.770264602044496,0.5599374032568323,False
2,10.55,-0.7468033258546853,-0.7289235921331553,0.24135343035931223,False
2,10.600000000000001,-0.7083095883363106,-0.70246294049437,0.20804756645282346,False
2,10.65,-0.668045445727599,-0.6570390433780912,0.23027813904384992,False
2,10.700000000000001,-0.6261115374159097,-0.634369728840406,-0.116549856513248,True
2,10.75,-0.5826126763332675,-0.5910370422196368,-0.2657319762906095,True
2,10.8,-0.5376575869786068,-0.5453360453749841,-0.4868516329183671,True
2,10.850000000000001,-0.4913586336631581,-0.4973880836651446,-0.44020711335320156,True
2,10.9,-0.4438315396581827,-0.44577477299870105,-0.4164873556855712,True
2,10.950000000000001,-0.3951950979470578,-0.401293776828642,-0.6451233578598348,True
2,11.0,-0.34557087430469546,-0.3312528768389294,-0.6707877899449857,True
2,11.05,-0.29508290344640176,-0.2866789907840586,-0.6137402309091533,True
2,11.100000000000001,-0.24385737900569748,-0.23722428995172576,-0.7894985548688139,True
2,11.15,-0.1920223381159487,-0.1841734991632033,-0.8441566276189113,True
2,11.200000000000001,-0.1397073413842088,-0.14951412167673184,-0.5658537715680816,True
2,11.25,-0.08704314905718707,-0.07593944855994043,-0.6809667398576624,True
2,11.3,-0.03416139418871622,-0.039339478000923314,-0.6256219866587827,True
2,11.350000000000001,0.0188057463743162,0.011622869292975485,-0.5485293448546454,True
2,11.4,0.0717258823652544,0.054872140590378995,-0.6720947626863278,True
2,11.450000000000001,0.1244667410043988,0.11934057379455014,-0.4923366445804793,True
2,11.5,0.17689649761205595,0.18798581107312073,-0.806735302709035,True
2,11.55,0.2288841051015998,0.21764770137751374,-0.8105616311021878,True
2,11.600000000000001,0.2802996215289273,0.27631860772020767,-0.9552589961684606,True
2,11.65,0.33101453487965177,0.3282685182046879,-0.643907111389993,True
2,11.700000000000001,0.3809020842822161,0.3907904887590408,-0.695501928593485,True
2,11.75,0.4298375768440439,0.42240992000599503,-0.5230561381428004,True
2,11.8,0.4776986993188459,0.4665595585855108,-0.6677622948000762,True
2,11.850000000000001,0.5243658238260241,0.5124540950669298,-0.6055344753860805,True
2,11.9,0.5697223068580777,0.5754720159920093,-0.556320082397677,True
2,11.950000000000001,0.6136547808286293,0.6131693424970968,-0.5983044808443534,True
2,12.0,0.6560534374323399,0.663370236347542,-0.7274642733419421,True
2,12.05,0.6968123021084964,0.6961848481030309,-0.9690286374493358,True
2,12.100000000000001,0.7358294989222134,0.7250243477967637,-0.9265775310918795,True
2,12.15,0.7730075052012186,0.7901015532937559,-1.002049061378911,True
2,12.200000000000001,0.8082533952917484,0.8206140580019425,-1.1812523980886525,True
2,12.25,0.8414790728242789,0.8194557504519636,-1.3222588586734256,True
2,12.3,0.8726014909085795,0.8862642671911536,-1.5296698811630287,True
2,12.350000000000001,0.90154285970768,0.9051876100455949,-1.623010514421648,True
2,12.4,0.9282308408719554,0.9095526646366795,-1.6511378792815898,True
2,12.450000000000001,0.9525987283473287,0.9427800867997155,-1.5738801653121912,True
2,12.5,0.9745856151056604,0.9538553000491983,-1.490288363034,True
2,12.55,0.9941365453806055,1.007989854034003,-1.3630629503124414,True
2,12.600000000000001,1.0112026520284032,1.015418948758344,-1.4009338592079796,True
2,12.65,1.0257412786702902,1.0294867570355686,-1.3119997397906844,True
2,12.700000000000001,1.0377160863112334,1.0426339022206366,-1.3134286611675845,True
2,12.75,1.0470971441684886,1.043968518092176,-1.2728135437421555,True
2,12.8,1.053861004482974,1.0626395762234335,-1.1629904241310725,True
2,12.850000000000001,1.0579907611264532,1.0540502940482437,-1.2209766369829709,True
2,12.9,1.0594760918580532,1.0789308081547304,-1.2527318199605246,True
2,12.950000000000001,1.0583132841244907,1.0669343836336753,-1.1103971850331051,True
2,13.0,1.0545052443395204,1.0476016463501117,-1.3085337618091513,True
2,13.05,1.0480614906194166,1.0557221212274064,-1.4410741930480957,True
2,13.100000000000001,1.0389981289926369,1.0548542320707317,-1.5578151457475649,True
2,13.15,1.0273378131431414,1.0278654625015988,-1.4253698711590694,True
2,13.200000000000001,1.0131096877879782,1.0036625873540526,-1.3523704727617174,True
2,13.25,0.9963493158306714,0.9918959556848403,-1.0680034000371017,True
2,13.3,0.9770985894724803,0.9673041127254974,-0.9690014095979425,True
2,13.350000000000001,0.9554056255037163,0.9502839067709385,-1.1071578738938532,True
2,13.4,0.9313246450368251,0.9351273240567267,-1.1121410028822145,True
2,13.450000000000001,0.9049158379818399,0.8974309289339928,-1.1919951955130312,True
2,13.5,0.8762452126029594,0.8837182910512068,-1.2899771555041153,True
2,13.55,0.8453844305322555,0.8454605351298962,-1.109130493522843,True
2,13.600000000000001,0.8124106276529213,0.8336189957368625,-1.2671804980137724,True
2,13.65,0.7774062212997321,0.7682570522308614,-1.3993341684861154,True
2,13.700000000000001,0.7404587042586257,0.7393867944428517,-1.467323618290012,True
2,13.75,0.7016604260803128,0.7052444638118581,-1.2392629471622716,True
2,13.8,0.6611083622544836,0.6482746434071336,-1.2470564436223648,True
2,13.850000000000001,0.6189038718215976,0.612702189664462,-1.2968991472137072,True
2,13.9,0.5751524440280646,0.5876074066405942,-1.1677570763689489,True
2,13.950000000000001,0.5299634346580625,0.524962580280648,-1.0395395929790128,True
2,14.0,0.48344979270103816,0.47491676157599855,-1.1220379078862288,True
2,14.05,0.4357277780380445,0.4310548300422478,-1.13931274257416,True
2,14.100000000000001,0.3869166708525958,0.39174156707228736,-1.2515590483885557,True
2,14.15,0.3371384734923243,0.3566028325045349,-1.2601428396695125,True
2,14.200000000000001,0.286517605526643,0.2900820698742493,-0.9976235319594132,True
2,14.25,0.2351805927626314,0.23866655429646494,-1.316209964426503,True
2,14.3,0.18325575099639638,0.18854923186647207,-1.3064896284228447,True
2,14.350000000000001,0.13087286529042058,0.14579685166941128,-1.316235614373665,True
2,14.4,0.07816286557849123,0.08019674270356798,-1.5339660565695057,True
2,14.450000000000001,0.025257499409047368,0.017179709233967416,-1.489499673676217,True
2,14.5,-0.027710997355065936,-0.027436558885700933,-1.8163781378432997,True
2,14.55,-0.0806102310574019,-0.08290660933738,-1.6770859701988208,True
2,14.600000000000001,-0.13330798116309106,-0.13952219453285825,-1.7800400896827862,True
2,14.65,-0.18567253074132517,-0.18766626934931244,-1.6776713547899256,True
2,14.700000000000001,-0.23757299568909257,-0.225586471422002,-1.6194772417356702,True
2,14.75,-0.28887965187325976,-0.2721816401161762,-1.418890203624158,True
2,14.8,-0.3394642593733601,-0.3443771837198728,-1.3896739986590296,True
2,14.850000000000001,-0.3892003830145957,-0.385528639221756,-1.5750454389861175,True
2,14.9,-0.4379637083899342,-0.42430363086021816,-1.4232186978382364,True
2,14.950000000000001,-0.4856323525813898,-0.4887864805167618,-1.283188655799334,True
2,15.0,-0.5320871688038304,-0.5200836880576,-1.2373614825853196,True
2,15.05,-0.5772120442099038,-0.5762272728247345,-1.2112296167798802,True
2,15.100000000000001,-0.6208941901116738,-0.6309395963598136,-1.1840611839688102,True
2,15.15,-0.6630244238936065,-0.6429325708918711,-1.036369537320586,True
2,15.200000000000001,-0.7034974419122517,-0.7088121836750495,-1.0199264001557382,True
2,15.25,-0.7422120827005001,-0.7319769660777553,-1.0612061263860066,True
2,15.3,-0.779071579818579,-0.7779420415268123,-0.913926818970063,True
2,15.350000000000001,-0.813983803719747,-0.8129767185291839,-0.5060269010341388,True
2,15.4,-0.8468614920261845,-0.8670450144020805,-0.6989970184217582,True
2,15.450000000000001,-0.877622467639497,-0.8735247120437134,-0.6910366438224884,True
2,15.5,-0.9061898441406554,-0.9055360618709974,-0.8448711353030991,True
2,15.55,-0.932492217966011,-0.9409165696993737,-0.8678238582410144,True
2,15.600000000000001,-0.9564638468790105,-0.9573071646413617,-0.9262014147653641,True
2,15.65,-0.9780448142915542,-0.9726454445318423,-0.8802171090890099,True
2,15.700000000000001,-0.9971811790242624,-1.0070409014240083,-0.8866430639359056,True
2,15.75,-1.0138251101313283,-1.0064400000191147,-0.8710917358740087,True
2,15.8,-1.027935006452977,-1.0340478424061363,-0.7737479965731654,True
2,15.850000000000001,-1.039475600596696,-1.0553976079919072,-0.6857173578888355,True
2,15.9,-1.0484180470873508,-1.051592619346087,-0.47871620563049466,True
2,15.950000000000001,-1.0547399944658513,-1.047515293355442,-0.5600002720925512,True
2,16.0,-1.0584256411561574,-1.0465962415403949,-0.39892062465000855,True
2,16.05,-1.0594657749609917,-1.0426386621561963,-0.4603085431231344,True
2,16.1,-1.0578577960875328,-1.0768265106807138,-0.4731488770126778,True
2,16.150000000000002,-1.0536057236455452,-1.0517617570508202,-0.28098656762733165,True
2,16.2,-1.0467201856016979,-1.0430457244893636,-0.22434275320736627,True
2,16.25,-1.0372183922151808,-1.0459287400640616,-0.31024156052781643,True
2,16.3,-1.025124093021022,-1.0149504377637748,-0.441425298991125,True
2,16.35,-1.0104675174686177,-1.022647445058649,-0.49439884199212486,True
2,16.400000000000002,-0.993285299363852,-0.9893985761764407,-0.892797539208095,True
2,16.45,-0.9736203853036622,-0.9738881014261845,-1.092272793511941,True
2,16.5,-0.9515219273319065,-0.9391383999814619,-1.2169502006462172,True
2,16.55,-0.9270451600848615,-0.9187653837401193,-1.0276734457545134,True
2,16.6,-0.9002512627333904,-0.8939106705088466,-0.7632928568339126,True
2,16.650000000000002,-0.8712072060668801,-0.8637116163308249,-0.9165984453843997,True
2,16.7,-0.839985585101147,-0.8338853504772636,-1.0608334740518361,True
2,16.75,-0.8066644376286949,-0.80825950957213,-0.8003120103235857,True
2,16.8,-0.7713270491648891,-0.7880563683082639,-0.8322648796946747,True
2,16.85,-0.7340617447775328,-0.7230740637333464,-0.6472898655568342,True
2,16.900000000000002,-0.6949616683201991,-0.6844837899656137,-0.6955641232260293,True
2,16.95,-0.6541245496211083,-0.6474259304644343,-0.7738896770373845,True
2,17.0,-0.6116524602094418,-0.6055935291206298,-0.8761056564452097,True
2,17.05,-0.567651558189695,-0.5662824138006498,-0.901192949348435,True
2,17.1,-0.5222318229016908,-0.5365074958697619,-0.7580622750371169,True
2,17.150000000000002,-0.47550678002950797,-0.4875302441418157,-0.8656246083056263,True
2,17.2,-0.4275932178463988,-0.4251828155960936,-0.6651611481735609,True
2,17.25,-0.37861089530491315,-0.3734705512414925,-0.9007639467283561,True
2,17.3,-0.3286822427019078,-0.33972946971936446,-1.0275495492597744,True
2,17.35,-0.2779320556665507,-0.2730798456207966,-1.0204590649307343,True
2,17.400000000000002,-0.22648718323624376,-0.22970244344013496,-0.9900122360682277,True
2,17.45,-0.1744762108000947,-0.16963206129814926,-0.7777372677861708,True
2,17.5,-0.12202913870239585,-0.13459484003114341,-0.7065361386051577,True
2,17.55,-0.0692770573094878,-0.0776515981988968,-0.533117227022547,True
2,17.6,-0.01635181935210006,-0.025028334147894765,-0.5616874907772752,True
2,17.650000000000002,0.03661428963780505,0.0410361012556854,-0.7061253053373896,True
2,17.7,0.08948888197196525,0.08974357198387231,-1.1647558096342752,True
2,17.75,0.1421397987061082,0.1469208036725595,-1.0287039433559446,True
2,17.8,0.19443543996846202,0.19340170567736875,-1.0892516680568318,True
2,17.85,0.2462450938909143,0.2541317903254458,-0.9818394648189955,True
2,17.900000000000002,0.2974392633206051,0.3031218263803628,-0.9828411925847182,True
2,17.95,0.34788998949536465,0.3631957728996462,-1.0424665373359954,True
2,18.0,0.39747117187399356,0.4031226324274728,-1.2624965532295276,True
2,18.05,0.44605888332192223,0.44130238649224157,-1.6219337910455032,True
2,18.1,0.49353167986452173,0.49576680657608824,-1.1390476418121083,True
2,18.150000000000002,0.5397709042337901,0.5110654348843031,-1.1075626528333264,True
2,18.2,0.5846609824497238,0.5858593227728731,-1.2337569311868664,True
2,18.25,0.6280897126950897,0.6279256077679871,-1.324989444934623,True
2,18.3,0.6699485457615172,0.6753530905729749,-1.1530083170825014,True
2,18.35,0.7101328563659985,0.7169660246464163,-1.1618564061527106,True
2,18.400000000000002,0.7485422046596073,0.7391990573988091,-0.9506860727464059,True
2,18.45,0.7850805872748086,0.7984485031455855,-0.9373143845792524,True
2,18.5,0.8196566772838916,0.8256905808875795,-0.6436935915952826,True
2,18.55,0.8521840524687104,0.855023162626545,-0.6041343146115022,True
2,18.6,0.8825814113312326,0.8894075407358805,-0.5722485418513799,True
2,18.650000000000002,0.9107727763049402,0.909180553044689,-0.6458792010483718,True
2,18.7,0.9366876836591763,0.926499771155144,-0.5317738593216728,True
2,18.75,0.9602613596217819,0.9425284582455292,-0.6289420396641018,True
2,18.8,0.9814348822797816,0.9634167085758617,-0.7495359215821539,True
2,18.85,1.000155328853488,0.9995071327543641,-0.6147635844681016,True
2,18.900000000000002,1.0163759079758865,1.0132819468220022,-0.467070721339391,True
2,18.95,1.030056076646685,1.0262521674366651,-0.4663336758060406,True
2,19.0,1.0411616415687026,1.0565918949242132,-0.5855813480372316,True
2,19.05,1.0496648446132992,1.0608618014532527,-0.6903984712239803,True
2,19.1,1.055544432201246,1.0623267156151488,-0.799263583399746,True
2,19.150000000000002,1.0587857084256034,1.05622839204138,-0.4880667218429411,True
2,19.200000000000003,1.059380571783834,1.076311189512066,-0.36160542516867056,True
2,19.25,1.057327535427342,1.08034043728522,-0.313900150864759,True
2,19.3,1.052631730877817,1.0449043505638933,-0.04246947806878826,True
2,19.35,1.0453048952011057,1.0441688482784288,-0.23490553671088063,True
2,19.400000000000002,1.0353653416706572,1.020983547151588,-0.013454100671884295,True
2,19.450000000000003,1.0228379139938786,1.0230297294629307,-0.1824631008750466,True
2,19.5,1.0077539242158045,1.0181215311428742,-0.004168374189607749,True
2,19.55,0.9901510744552878,0.9881393388586966,-0.04891450731582615,True
2,19.6,0.9700733626693442,0.9748392498191724,-0.060185813730777034,True
2,19.650000000000002,0.9475709726811681,0.9416744781894202,0.05520274081972745,False
2,19.700000000000003,0.9227001487467119,0.9410962500381935,-0.024624152088059348,True
2,19.75,0.8955230549733393,0.8917957022465188,-0.16842255193311473,True
2,19.8,0.8661076199419225,0.8728932773370648,-0.31143926081846435,True
2,19.85,0.8345273669207799,0.8438648181689162,-0.6011613851298504,True
2,19.900000000000002,0.8008612300957864,0.8014168234065082,-0.5143678947864412,True
2,19.950000000000003,0.7651933572760192,0.7545686896246204,-0.5001128511642059,True
2,20.0,0.7276128995680616,0.7282297159720882,-0.2842953887102466,True
3,0.0,1.0,1.0039418820292407,-0.9507389772355627,True
3,0.05,1.0162429696397037,0.9853176282460638,-0.8731536500066417,True
3,0.1,1.0299458611044157,1.0235737860462648,-0.9257128276727894,True
3,0.15000000000000002,1.041074424301802,1.046414042361171,-0.9659729417373786,True
3,0.2,1.049600843619513,1.057635452891954,-0.9125969973987408,True
3,0.25,1.0555038074497278,1.0682672216899076,-1.1337931506421508,True
3,0.30000000000000004,1.0587685614570748,1.058898683141255,-1.281975945990921,True
3,0.35000000000000003,1.0593869454567868,1.0695946233453635,-1.243877897632155,True
3,0.4,1.0573574138109127,1.049577669537461,-1.3409784039803998,True
3,0.45,1.0526850392916074,1.0483417459709226,-1.622970012031259,True
3,0.5,1.0453815004018439,1.0465879553075699,-1.5841471476842097,True
3,0.55,1.0354650521852364,1.0340326833415288,-1.3006070118416944,True
3,0.6000000000000001,1.0229604805979406,1.0307285252820595,-1.201425357514866,True
3,0.65,1.0078990405566697,0.9945592014298651,-1.0531972329104613,True
3,0.7000000000000001,0.9903183778176803,0.9913770100400554,-1.3686598282241793,True
3,0.75,0.9702624348819878,0.950938868349284,-1.270813877127916,True
3,0.8,0.9477813411619984,0.9471860491997877,-1.1222296145788107,True
3,0.8500000000000001,0.9229312876840845,0.9298986073122075,-0.800810019871129,True
3,0.9,0.8957743866402836,0.8799398956266459,-0.7991171600799439,True
3,0.9500000000000001,0.8663785161401643,0.8610996857491421,-1.0379909379977101,True
3,1.0,0.8348171505509034,0.8239977976172038,-1.0769012656996602,True
3,1.05,0.801169176849633,0.8016105021426669,-1.3305424715200798,True
3,1.1,0.7655186974470797,0.7696005395610618,-1.2028831756416374,True
3,1.1500000000000001,0.7279548199753396,0.7350158100717267,-1.339074874713613,True
3,1.2000000000000002,0.6885714345652026,0.6956113543919439,-1.3907824164801643,True
3,1.25,0.6474669791697238,0.6516830873175854,-1.355825814512678,True
3,1.3,0.6047441935206048,0.5986420972581035,-1.529723953617997,True
3,1.35,0.5605098623323721,0.5515774300122884,-1.5756297115432742,True
3,1.4000000000000001,0.5148745483962018,0.5314498350256881,-1.5495453383717355,True
3,1.4500000000000002,0.46795231623052236,0.47144565909221303,-1.5473297057568,True
3,1.5,0.41986044697912195,0.4115702913896527,-1.7187575891678832,True
3,1.55,0.3707191452693674,0.3620848011955024,-1.7062529697313038,True
3,1.6,0.320651238763238,0.33022862991592716,-1.5317362228865836,True
3,1.6500000000000001,0.26978187115213753,0.2610120057084784,-1.8119532821932975,True
3,1.7000000000000002,0.21823818936283912,0.23732109851132155,-1.8235436806039718,True
3,1.75,0.1661490257563858,0.15467646202255986,-1.739230089069669,True
3,1.8,0.11364457611428119,0.11351667329663626,-1.764174936421983,True
3,1.85,0.06085607421684203,0.0701557331582403,-2.053380250956176,True
3,1.9000000000000001,0.007915463827091462,0.011401859838656447,-1.65040951982789,True
3,1.9500000000000002,-0.045044931099932906,-0.0383587442611479,-1.5470788182512547,True
3,2.0,-0.09789273715815383,-0.08924378156773904,-1.5732167360556122,True
3,2.0500000000000003,-0.15049586235503182,-0.1421010240900824,-1.6368095882658025,True
3,2.1,-0.2027228262727518,-0.21217535666739987,-1.6552815275925412,True
3,2.15,-0.2544430887007968,-0.2637939024595464,-1.461396072404672,True
3,2.2,-0.30552737591848933,-0.29568238147465914,-1.6536184763657669,True
3,2.25,-0.35584800381196674,-0.3650370430030626,-1.503886661475071,True
3,2.3000000000000003,-0.40527919701797244,-0.3949876966843722,-1.4353569695814279,True
3,2.35,-0.45369740329675845,-0.44466743435684286,-1.3799406473524403,True
3,2.4000000000000004,-0.5009816023483431,-0.4732634838058705,-1.2967400100557918,True
3,2.45,-0.5470136083002312,-0.5443028873370618,-1.295693373736657,True
3,2.5,-0.5916783651105489,-0.5947325148496048,-1.4287915935393294,True
3,2.5500000000000003,-0.6348642341482266,-0.6186555239856816,-1.2362396775264721,True
3,2.6,-0.6764632732314348,-0.6626590421538819,-1.3653514724460944,True
3,2.6500000000000004,-0.7163715064268273,-0.7050246448114098,-1.2424881858296124,True
3,2.7,-0.7544891839352208,-0.7632309786202173,-1.0892480527914645,True
3,2.75,-0.7907210314141475,-0.7763419570253822,-1.0517041421242102,True
3,2.8000000000000003,-0.8249764881140916,-0.8112202926921463,-1.146958595727761,True
3,2.85,-0.8571699332331998,-0.8591415487463083,-1.2068691684991415,True
3,2.9000000000000004,-0.887220899924697,-0.8937854383906999,-1.2839556232663396,True
3,2.95,-0.9150542764220947,-0.9231386321507387,-1.5301120630890945,True
3,3.0,-0.9406004937794918,-0.9363515758920642,-1.636678301357665,True
3,3.0500000000000003,-0.9637956997577084,-0.9628473680147722,-1.6564940128059462,True
3,3.1,-0.9845819184216278,-0.9820092023406473,-1.578472903459007,True
3,3.1500000000000004,-1.002907195049844,-1.0091120763445474,-1.7153543192770975,True
3,3.2,-1.0187257259944063,-1.000395198981169,-1.9472466516897196,True
3,3.25,-1.0319979731660842,-1.047741480450988,-2.055558730554414,True
3,3.3000000000000003,-1.0426907628590019,-1.0531459152616043,-2.0508051462257297,True
3,3.35,-1.050777368667624,-1.0360925048309928,-1.9708763905169573,True
3,3.4000000000000004,-1.056237578288852,-1.0644116216596307,-1.8416801194823633,True
3,3.45,-1.059057744042255,-1.0520382032500109,-1.8782771911646736,True
3,3.5,-1.0592308169821634,-1.0663603778610418,-1.985845940089059,True
3,3.5500000000000003,-1.056756364516362,-1.0670853259589592,-1.9997079907631778,True
3,3.6,-1.0516405714873454,-1.0568556342832007,-1.8969318870617933,True
3,3.6500000000000004,-1.0438962247134327,-1.0532968495474408,-1.8169944952728705,True
3,3.7,-1.0335426810283808,-1.0288756323189485,-1.5982472318096719,True
3,3.75,-1.020605818899381,-1.0040286959264209,-1.3531581988199435,True
3,3.8000000000000003,-1.0051179737443683,-0.9942317685782671,-1.0984109553173624,True
3,3.85,-0.9871178571103164,-0.9748276059605563,-0.9823816992590982,True
3,3.9000000000000004,-0.9666504599145308,-0.9554472998020462,-1.3308395101492205,True
3,3.95,-0.9437669399907869,-0.9423207902623547,-1.3942713638255155,True
3,4.0,-0.9185244942213868,-0.9099613227773015,-1.4459094790359452,True
3,4.05,-0.8909862155747427,-0.8959624281320586,-1.2797308943022896,True
3,4.1000000000000005,-0.8612209354058122,-0.8794802720532012,-1.2894045402031309,True
3,4.15,-0.8293030514135606,-0.8272720589302338,-1.4749413045393143,True
3,4.2,-0.7953123416854553,-0.7964352744732786,-1.584771800510492,True
3,4.25,-0.759333765293797,-0.771127314658583,-1.004546114138443,True
3,4.3,-0.7214572499422847,-0.7244121781449347,-1.0195589334635913,True
3,4.3500000000000005,-0.6817774671935883,-0.6751576296483471,-1.2821670098711042,True
3,4.4,-0.64039359583975,-0.6313496162464228,-1.2171069942944879,True
3,4.45,-0.5974090740068496,-0.5898921474187666,-1.3097089038438965,True
3,4.5,-0.5529313406135636,-0.5508878655622956,-1.5221313875779825,True
3,4.55,-0.5070715668298194,-0.4925793325522914,-1.6769203005090578,True
3,4.6000000000000005,-0.4599443782067666,-0.4583306264487627,-1.7968132159722527,True
3,4.65,-0.4116675681725994,-0.3995296408863488,-1.6196346091391391,True
3,4.7,-0.3623618036103258,-0.376514164379509,-1.9334259525966593,True
3,4.75,-0.31215032325340575,-0.311973937923298,-1.8767315529661088,True
3,4.800000000000001,-0.2611586296530969,-0.26764653391190657,-1.831923445140215,True
3,4.8500000000000005,-0.20951417548744145,-0.1965341775683702,-1.7576807266078451,True
3,4.9,-0.15734604499594057,-0.1796486113948522,-1.9109602631426434,True
3,4.95,-0.1047846313361861,-0.100715657220732,-2.0530999055387213,True
3,5.0,-0.05196131066887222,-0.04736984032972285,-2.4477902486301044,True
3,5.050000000000001,0.000991886214187332,0.014241977899194054,-2.4802191274617122,True
3,5.1000000000000005,0.05394260389827482,0.06308267278821432,-2.6010726664986996,True
3,5.15,0.10675849316538166,0.10641734822681413,-2.503544541385226,True
3,5.2,0.15930754179832352,0.16695376688621866,-2.515545788131728,True
3,5.25,0.21145840454253356,0.1977330443430322,-2.495352247703901,True
3,5.300000000000001,0.2630807314007963,0.273788807140421,-2.4829086401510683,True
3,5.3500000000000005,0.31404549344035243,0.3041266501712247,-2.852295861691217,True
3,5.4,0.3642253052980392,0.3762759569505575,-2.916025526803383,True
3,5.45,0.4134947435773529,0.415567141131993,-2.7509425046311553,True
3,5.5,0.4617306603416228,0.4629790614408931,-2.6398449334271703,True
3,5.550000000000001,0.508812490919719,0.5126173461225239,-2.625246934080351,True
3,5.6000000000000005,0.5546225552549379,0.553604645228285,-2.7098572803221295,True
3,5.65,0.5990463520438625,0.594759933070181,-2.5990004911652282,True
3,5.7,0.6419728449299866,0.6477513844400371,-2.4235420207190357,True
3,5.75,0.6832947400367804,0.7002427012374662,-2.3097265498395827,True
3,5.800000000000001,0.7229087541465046,0.7052750323583633,-2.3399341745937408,True
3,5.8500000000000005,0.760715872854463,0.7455826731731839,-2.662152811280654,True
3,5.9,0.7966215980534533,0.8169966746165637,-2.7859822752268046,True
3,5.95,0.8305361841298183,0.8203916756741801,-2.675820784096977,True
3,6.0,0.8623748622807419,0.8674567596667989,-2.1218523158496634,True
3,6.050000000000001,0.8920580523921107,0.8951721747128053,-2.247454811839195,True
3,6.1000000000000005,0.9195115619473515,0.9121357415165723,-2.2954909837084494,True
3,6.15,0.9446667714700882,0.9630792849644526,-2.2603357566119144,True
3,6.2,0.9674608060370937,0.9678099886577963,-2.069782709272293,True
3,6.25,0.9878366924328545,0.9879205043683366,-1.914041395558009,True
3,6.300000000000001,1.005743501552938,1.0193170999604828,-1.77775528250242,True
3,6.3500000000000005,1.0211364757002288,1.017221255877248,-1.7309187321472543,True
3,6.4,1.0339771404558653,1.0437535276469427,-1.4944791365017154,True
3,6.45,1.0442334008452476,1.0361158549802394,-1.3996099628150624,True
3,6.5,1.051879621558759,1.061126005212793,-1.3256982980545624,True
3,6.550000000000001,1.0568966910266906,1.0648539010924258,-1.1507855259108537,True
3,6.6000000000000005,1.0592720691882118,1.066933686782867,-1.1946950648155443,True
3,6.65,1.0589998188349918,1.0650392648899416,-1.0269615142450268,True
3,6.7,1.0560806204511288,1.0596056488918424,-0.9303382623383143,True
3,6.75,1.050521770512293,1.0453560831077295,-0.9510654032342234,True
3,6.800000000000001,1.042337163248338,1.0474889419623745,-0.7479434135264632,True
3,6.8500000000000005,1.0315472559149632,1.0271980146809407,-0.8188217106890365,True
3,6.9,1.0181790176612269,1.0480678799363141,-1.1241306534632016,True
3,6.95,1.0022658621207194,1.0171161074821997,-0.9217236521675352,True
3,7.0,0.9838475638948807,0.9791671858957915,-0.8922094077172571,True
3,7.050000000000001,0.962970159137211,0.9740590876863835,-0.91749803914647,True
3,7.1000000000000005,0.9396858304868627,0.9338293721411528,-0.805415886438898,True
3,7.15,0.9140527766392175,0.9330664764303035,-0.961641145134584,True
3,7.2,0.8861350668794581,0.8897168092526213,-1.3142815876810021,True
3,7.25,0.8560024809427218,0.8389721395007842,-1.211395666865221,True
3,7.300000000000001,0.8237303346011022,0.8303160776628925,-1.1127681897111097,True
3,7.3500000000000005,0.789399291413446,0.77705159974792,-0.9830021374745084,True
3,7.4,0.7530951611084598,0.7516003347196889,-1.173331182939737,True
3,7.45,0.7149086851050805,0.7177270101095823,-1.3924692831523533,True
3,7.5,0.6749353097061844,0.6752109133370423,-1.5484715520712287,True
3,7.550000000000001,0.6332749475325365,0.6316354434798018,-1.6006980815827467,True
3,7.6000000000000005,0.5900317277932752,0.5757113522104186,-1.8816606746955542,True
3,7.65,0.5453137360171143,0.5474413483927862,-1.791100261302173,True
3,7.7,0.4992327438948145,0.5160748377363917,-1.7980642053256186,True
3,7.75,0.4519039299081646,0.45875582776919943,-1.8282245407760394,True
3,7.800000000000001,0.4034455914437606,0.411474962165141,-1.5915629590488625,True
3,7.8500000000000005,0.3539788491111504,0.3633176701800963,-1.3903083852687521,True
3,7.9,0.30362734400438324,0.294055534316829,-1.358738786605425,True
3,7.95,0.25251692866366915,0.2583238453013475,-1.3093167723963466,True
3,8.0,0.20077535250957007,0.19306051224518564,-1.281884171056048,True
3,8.05,0.14853194253597848,0.1503856300348351,-1.4038275881500484,True
3,8.1,0.09591728005998909,0.10314629832400769,-1.602865644130224,True
3,8.15,0.043062874336601664,0.04402111452558252,-1.7058809709904326,True
3,8.200000000000001,-0.00989916614591585,0.001994174282752172,-1.746849088667044,True
3,8.25,-0.06283646386845271,-0.04752270335103523,-1.6867780871402578,True
3,8.3,-0.11561670315591815,-0.10052534660146704,-1.765658893774749,True
3,8.35,-0.16810796089750696,-0.16149960400526994,-1.6410174612117125,True
3,8.4,-0.22017903628578744,-0.2180891811381426,-1.7403660494570028,True
3,8.450000000000001,-0.2716997787503789,-0.28277399977458917,-2.034270741080945,True
3,8.5,-0.3225414132666021,-0.3372458939907361,-1.9534606485061499,True
3,8.55,-0.37257686222598124,-0.3575776679912822,-1.9160845657292962,True
3,8.6,-0.4216810630640728,-0.41368341619235244,-1.7947800073577393,True
3,8.65,-0.46973128085175814,-0.4694157931981361,-1.7742193346594128,True
3,8.700000000000001,-0.5166074150686362,-0.5284954424307662,-1.60948817830088,True
3,8.75,-0.5621922997917818,-0.5581872925398825,-1.6586959056631436,True
3,8.8,-0.6063719965495394,-0.6265054704394124,-1.6255363912563934,True
3,8.85,-0.6490360791083528,-0.6341109594784402,-1.7575415325186827,True
3,8.9,-0.6900779094808527,-0.6844473399728989,-1.7369437420630927,True
3,8.950000000000001,-0.7293949044652782,-0.720821711692171,-2.116522242558579,True
3,9.0,-0.7668887920500621,-0.7658359746491428,-2.0907077044882554,True
3,9.05,-0.8024658570426846,-0.7913511968059692,-2.054423097113707,True
3,9.1,-0.8360371753088387,-0.8389679198391949,-2.0268744972252795,True
3,9.15,-0.8675188360364658,-0.8848802106289464,-2.0262298753485997,True
3,9.200000000000001,-0.896832151469078,-0.9013116968433333,-1.6814914547968882,True
3,9.25,-0.9239038535841719,-0.9394186470077137,-1.5629874103033343,True
3,9.3,-0.9486662772251319,-0.9494283351586833,-1.7797218944183126,True
3,9.35,-0.9710575292288748,-0.9771724470826204,-1.8635581115024382,True
3,9.4,-0.9910216431265313,-0.9751263299947023,-2.0529962455003714,True
3,9.450000000000001,-1.008508719030466,-1.0176478536330282,-2.1743184551787387,True
3,9.5,-1.0234750483580117,-1.0256958631798085,-2.1652588322904642,True
3,9.55,-1.0358832230801642,-1.0473144670726244,-2.1193441491549825,True
3,9.600000000000001,-1.04570222922217,-1.0276731163555306,-1.8187813545403966,True
3,9.65,-1.0529075243823136,-1.0587669956995398,-1.9758485339277525,True
3,9.700000000000001,-1.0574810990751402,-1.0602539735968912,-1.9539026076430486,True
3,9.75,-1.0594115217457891,-1.065268873924855,-1.9289237249702826,True
3,9.8,-1.0586939673429283,-1.060340538010534,-2.075509043374783,True
3,9.850000000000001,-1.0553302293788698,-1.0504356230808651,-2.135723957781592,True
3,9.9,-1.0493287154467232,-1.0352878306122593,-2.0512358242680335,True
3,9.950000000000001,-1.0407044262057907,-1.0336402134426614,-1.6267764130507256,True
3,10.0,-1.029478917887732,-1.0298047643757569,-1.4558566326945397,True
3,10.05,-1.0156802484172094,-1.009969718747573,-1.6666809687115405,True
3,10.100000000000001,-0.9993429072816918,-1.0057548414908428,-1.6606452225992319,True
3,10.15,-0.980507729325696,-0.9594965783818102,-1.6473690482868832,True
3,10.200000000000001,-0.9592217926849392,-0.969095845782028,-1.7541135568333313,True
3,10.25,-0.9355383011155236,-0.9273675657206444,-1.985379979407952,True
3,10.3,-0.9095164510122471,-0.9229330152686652,-1.891753614288347,True
3,10.350000000000001,-0.881221283448451,-0.8876831216717015,-1.8660406210656084,True
3,10.4,-0.8507235216072075,-0.8563883829867505,-1.6676202225992247,True
3,10.450000000000001,-0.8180993940101904,-0.8158384178588247,-1.6294027288312731,True
3,10.5,-0.7834304439860771,-0.7879587777340862,-1.425534952144001,True
3,10.55,-0.7468033258546853,-0.7296365649116209,-1.0355948401874575,True
3,10.600000000000001,-0.7083095883363106,-0.708787734464239,-0.957948067113041,True
3,10.65,-0.668045445727599,-0.6741437258496805,-0.9229372811178878,True
3,10.700000000000001,-0.6261115374159097,-0.6195192325772423,-0.7309323686409716,True
3,10.75,-0.5826126763332675,-0.5779282735040249,-0.9771040793684471,True
3,10.8,-0.5376575869786068,-0.5267470958573893,-0.9770551128294679,True
3,10.850000000000001,-0.4913586336631581,-0.49151720781368247,-1.0160914734182491,True
3,10.9,-0.4438315396581827,-0.4475080058156934,-0.966263756063277,True
3,10.950000000000001,-0.3951950979470578,-0.3953289851198025,-0.9909679924572048,True
3,11.0,-0.34557087430469546,-0.3387643099118785,-0.8731954802619375,True
3,11.05,-0.29508290344640176,-0.2789030008329773,-0.7937621070812703,True
3,11.100000000000001,-0.24385737900569748,-0.254661787727929,-0.747127110990405,True
3,11.15,-0.1920223381159487,-0.17964555774029112,-0.936293698509495,True
3,11.200000000000001,-0.1397073413842088,-0.13459859376848912,-0.9881077448306,True
3,11.25,-0.08704314905718707,-0.0947996866857907,-1.1564363611835764,True
3,11.3,-0.03416139418871622,-0.043358670364583185,-1.0127072669638968,True
3,11.350000000000001,0.0188057463743162,0.030073600729192483,-1.1017116384491166,True
3,11.4,0.0717258823652544,0.07158087877387172,-0.886374186444248,True
3,11.450000000000001,0.1244667410043988,0.11905130769679304,-1.160755105674145,True
3,11.5,0.17689649761205595,0.15189256478310448,-1.2104029550181032,True
3,11.55,0.2288841051015998,0.2338515594124788,-1.0658024896999954,True
3,11.600000000000001,0.2802996215289273,0.2865441372820039,-1.3786998677245759,True
3,11.65,0.33101453487965177,0.322228000292371,-1.1490406330790486,True
3,11.700000000000001,0.3809020842822161,0.37467027149379106,-1.3690726152826134,True
3,11.75,0.4298375768440439,0.4268487730990448,-1.524067075567362,True
3,11.8,0.4776986993188459,0.4729385446707084,-1.56422908644433,True
3,11.850000000000001,0.5243658238260241,0.5105023387038421,-1.3488760602899168,True
3,11.9,0.5697223068580777,0.5652897553487249,-1.4603093901185644,True
3,11.950000000000001,0.6136547808286293,0.6195740560970001,-1.4848597698517314,True
3,12.0,0.6560534374323399,0.6741166505433094,-1.3353338553063347,True
3,12.05,0.6968123021084964,0.6923037367655797,-1.2939606662938183,True
3,12.100000000000001,0.7358294989222134,0.7630787923098337,-1.0374674132684585,True
3,12.15,0.7730075052012186,0.7798488372416581,-0.8802705513463659,True
3,12.200000000000001,0.8082533952917484,0.8176441595834464,-0.9344388485744398,True
3,12.25,0.8414790728242789,0.8304466867724247,-1.0401454818911042,True
3,12.3,0.8726014909085795,0.8667255778395321,-0.9874414494542986,True
3,12.350000000000001,0.90154285970768,0.8948678699466555,-1.0311952607294295,True
3,12.4,0.9282308408719554,0.9170129922733068,-1.136039493040696,True
3,12.450000000000001,0.9525987283473287,0.9414325371773682,-1.2737842045396233,True
3,12.5,0.9745856151056604,0.9835693750256466,-1.2395326501723805,True
3,12.55,0.9941365453806055,1.0019278068673634,-1.1239744436973444,True
3,12.600000000000001,1.0112026520284032,1.0207279189490377,-1.0717573216676086,True
3,12.65,1.0257412786702902,1.0040519046422436,-0.9627513070488303,True
3,12.700000000000001,1.0377160863112334,1.0434613061610607,-1.0079047922240167,True
3,12.75,1.0470971441684886,1.0392394004715488,-0.9758183660013531,True
3,12.8,1.053861004482974,1.0567300237917112,-0.9330419963162848,True
3,12.850000000000001,1.0579907611264532,1.0634662909758437,-1.1234874763585043,True
3,12.9,1.0594760918580532,1.0579036599334126,-1.235155404550254,True
3,12.950000000000001,1.0583132841244907,1.0641165227039895,-1.2125571994214894,True
3,13.0,1.0545052443395204,1.0564011551805488,-1.1191295570292026,True
3,13.05,1.0480614906194166,1.031182472331553,-1.185777969541544,True
3,13.100000000000001,1.0389981289926369,1.0438051356211193,-1.183350098345016,True
3,13.15,1.0273378131431414,1.0332121866525088,-1.1247261022561623,True
3,13.200000000000001,1.0131096877879782,1.0168179149194436,-0.8452363016517692,True
3,13.25,0.9963493158306714,0.9899908858710753,-0.9257889525557993,True
3,13.3,0.9770985894724803,0.982942205076904,-0.6810554005277178,True
3,13.350000000000001,0.9554056255037163,0.9494454532570935,-0.8210823504043973,True
3,13.4,0.9313246450368251,0.9179721620097846,-0.8926326628679546,True
3,13.450000000000001,0.9049158379818399,0.9125623769257812,-0.7595928018558731,True
3,13.5,0.8762452126029594,0.8872271680393935,-0.5335768433165208,True
3,13.55,0.8453844305322555,0.8434955452042373,-0.5906867409491399,True
3,13.600000000000001,0.8124106276529213,0.82568562341963,-0.646455885482674,True
3,13.65,0.7774062212997321,0.7768079626963985,-0.5359986038114873,True
3,13.700000000000001,0.7404587042586257,0.7394498185570055,-0.2053502803111698,True
3,13.75,0.7016604260803128,0.6989981111355832,-0.11970941725019277,True
3,13.8,0.6611083622544836,0.670735060368832,-0.18481170976370645,True
3,13.850000000000001,0.6189038718215976,0.630110238066134,-0.16718772095474854,True
3,13.9,0.5751524440280646,0.5792383691231785,-0.2837185147283661,True
3,13.950000000000001,0.5299634346580625,0.539200005974732,-0.5592776104561179,True
3,14.0,0.48344979270103816,0.4769247633705446,-0.9347954666514197,True
3,14.05,0.4357277780380445,0.4367090761446383,-1.0503564340694231,True
3,14.100000000000001,0.3869166708525958,0.3767649177156642,-1.3242872203708393,True
3,14.15,0.3371384734923243,0.34928627514011024,-1.2981036340128347,True
3,14.200000000000001,0.286517605526643,0.26865755138623415,-1.3949836754794671,True
3,14.25,0.2351805927626314,0.22789023915314613,-1.3171712345175393,True
3,14.3,0.18325575099639638,0.17517638562404073,-1.3646082829957633,True
3,14.350000000000001,0.13087286529042058,0.11525431735328165,-1.4855673858776206,True
3,14.4,0.07816286557849123,0.0932060803838448,-1.2729270032593103,True
3,14.450000000000001,0.025257499409047368,0.018561884390716918,-1.2832089568459384,True
3,14.5,-0.027710997355065936,-0.01916691014756285,-1.5966741751151443,True
3,14.55,-0.0806102310574019,-0.08545658308403675,-1.739669565918042,True
3,14.600000000000001,-0.13330798116309106,-0.13075332544422416,-1.4462528174395948,True
3,14.65,-0.18567253074132517,-0.20141982185898402,-1.4352703506350346,True
3,14.700000000000001,-0.23757299568909257,-0.2320742179843848,-1.4195742594028034,True
3,14.75,-0.28887965187325976,-0.28677751419882647,-1.1777076355681788,True
3,14.8,-0.3394642593733601,-0.34413039544860075,-1.2706221471391472,True
3,14.850000000000001,-0.3892003830145957,-0.4054936175163097,-1.3663299764684669,True
3,14.9,-0.4379637083899342,-0.44135274770663396,-1.1653926916321633,True
3,14.950000000000001,-0.4856323525813898,-0.48076835010681745,-0.9436425055236974,True
3,15.0,-0.5320871688038304,-0.5436402462162918,-1.0704418985623276,True
3,15.05,-0.5772120442099038,-0.5827292626365965,-1.1904483403278354,True
3,15.100000000000001,-0.6208941901116738,-0.620022366013572,-1.253668898214685,True
3,15.15,-0.6630244238936065,-0.6585687054833315,-1.4501227369870904,True
3,15.200000000000001,-0.7034974419122517,-0.7034180110643472,-1.2740601646490852,True
3,15.25,-0.7422120827005001,-0.7395720354408454,-1.0415655791768792,True
3,15.3,-0.779071579818579,-0.805259567450311,-1.0353757676412738,True
3,15.350000000000001,-0.813983803719747,-0.8270031316774372,-0.8735235829963509,True
3,15.4,-0.8468614920261845,-0.8483246639712291,-0.7352405290301023,True
3,15.450000000000001,-0.877622467639497,-0.8847807469305075,-0.8534572983479387,True
3,15.5,-0.9061898441406554,-0.9093704949576732,-0.8423187589195581,True
3,15.55,-0.932492217966011,-0.9203330483662396,-0.7849082351868035,True
3,15.600000000000001,-0.9564638468790105,-0.9604263947441566,-0.8548887176407837,True
3,15.65,-0.9780448142915542,-0.9677061806971062,-1.033718861687332,True
3,15.700000000000001,-0.9971811790242624,-1.003566871196491,-1.2041085613930496,True
3,15.75,-1.0138251101313283,-1.044471720203603,-1.0770257014294702,True
3,15.8,-1.027935006452977,-1.022845611030683,-1.1519103203519365,True
3,15.850000000000001,-1.039475600596696,-1.0506363657569786,-1.1847834687002736,True
3,15.9,-1.0484180470873508,-1.04292258533922,-0.8899774226910155,True
3,15.950000000000001,-1.0547399944658513,-1.0682367934930281,-0.9872399237639166,True
3,16.0,-1.0584256411561574,-1.0566678208981481,-1.198797808610332,True
3,16.05,-1.0594657749609917,-1.0650718167424438,-1.3146410825958723,True
3,16.1,-1.0578577960875328,-1.0548706141896314,-1.3019468949484725,True
3,16.150000000000002,-1.0536057236455452,-1.0540337174693477,-0.9621878415713631,True
3,16.2,-1.0467201856016979,-1.0553446765373762,-0.7850457260481519,True
3,16.25,-1.0372183922151808,-1.0329847711401219,-0.9102005658900137,True
3,16.3,-1.025124093021022,-1.0397867829251066,-0.9716917986691851,True
3,16.35,-1.0104675174686177,-1.0151752768535602,-1.3740173985765345,True
3,16.400000000000002,-0.993285299363852,-0.9955139361497616,-1.1099927460439545,True
3,16.45,-0.9736203853036622,-0.9631147857748839,-1.4624659328696252,True
3,16.5,-0.9515219273319065,-0.9476474368171659,-1.3627662035080994,True
3,16.55,-0.9270451600848615,-0.908428431458158,-1.4547459715021465,True
3,16.6,-0.9002512627333904,-0.9014366393271049,-1.3225441746921391,True
3,16.650000000000002,-0.8712072060668801,-0.8862329310254126,-1.2393124921173289,True
3,16.7,-0.839985585101147,-0.8377422238425326,-1.1506114708432231,True
3,16.75,-0.8066644376286949,-0.8020604434059161,-1.3052779235489929,True
3,16.8,-0.7713270491648891,-0.7922090489581333,-1.0249396660876449,True
3,16.85,-0.7340617447775328,-0.7294948153485112,-1.209606595951071,True
3,16.900000000000002,-0.6949616683201991,-0.7069963801332102,-1.2547110119678222,True
3,16.95,-0.6541245496211083,-0.637285995003407,-1.0224036872155977,True
3,17.0,-0.6116524602094418,-0.6047152157083064,-0.9563398432604615,True
3,17.05,-0.567651558189695,-0.5680849267535519,-0.9665302569096089,True
3,17.1,-0.5222318229016908,-0.5396803046291365,-1.0877731634638161,True
3,17.150000000000002,-0.47550678002950797,-0.47753718725226435,-0.9626385595885643,True
3,17.2,-0.4275932178463988,-0.4178676254626558,-0.8420321329836659,True
3,17.25,-0.37861089530491315,-0.36009466182689787,-0.7419971897014048,True
3,17.3,-0.3286822427019078,-0.33080041021925377,-0.689497998145198,True
3,17.35,-0.2779320556665507,-0.261795124198074,-0.9711346079059084,True
3,17.400000000000002,-0.22648718323624376,-0.21303856052714543,-0.7721105143714674,True
3,17.45,-0.1744762108000947,-0.1827989056619485,-0.8639016788729137,True
3,17.5,-0.12202913870239585,-0.12375039147666964,-0.9577587919667554,True
3,17.55,-0.0692770573094878,-0.07057422491624811,-0.7460602151302418,True
3,17.6,-0.01635181935210006,-0.033677312276344566,-0.8722921219484101,True
3,17.650000000000002,0.03661428963780505,0.05765228315983785,-1.0195983293850028,True
3,17.7,0.08948888197196525,0.09314846222810488,-1.1035485349705658,True
3,17.75,0.1421397987061082,0.12653931512651578,-1.152257161348253,True
3,17.8,0.19443543996846202,0.19420394270342456,-0.9165782211312286,True
3,17.85,0.2462450938909143,0.2332992068057958,-0.9093422997699917,True
3,17.900000000000002,0.2974392633206051,0.26544673297863997,-0.9337347272281855,True
3,17.95,0.34788998949536465,0.34389676807438857,-0.6946841858592432,True
3,18.0,0.39747117187399356,0.40743141159464974,-0.5776557700067708,True
3,18.05,0.44605888332192223,0.4569477928694709,-0.5857527270308119,True
3,18.1,0.49353167986452173,0.4961309324046884,-0.5408702643839448,True
3,18.150000000000002,0.5397709042337901,0.5294567813491374,-0.6009163880351123,True
3,18.2,0.5846609824497238,0.6080187730831716,-0.5299411933313265,True
3,18.25,0.6280897126950897,0.6390641198311604,-0.648719726166046,True
3,18.3,0.6699485457615172,0.6661389356114833,-0.892770156522354,True
3,18.35,0.7101328563659985,0.7217937930026548,-1.1147433509582163,True
3,18.400000000000002,0.7485422046596073,0.7306258563725546,-1.077820543869623,True
3,18.45,0.7850805872748086,0.7768331142601274,-0.9400203195589668,True
3,18.5,0.8196566772838916,0.8166357037285881,-1.0826942226574345,True
3,18.55,0.8521840524687104,0.8444489532422453,-0.8333193686860205,True
3,18.6,0.8825814113312326,0.8739525604162874,-0.9245859164943835,True
3,18.650000000000002,0.9107727763049402,0.8978634543658982,-0.7309967639221975,True
3,18.7,0.9366876836591763,0.9353818835027422,-0.809026124853158,True
3,18.75,0.9602613596217819,0.9626667380704519,-0.5524981246553529,True
3,18.8,0.9814348822797816,0.9823081500958875,-0.6125343158751506,True
3,18.85,1.000155328853488,0.9949133868877003,-0.6765015043835662,True
3,18.900000000000002,1.0163759079758865,1.0059855957309463,-0.90598014353265,True
3,18.95,1.030056076646685,1.030530880426475,-0.8015662737356132,True
3,19.0,1.0411616415687026,1.0461889159105804,-0.5637198089825278,True
3,19.05,1.0496648446132992,1.0476485892280767,-0.5586272283503618,True
3,19.1,1.055544432201246,1.0382596805106747,-0.7585936347631924,True
3,19.150000000000002,1.0587857084256034,1.062635260079851,-0.8362844097982844,True
3,19.200000000000003,1.059380571783834,1.05049556714547,-1.1257002028963683,True
3,19.25,1.057327535427342,1.0654469159179887,-0.9012602856864674,True
3,19.3,1.052631730877817,1.0661499417685911,-0.8419467807388982,True
3,19.35,1.0453048952011057,1.0367985524979708,-0.504456055104094,True
3,19.400000000000002,1.0353653416706572,1.0454970966489516,-0.35334966463035666,True
3,19.450000000000003,1.0228379139938786,1.02526860477525,-0.3980905280996145,True
3,19.5,1.0077539242158045,1.009370252136894,-0.5242637499692094,True
3,19.55,0.9901510744552878,0.9944152769520003,-0.604343587948313,True
3,19.6,0.9700733626693442,0.967024940882534,-0.4172915520362669,True
3,19.650000000000002,0.9475709726811681,0.9535128941272747,-0.3300906485721974,True
3,19.700000000000003,0.9227001487467119,0.9188391978375775,-0.18869693172523058,True
3,19.75,0.8955230549733393,0.8998917971293751,-0.20819749114501648,True
3,19.8,0.8661076199419225,0.8427268243627122,-0.3937938611286305,True
3,19.85,0.8345273669207799,0.82000487534218,-0.7057737328564746,True
3,19.900000000000002,0.8008612300957864,0.8184187521717787,-0.8844707721952313,True
3,19.950000000000003,0.7651933572760192,0.7599647954280326,-0.8581112583520225,True
3,20.0,0.7276128995680616,0.7250905584401258,-1.0483720573672046,True
4,0.0,1.0,0.9978484377868849,-0.1699542469371541,True
4,0.05,1.0162429696397037,1.0095819527373038,-0.036168208651868455,True
4,0.1,1.0299458611044157,1.0260616333829835,-0.16592847812207454,True
4,0.15000000000000002,1.041074424301802,1.0501404838047297,-0.23923689541100285,True
4,0.2,1.049600843619513,1.0436531549627996,-0.36773848210938065,True
4,0.25,1.0555038074497278,1.0574778864367829,-0.6797101432630078,True
4,0.30000000000000004,1.0587685614570748,1.0450224341508538,-0.5208025506220417,True
4,0.35000000000000003,1.0593869454567868,1.0625921374869212,-0.406773018268733,True
4,0.4,1.0573574138109127,1.0543274939801301,-0.5326148363639964,True
4,0.45,1.0526850392916074,1.0388962610356847,-0.6631179759563252,True
4,0.5,1.0453815004018439,1.0441904212649455,-0.8430217005661288,True
4,0.55,1.0354650521852364,1.0270184650054233,-0.6950031751326302,True
4,0.6000000000000001,1.0229604805979406,1.0315075365226893,-0.790859635834745,True
4,0.65,1.0078990405566697,1.0091846821305932,-1.1678433254319942,True
4,0.7000000000000001,0.9903183778176803,1.015340050500208,-1.2827663345993994,True
4,0.75,0.9702624348819878,0.9775626282914963,-1.199215819195091,True
4,0.8,0.9477813411619984,0.9663910299359739,-1.5010922941820959,True
4,0.8500000000000001,0.9229312876840845,0.9217516727609077,-1.4465593899331037,True
4,0.9,0.8957743866402836,0.8955688000832864,-1.4651430529415308,True
4,0.9500000000000001,0.8663785161401643,0.8734928791445151,-1.307454228023322,True
4,1.0,0.8348171505509034,0.8326494269841465,-1.3993926078413907,True
4,1.05,0.801169176849633,0.7964630683617772,-1.1458947925584262,True
4,1.1,0.7655186974470797,0.776656993636176,-1.291674784555362,True
4,1.1500000000000001,0.7279548199753396,0.7231990106857494,-1.4680170152494725,True
4,1.2000000000000002,0.6885714345652026,0.6829378575016511,-1.5577777166448281,True
4,1.25,0.6474669791697238,0.6401044031328682,-1.375181161759188,True
4,1.3,0.6047441935206048,0.5999001802155155,-1.520375368518414,True
4,1.35,0.5605098623323721,0.5752606023527981,-1.3849836856616828,True
4,1.4000000000000001,0.5148745483962018,0.49269356566920947,-1.362931325010385,True
4,1.4500000000000002,0.46795231623052236,0.46451551439211725,-1.216431813772054,True
4,1.5,0.41986044697912195,0.40841603192934567,-0.969178913050666,True
4,1.55,0.3707191452693674,0.3799896735035823,-1.0951888827079688,True
4,1.6,0.320651238763238,0.32875681192936956,-0.9572318081125577,True
4,1.6500000000000001,0.26978187115213753,0.2597359175515969,-1.2978148489993937,True
4,1.7000000000000002,0.21823818936283912,0.20626720212648975,-1.3611214590938432,True
4,1.75,0.1661490257563858,0.1678782336574469,-1.2583059424560987,True
4,1.8,0.11364457611428119,0.1017048545678065,-1.44058025892885,True
4,1.85,0.06085607421684203,0.06846645158478126,-1.1736658955281034,True
4,1.9000000000000001,0.007915463827091462,0.038508312382115426,-1.3249391172987064,True
4,1.9500000000000002,-0.045044931099932906,-0.0356296587503844,-1.291442849034445,True
4,2.0,-0.09789273715815383,-0.10675428476515982,-1.3470275260531757,True
4,2.0500000000000003,-0.15049586235503182,-0.1685154328420564,-1.1880019399667656,True
4,2.1,-0.2027228262727518,-0.18359915080992312,-1.0511867037436031,True
4,2.15,-0.2544430887007968,-0.24572711215543974,-1.0358832066243022,True
4,2.2,-0.30552737591848933,-0.2913919762845092,-1.313142807937118,True
4,2.25,-0.35584800381196674,-0.3510656999698658,-1.2989704517343528,True
4,2.3000000000000003,-0.40527919701797244,-0.4062171576005443,-1.2493007804675722,True
4,2.35,-0.45369740329675845,-0.4599378746504921,-1.3044654482746874,True
4,2.4000000000000004,-0.5009816023483431,-0.5098622485555531,-1.225955812708741,True
4,2.45,-0.5470136083002312,-0.551607022439627,-1.392734030303343,True
4,2.5,-0.5916783651105489,-0.5995373600732299,-1.3997749573143925,True
4,2.5500000000000003,-0.6348642341482266,-0.6032929200087757,-1.250275775413412,True
4,2.6,-0.6764632732314348,-0.6775435124058844,-1.2685400812939513,True
4,2.6500000000000004,-0.7163715064268273,-0.7096473699851414,-1.3596291610959712,True
4,2.7,-0.7544891839352208,-0.7463915228450081,-1.5155694216269897,True
4,2.75,-0.7907210314141475,-0.7799535109269964,-1.5349079457426962,True
4,2.8000000000000003,-0.8249764881140916,-0.8201164788703568,-1.527330353220654,True
4,2.85,-0.8571699332331998,-0.8523657213444189,-1.1997010424597998,True
4,2.9000000000000004,-0.887220899924697,-0.9006685061025571,-1.0668394507105814,True
4,2.95,-0.9150542764220947,-0.9216741121349771,-1.202930923456856,True
4,3.0,-0.9406004937794918,-0.9399083092284127,-1.3166598891852412,True
4,3.0500000000000003,-0.9637956997577084,-0.9683977018909732,-1.485839412069986,True
4,3.1,-0.9845819184216278,-0.9835152367945188,-1.5726909302426426,True
4,3.1500000000000004,-1.002907195049844,-1.0028922464148953,-1.686439614129024,True
4,3.2,-1.0187257259944063,-1.0145016384294512,-1.5365985460054234,True
4,3.25,-1.0319979731660842,-1.0292587037794803,-1.4525813627783049,True
4,3.3000000000000003,-1.0426907628590019,-1.066329336296334,-1.1588610389332268,True
4,3.35,-1.050777368667624,-1.0454457255754717,-0.8837728478962839,True
4,3.4000000000000004,-1.056237578288852,-1.05688571852392,-0.712841721941894,True
4,3.45,-1.059057744042255,-1.0589828449318415,-0.7199259628435634,True
4,3.5,-1.0592308169821634,-1.0628258959080314,-0.7979472826424965,True
4,3.5500000000000003,-1.056756364516362,-1.0768400847639465,-1.0527439939636793,True
4,3.6,-1.0516405714873454,-1.079194986956507,-1.3607316400372196,True
4,3.6500000000000004,-1.0438962247134327,-1.046440761975416,-1.5527473270835714,True
4,3.7,-1.0335426810283808,-1.0264024218637977,-1.3809012740449909,True
4,3.75,-1.020605818899381,-1.0226247766193868,-1.3189027664119184,True
4,3.8000000000000003,-1.0051179737443683,-1.004158240034808,-0.9497901803425245,True
4,3.85,-0.9871178571103164,-0.9969432511917479,-1.1954027371001845,True
4,3.9000000000000004,-0.9666504599145308,-0.9681115113195212,-1.1640809389760047,True
4,3.95,-0.9437669399907869,-0.9496679639180761,-1.2601107420431854,True
4,4.0,-0.9185244942213868,-0.9224242791211216,-1.500980178513542,True
4,4.05,-0.8909862155747427,-0.8794417521863948,-1.3993823495431137,True
4,4.1000000000000005,-0.8612209354058122,-0.856914834730316,-1.168591473308498,True
4,4.15,-0.8293030514135606,-0.8158607939629955,-1.1427957493738965,True
4,4.2,-0.7953123416854553,-0.7883212403707172,-1.3569246732495892,True
4,4.25,-0.759333765293797,-0.7493308462490639,-1.344135733723867,True
4,4.3,-0.7214572499422847,-0.725913982755082,-1.2669831661064375,True
4,4.3500000000000005,-0.6817774671935883,-0.6786359750947426,-1.1972282565521801,True
4,4.4,-0.64039359583975,-0.6162534279005473,-1.0100309006688903,True
4,4.45,-0.5974090740068496,-0.6017108601573453,-1.2125250411954143,True
4,4.5,-0.5529313406135636,-0.535788746135633,-1.3735504123223403,True
4,4.55,-0.5070715668298194,-0.5028853765611915,-1.2077122676195393,True
4,4.6000000000000005,-0.4599443782067666,-0.45768858963440184,-1.2214132700449065,True
4,4.65,-0.4116675681725994,-0.4248546863905372,-1.324812036391881,True
4,4.7,-0.3623618036103258,-0.3589830124511502,-1.5620481373035162,True
4,4.75,-0.31215032325340575,-0.32861829551859123,-1.5442920587141373,True
4,4.800000000000001,-0.2611586296530969,-0.2763626151862815,-1.066114746134608,True
4,4.8500000000000005,-0.20951417548744145,-0.21918601125840875,-1.0639840255209316,True
4,4.9,-0.15734604499594057,-0.1503346813122657,-1.097393144654603,True
4,4.95,-0.1047846313361861,-0.09348336335864596,-1.1525298146697711,True
4,5.0,-0.05196131066887222,-0.05483187913925989,-0.9773525872757324,True
4,5.050000000000001,0.000991886214187332,0.026284694892986474,-0.8909127521579597,True
4,5.1000000000000005,0.05394260389827482,0.054940601550140404,-0.6301402912768856,True
4,5.15,0.10675849316538166,0.09598201475798145,-0.8288513525201173,True
4,5.2,0.15930754179832352,0.17241606503688903,-0.8356316169049108,True
4,5.25,0.21145840454253356,0.20335449290517582,-0.9116806869885115,True
4,5.300000000000001,0.2630807314007963,0.25204131971225896,-0.9806541451304561,True
4,5.3500000000000005,0.31404549344035243,0.3052562620961904,-0.8889614218066328,True
4,5.4,0.3642253052980392,0.3656971377000282,-0.8001581902988297,True
4,5.45,0.4134947435773529,0.4149627000257072,-0.8598223696231179,True
4,5.5,0.4617306603416228,0.461927709107795,-0.615429239292947,True
4,5.550000000000001,0.508812490919719,0.5194655485878419,-0.5072921790466184,True
4,5.6000000000000005,0.5546225552549379,0.5560617768926447,-0.38495336292002824,True
4,5.65,0.5990463520438625,0.5993476261399594,-0.2083245740278291,True
4,5.7,0.6419728449299866,0.6429179253751238,-0.16180045898475062,True
4,5.75,0.6832947400367804,0.6680007441041736,-0.0018909984257006462,True
4,5.800000000000001,0.7229087541465046,0.7068141340090691,0.04883501139907084,False
4,5.8500000000000005,0.760715872854463,0.7525720321890165,0.09848156217288938,False
4,5.9,0.7966215980534533,0.8007224700893071,0.005037009214910154,False
4,5.95,0.8305361841298183,0.8390009951595846,-0.17409765574853858,True
4,6.0,0.8623748622807419,0.8603948330710288,-0.0971357856499436,True
4,6.050000000000001,0.8920580523921107,0.8852534588110019,-0.22813600056881514,True
4,6.1000000000000005,0.9195115619473515,0.9242914072623423,-0.19479805548017193,True
4,6.15,0.9446667714700882,0.9566862845997492,-0.2812508667000497,True
4,6.2,0.9674608060370937,0.9812416571472649,-0.24163635840327857,True
4,6.25,0.9878366924328545,1.001188063964821,-0.24220884344937546,True
4,6.300000000000001,1.005743501552938,1.0135974401223509,-0.5198054266198684,True
4,6.3500000000000005,1.0211364757002288,1.0191251086002833,-0.5657169992991864,True
4,6.4,1.0339771404558653,1.0481380155390956,-0.5054976705519534,True
4,6.45,1.0442334008452476,1.0429613862852656,-0.5330847638364101,True
4,6.5,1.051879621558759,1.0569353973965518,-0.7658869984185537,True
4,6.550000000000001,1.0568966910266906,1.0523168027313037,-0.6789945533245392,True
4,6.6000000000000005,1.0592720691882118,1.0712131945156897,-0.7323723982752266,True
4,6.65,1.0589998188349918,1.062029865772933,-0.7130908841505171,True
4,6.7,1.0560806204511288,1.0613380315856857,-0.5003171842202513,True
4,6.75,1.050521770512293,1.0570159526106857,-0.5572679228373673,True
4,6.800000000000001,1.042337163248338,1.0354649478330018,-0.5326263579631516,True
4,6.8500000000000005,1.0315472559149632,1.043324971227649,-0.5648813543470895,True
4,6.9,1.0181790176612269,1.01521052409641,-0.6445803387380336,True
4,6.95,1.0022658621207194,1.0144872166965622,-0.5853441102087631,True
4,7.0,0.9838475638948807,0.9767257033844929,-0.6610046487973393,True
4,7.050000000000001,0.962970159137211,0.9568850657456609,-0.7609369775125708,True
4,7.1000000000000005,0.9396858304868627,0.93114493245819,-0.6983221509674769,True
4,7.15,0.9140527766392175,0.9186515812419548,-0.7051584103981609,True
4,7.2,0.8861350668794581,0.8808955185249324,-0.8499654040221307,True
4,7.25,0.8560024809427218,0.8651604251725077,-0.8799442554955428,True
4,7.300000000000001,0.8237303346011022,0.8233663691806644,-0.6413540137422393,True
4,7.3500000000000005,0.789399291413446,0.7879954199500802,-0.6174825330022812,True
4,7.4,0.7530951611084598,0.7758965591900472,-0.5897313944630046,True
4,7.45,0.7149086851050805,0.7297527791673546,-0.3367237804910952,True
4,7.5,0.6749353097061844,0.6666854508340744,-0.33064093603938394,True
4,7.550000000000001,0.6332749475325365,0.6255982655437599,-0.0673094099141554,True
4,7.6000000000000005,0.5900317277932752,0.5930073073984513,-0.24213593536468095,True
4,7.65,0.5453137360171143,0.5506912390091239,-0.3542236536954391,True
4,7.7,0.4992327438948145,0.48256759300328533,-0.2403386897393951,True
4,7.75,0.4519039299081646,0.4671893382121841,-0.4926552683603647,True
4,7.800000000000001,0.4034455914437606,0.41171699788215194,-0.44463833706244715,True
4,7.8500000000000005,0.3539788491111504,0.3497461044942534,-0.4885180008363495,True
4,7.9,0.30362734400438324,0.3001031469505723,-0.5340505470477429,True
4,7.95,0.25251692866366915,0.259000805872466,-0.8030617048429456,True
4,8.0,0.20077535250957007,0.19468462153395744,-0.8271370013797023,True
4,8.05,0.14853194253597848,0.152378872554342,-0.7139677206716558,True
4,8.1,0.09591728005998909,0.11275081131652379,-0.6581956920448985,True
4,8.15,0.043062874336601664,0.028345283131829387,-0.6540879598629791,True
4,8.200000000000001,-0.00989916614591585,-0.0074421424983182145,-0.8077343042781187,True
4,8.25,-0.06283646386845271,-0.07803866907044729,-0.8632456854218544,True
4,8.3,-0.11561670315591815,-0.11876365608775849,-0.7868385542220109,True
4,8.35,-0.16810796089750696,-0.1659649356211048,-0.6299446678980017,True
4,8.4,-0.22017903628578744,-0.23918297404714092,-0.8194406796804916,True
4,8.450000000000001,-0.2716997787503789,-0.2960112356537127,-0.7620189151788144,True
4,8.5,-0.3225414132666021,-0.31061301304816996,-0.9158609329423139,True
4,8.55,-0.37257686222598124,-0.3747809166614833,-0.9799999344254825,True
4,8.6,-0.4216810630640728,-0.41665944039747105,-1.1503084047258172,True
4,8.65,-0.46973128085175814,-0.4737108193958444,-1.2684725970571993,True
4,8.700000000000001,-0.5166074150686362,-0.5205853550338579,-1.4545356614283937,True
4,8.75,-0.5621922997917818,-0.5443877359200717,-1.4165163963578296,True
4,8.8,-0.6063719965495394,-0.5991092055374084,-1.5821883430782155,True
4,8.85,-0.6490360791083528,-0.6404530011065497,-1.709718839568681,True
4,8.9,-0.6900779094808527,-0.6831932394973882,-1.7184941494830537,True
4,8.950000000000001,-0.7293949044652782,-0.7462583468177779,-2.053955502558436,True
4,9.0,-0.7668887920500621,-0.7861299332331926,-1.6394959174505614,True
4,9.05,-0.8024658570426846,-0.8081662427512332,-1.4758817597157599,True
4,9.1,-0.8360371753088387,-0.8221702836235736,-1.3642063590891,True
4,9.15,-0.8675188360364658,-0.8627315431869431,-1.4908910687662305,True
4,9.200000000000001,-0.896832151469078,-0.8925598912814928,-1.742135212032074,True
4,9.25,-0.9239038535841719,-0.9393476982570497,-1.741831350507023,True
4,9.3,-0.9486662772251319,-0.9411290064470487,-1.4599133463149678,True
4,9.35,-0.9710575292288748,-0.9796990553053082,-1.4744909976362206,True
4,9.4,-0.9910216431265313,-0.9925889975902856,-1.5659476875240856,True
4,9.450000000000001,-1.008508719030466,-1.0048051653752994,-1.42480945214391,True
4,9.5,-1.0234750483580117,-1.0294114600918873,-1.186069275405546,True
4,9.55,-1.0358832230801642,-1.0311683462386507,-1.1855606482910166,True
4,9.600000000000001,-1.04570222922217,-1.034027566537392,-1.3820966079545036,True
4,9.65,-1.0529075243823136,-1.0460966794741828,-1.3094926311855075,True
4,9.700000000000001,-1.0574810990751402,-1.0603381423590292,-1.1859629994723169,True
4,9.75,-1.0594115217457891,-1.0602408386922733,-1.3367256918793486,True
4,9.8,-1.0586939673429283,-1.0478896097676988,-1.203495255393347,True
4,9.850000000000001,-1.0553302293788698,-1.0461334636111717,-1.3050595937897034,True
4,9.9,-1.0493287154467232,-1.0424031429073446,-1.026430896806651,True
4,9.950000000000001,-1.0407044262057907,-1.0445899102185539,-0.9387313215727825,True
4,10.0,-1.029478917887732,-1.0098184249025015,-0.8160252273724238,True
4,10.05,-1.0156802484172094,-1.015831208089976,-0.9306997564229504,True
4,10.100000000000001,-0.9993429072816918,-1.0051644574657845,-0.9809375567866436,True
4,10.15,-0.980507729325696,-0.9675694229065763,-0.8894249722800106,True
4,10.200000000000001,-0.9592217926849392,-0.9516870309835272,-0.9548740576676628,True
4,10.25,-0.9355383011155236,-0.9388042071889352,-0.7154974354944463,True
4,10.3,-0.9095164510122471,-0.9044831119660546,-0.8053596513474363,True
4,10.350000000000001,-0.881221283448451,-0.8824817097055977,-0.588086938574783,True
4,10.4,-0.8507235216072075,-0.8534048705202545,-0.8095979091106795,True
4,10.450000000000001,-0.8180993940101904,-0.811558143013775,-0.9800373680225568,True
4,10.5,-0.7834304439860771,-0.7960035940231523,-1.0027465803870583,True
4,10.55,-0.7468033258546853,-0.7441055628279675,-0.9417289860999385,True
4,10.600000000000001,-0.7083095883363106,-0.7075998370729207,-0.740135353532923,True
4,10.65,-0.668045445727599,-0.6597496439795871,-0.8901147201715308,True
4,10.700000000000001,-0.6261115374159097,-0.6395138192698214,-0.8558535839582493,True
4,10.75,-0.5826126763332675,-0.5938429526968548,-0.7591788090439229,True
4,10.8,-0.5376575869786068,-0.5327503782382296,-1.0955301820910126,True
4,10.850000000000001,-0.4913586336631581,-0.503760563122706,-1.0916876407301574,True
4,10.9,-0.4438315396581827,-0.45039370364792486,-1.0180646033610972,True
4,10.950000000000001,-0.3951950979470578,-0.40629435679283826,-0.9242262202697469,True
4,11.0,-0.34557087430469546,-0.3393624237838363,-1.014222209268829,True
4,11.05,-0.29508290344640176,-0.2873142519332784,-1.0182145332164867,True
4,11.100000000000001,-0.24385737900569748,-0.24412828627583869,-0.9028600347196186,True
4,11.15,-0.1920223381159487,-0.2001229985171025,-0.6678559457273685,True
4,11.200000000000001,-0.1397073413842088,-0.13241463758687178,-0.6956207588968099,True
4,11.25,-0.08704314905718707,-0.09504213389185556,-0.468954874125739,True
4,11.3,-0.03416139418871622,-0.04098160738138337,-0.36508842639116423,True
4,11.350000000000001,0.0188057463743162,0.019462578035202217,-0.30085846569108476,True
4,11.4,0.0717258823652544,0.08841270542107602,-0.40253551176052227,True
4,11.450000000000001,0.1244667410043988,0.10935355611412716,-0.4707573841108543,True
4,11.5,0.17689649761205595,0.19057016885911354,-0.3888534781307639,True
4,11.55,0.2288841051015998,0.23693533351886994,-0.6209221761555225,True
4,11.600000000000001,0.2802996215289273,0.2849806934646557,-0.6615177469501173,True
4,11.65,0.33101453487965177,0.31940483982633106,-0.6492531732568879,True
4,11.700000000000001,0.3809020842822161,0.38620187302886994,-0.708182705593744,True
4,11.75,0.4298375768440439,0.42828782879829047,-0.8907705174919971,True
4,11.8,0.4776986993188459,0.4803091962409222,-1.0805426063188286,True
4,11.850000000000001,0.5243658238260241,0.5260611625546131,-0.9902518353870865,True
4,11.9,0.5697223068580777,0.561167163283753,-0.9846549842938928,True
4,11.950000000000001,0.6136547808286293,0.6084749033539969,-1.1204290213165065,True
4,12.0,0.6560534374323399,0.6501381046381859,-0.8851315050344661,True
4,12.05,0.6968123021084964,0.6858916992515695,-0.8599156189839555,True
4,12.100000000000001,0.7358294989222134,0.740495175841654,-0.7340267297300563,True
4,12.15,0.7730075052012186,0.7746917044845066,-0.8036489878317339,True
4,12.200000000000001,0.8082533952917484,0.8048989485042146,-0.89319817727902,True
4,12.25,0.8414790728242789,0.8600587559287444,-0.628034074537974,True
4,12.3,0.8726014909085795,0.859040112977963,-0.5793815400833274,True
4,12.350000000000001,0.90154285970768,0.8932952458500132,-0.4514838563603601,True
4,12.4,0.9282308408719554,0.930975675738159,-0.4154794180329558,True
4,12.450000000000001,0.9525987283473287,0.9436528612333641,-0.12678723240143236,True
4,12.5,0.9745856151056604,0.9681622972917794,-0.4102566296667822,True
4,12.55,0.9941365453806055,0.9768828779684792,-0.42097112698220274,True
4,12.600000000000001,1.0112026520284032,1.0224783329405622,-0.5071726696788631,True
4,12.65,1.0257412786702902,1.027328769324192,-0.41779456760903194,True
4,12.700000000000001,1.0377160863112334,1.0125897659610283,-0.2941236731041239,True
4,12.75,1.0470971441684886,1.0565623726672628,-0.31200407718495404,True
4,12.8,1.053861004482974,1.0590029621373216,-0.3923889530345919,True
4,12.850000000000001,1.0579907611264532,1.0795567557336043,-0.4162398197548118,True
4,12.9,1.0594760918580532,1.0477535569679646,-0.14779012035305888,True
4,12.950000000000001,1.0583132841244907,1.0597089066519565,0.09688877900011278,False
4,13.0,1.0545052443395204,1.044383754152299,-0.05983086919593682,True
4,13.05,1.0480614906194166,1.0590994497524626,-0.13305946524858286,True
4,13.100000000000001,1.0389981289926369,1.0285586507421431,-0.225948979853708,True
4,13.15,1.0273378131431414,1.0297637740727352,-0.1670438028514464,True
4,13.200000000000001,1.0131096877879782,1.012694432995598,-0.22253350160228405,True
4,13.25,0.9963493158306714,1.0135095094785826,-0.21595219852696412,True
4,13.3,0.9770985894724803,0.9773300319242909,-0.2498345151610837,True
4,13.350000000000001,0.9554056255037163,0.9564893699521686,-0.38551679618583085,True
4,13.4,0.9313246450368251,0.9353640258781933,-0.4744403799707587,True
4,13.450000000000001,0.9049158379818399,0.9180108455751032,-0.7783194122388134,True
4,13.5,0.8762452126029594,0.8922015913127591,-0.8234116656603597,True
4,13.55,0.8453844305322555,0.8502288368581113,-0.9517420747520908,True
4,13.600000000000001,0.8124106276529213,0.8257829005821506,-0.926879773385638,True
4,13.65,0.7774062212997321,0.786586120066932,-0.7918830509027506,True
4,13.700000000000001,0.7404587042586257,0.73677628907412,-0.7609727527249711,True
4,13.75,0.7016604260803128,0.713599276113071,-0.8198827085600815,True
4,13.8,0.6611083622544836,0.671479212727369,-0.8837374194909499,True
4,13.850000000000001,0.6189038718215976,0.6183836628813093,-1.175572503485224,True
4,13.9,0.5751524440280646,0.5773565077051833,-1.1614673621714493,True
4,13.950000000000001,0.5299634346580625,0.537591424388562,-1.2735887829454382,True
4,14.0,0.48344979270103816,0.504556666987855,-1.247934371097032,True
4,14.05,0.4357277780380445,0.4306525317747831,-1.5310447679078234,True
4,14.100000000000001,0.3869166708525958,0.3789770236419459,-1.4117700171997116,True
4,14.15,0.3371384734923243,0.3277593405287108,-1.4382160265490553,True
4,14.200000000000001,0.286517605526643,0.28993443998034685,-1.5429785118826145,True
4,14.25,0.2351805927626314,0.23879276025762436,-1.808355770184936,True
4,14.3,0.18325575099639638,0.1790763564904616,-1.4848179009775548,True
4,14.350000000000001,0.13087286529042058,0.1272565373002027,-1.5760468498744769,True
4,14.4,0.07816286557849123,0.08391855718764996,-1.722836043657943,True
4,14.450000000000001,0.025257499409047368,0.03705144355555346,-1.6908926323338436,True
4,14.5,-0.027710997355065936,-0.018624512292915035,-1.5953104890901315,True
4,14.55,-0.0806102310574019,-0.0826656271165019,-1.7955038635067853,True
4,14.600000000000001,-0.13330798116309106,-0.1369193068306493,-1.9758705682145166,True
4,14.65,-0.18567253074132517,-0.18905888891889228,-1.879081421273539,True
4,14.700000000000001,-0.23757299568909257,-0.25193444821971506,-1.5998167620227335,True
4,14.75,-0.28887965187325976,-0.2808101748240334,-1.4632592173280257,True
4,14.8,-0.3394642593733601,-0.34981306448899685,-1.4238819036819583,True
4,14.850000000000001,-0.3892003830145957,-0.3808470825945808,-1.3023590998170027,True
4,14.9,-0.4379637083899342,-0.4173272402632231,-1.3669731785079573,True
4,14.950000000000001,-0.4856323525813898,-0.5006821166162666,-1.4030806409651702,True
4,15.0,-0.5320871688038304,-0.5066052865322029,-1.4136477945802737,True
4,15.05,-0.5772120442099038,-0.5662608564060443,-1.3025786754568711,True
4,15.100000000000001,-0.6208941901116738,-0.6077410033951243,-1.2853544680404598,True
4,15.15,-0.6630244238936065,-0.6496008839813463,-1.344408518456626,True
4,15.200000000000001,-0.7034974419122517,-0.7096383177402953,-1.354427419154302,True
4,15.25,-0.7422120827005001,-0.767699755264177,-1.3006862505751537,True
4,15.3,-0.779071579818579,-0.775656289529727,-1.1687795652559074,True
4,15.350000000000001,-0.813983803719747,-0.7990740737600845,-1.1878969464333493,True
4,15.4,-0.8468614920261845,-0.819397267816436,-1.1192920063054113,True
4,15.450000000000001,-0.877622467639497,-0.8749500729959786,-1.271824958593128,True
4,15.5,-0.9061898441406554,-0.9179400819729198,-1.0657601924219404,True
4,15.55,-0.932492217966011,-0.9342251647859527,-1.0348558325946284,True
4,15.600000000000001,-0.9564638468790105,-0.9590764568360438,-0.9733323846143245,True
4,15.65,-0.9780448142915542,-0.9895297529402869,-1.2560833196274646,True
4,15.700000000000001,-0.9971811790242624,-1.002583454477888,-1.0525518477733273,True
4,15.75,-1.0138251101313283,-0.997002868323286,-0.9192341804915468,True
4,15.8,-1.027935006452977,-1.0260335707977977,-0.9604254583360726,True
4,15.850000000000001,-1.039475600596696,-1.0478326984928967,-1.148230531016363,True
4,15.9,-1.0484180470873508,-1.0553848384360047,-1.2155465397023577,True
4,15.950000000000001,-1.0547399944658513,-1.0468266064178644,-1.5095270683688131,True
4,16.0,-1.0584256411561574,-1.0418598077840115,-1.3026866310691712,True
4,16.05,-1.0594657749609917,-1.0654443054452134,-1.470348957316134,True
4,16.1,-1.0578577960875328,-1.0783102713445056,-1.592988204581627,True
4,16.150000000000002,-1.0536057236455452,-1.0729988645290651,-1.4712920449437745,True
4,16.2,-1.0467201856016979,-1.0399103403802177,-1.3860629277698415,True
4,16.25,-1.0372183922151808,-1.0296635109372976,-1.4991348427816205,True
4,16.3,-1.025124093021022,-1.0216391385223238,-1.7241668537272716,True
4,16.35,-1.0104675174686177,-1.003430936823797,-1.604201992826792,True
4,16.400000000000002,-0.993285299363852,-1.0018981429720542,-1.8467893699349593,True
4,16.45,-0.9736203853036622,-0.9620187523710861,-2.053741288906739,True
4,16.5,-0.9515219273319065,-0.9520545683067273,-2.0753151920896213,True
4,16.55,-0.9270451600848615,-0.9302049119064868,-1.7414922560051957,True
4,16.6,-0.9002512627333904,-0.9030023675482451,-1.6559319385007485,True
4,16.650000000000002,-0.8712072060668801,-0.8796803638971551,-1.4894674018836822,True
4,16.7,-0.839985585101147,-0.8326460311838607,-1.7373527816804875,True
4,16.75,-0.8066644376286949,-0.8098704563980654,-1.5106027626871947,True
4,16.8,-0.7713270491648891,-0.7654460649708791,-1.671293606476111,True
4,16.85,-0.7340617447775328,-0.7353232868026788,-1.7208149198713762,True
4,16.900000000000002,-0.6949616683201991,-0.718707930762919,-1.493984577511274,True
4,16.95,-0.6541245496211083,-0.6440624106562033,-1.574469623690238,True
4,17.0,-0.6116524602094418,-0.5955959724309604,-1.5073004472626357,True
4,17.05,-0.567651558189695,-0.5643395695638967,-1.4912324811336728,True
4,17.1,-0.5222318229016908,-0.5247852572943724,-1.5750358769968218,True
4,17.150000000000002,-0.47550678002950797,-0.4656930981933231,-1.457491233691368,True
4,17.2,-0.4275932178463988,-0.43740242538048885,-1.4974194113559784,True
4,17.25,-0.37861089530491315,-0.38558308905627087,-1.3923834538301985,True
4,17.3,-0.3286822427019078,-0.31970513496907205,-1.4843096500066604,True
4,17.35,-0.2779320556665507,-0.28963008569267734,-1.5083668975881126,True
4,17.400000000000002,-0.22648718323624376,-0.22046235444945783,-1.5046084306740335,True
4,17.45,-0.1744762108000947,-0.16572630718718911,-1.4727857470000452,True
4,17.5,-0.12202913870239585,-0.12143839725085974,-0.9063821240841071,True
4,17.55,-0.0692770573094878,-0.06034144763123183,-0.6484764484553986,True
4,17.6,-0.01635181935210006,-0.012878315995896821,-0.630810340379394,True
4,17.650000000000002,0.03661428963780505,0.04102794238428357,-0.8315015758758537,True
4,17.7,0.08948888197196525,0.08901970473641721,-0.9584142848634739,True
4,17.75,0.1421397987061082,0.1424807512601394,-0.7460220817761918,True
4,17.8,0.19443543996846202,0.19738563386941166,-0.6877221761232766,True
4,17.85,0.2462450938909143,0.2669340674794783,-0.9844581733244582,True
4,17.900000000000002,0.2974392633206051,0.2831484169476053,-1.200756909114148,True
4,17.95,0.34788998949536465,0.34207369863508463,-1.5687235554421521,True
4,18.0,0.39747117187399356,0.3987347120341141,-1.2951368067757736,True
4,18.05,0.44605888332192223,0.4834306951049012,-1.3242027447714508,True
4,18.1,0.49353167986452173,0.5014608882412459,-1.4354367199581581,True
4,18.150000000000002,0.5397709042337901,0.5525915395150095,-1.4221863145609521,True
4,18.2,0.5846609824497238,0.5865482206037325,-1.3625710142931344,True
4,18.25,0.6280897126950897,0.6209563017368256,-1.4718454891887598,True
4,18.3,0.6699485457615172,0.6764752497362333,-1.1861767037302364,True
4,18.35,0.7101328563659985,0.6936737942678605,-1.182678737728177,True
4,18.400000000000002,0.7485422046596073,0.7450534762825347,-1.0941246083284366,True
4,18.45,0.7850805872748086,0.7861436098454243,-0.9344283148227407,True
4,18.5,0.8196566772838916,0.8374340290621871,-0.7202225806851786,True
4,18.55,0.8521840524687104,0.8513008466066078,-0.6692159094451121,True
4,18.6,0.8825814113312326,0.882842402908957,-0.7980348240469425,True
4,18.650000000000002,0.9107727763049402,0.9058259114424223,-0.7934048352165954,True
4,18.7,0.9366876836591763,0.9335080556816093,-0.8298320357894088,True
4,18.75,0.9602613596217819,0.9634708660882983,-1.0522887872591038,True
4,18.8,0.9814348822797816,0.9788269560340368,-1.1379315009773687,True
4,18.85,1.000155328853488,1.0117953365746524,-1.2364158369873615,True
4,18.900000000000002,1.0163759079758865,1.0091075522941102,-0.998021530294193,True
4,18.95,1.030056076646685,1.0459879623946673,-0.9845016117021379,True
4,19.0,1.0411616415687026,1.0331148259073921,-1.360490949808867,True
4,19.05,1.0496648446132992,1.038131635753222,-1.357079984330464,True
4,19.1,1.055544432201246,1.0528527032809532,-1.3048481857531131,True
4,19.150000000000002,1.0587857084256034,1.0718377080802646,-1.3007846198221353,True
4,19.200000000000003,1.059380571783834,1.0672142903468202,-1.0206575474723563,True
4,19.25,1.057327535427342,1.0727142290162455,-0.6631851574317584,True
4,19.3,1.052631730877817,1.0436517183145269,-0.6942842994130932,True
4,19.35,1.0453048952011057,1.058120419315304,-0.5876228164607222,True
4,19.400000000000002,1.0353653416706572,1.025498028469328,-0.4088268788203272,True
4,19.450000000000003,1.0228379139938786,1.0165274242009297,-0.3649430019959483,True
4,19.5,1.0077539242158045,1.014207385886639,-0.3799230539847446,True
4,19.55,0.9901510744552878,0.9838079788184817,-0.37328832468337575,True
4,19.6,0.9700733626693442,0.9734689758983678,-0.2567576800334399,True
4,19.650000000000002,0.9475709726811681,0.944058459836843,-0.18738413030827664,True
4,19.700000000000003,0.9227001487467119,0.9183609114871704,-0.3199826322991552,True
4,19.75,0.8955230549733393,0.8793474673126735,-0.39719191781673663,True
4,19.8,0.8661076199419225,0.8665211472573342,-0.4861506217762209,True
4,19.85,0.8345273669207799,0.83663091576068,-0.5521650255629527,True
4,19.900000000000002,0.8008612300957864,0.8060216296009819,-0.5155581461773917,True
4,19.950000000000003,0.7651933572760192,0.7632545747300428,-0.7904801458244942,True
4,20.0,0.7276128995680616,0.7309137096335809,-0.9393851389826668,True
5,0.0,1.0,0.9829882199598428,-0.5064691638595107,True
5,0.05,1.0162429696397037,1.0201598111455021,-0.524575320414183,True
5,0.1,1.0299458611044157,1.0377043503281804,-0.3736454405209507,True
5,0.15000000000000002,1.041074424301802,1.0422313459994348,-0.3999575969303555,True
5,0.2,1.049600843619513,1.0670936418459838,-0.3951058947918297,True
5,0.25,1.0555038074497278,1.0608071459659112,-0.5062652818060255,True
5,0.30000000000000004,1.0587685614570748,1.0542840399950497,-0.6765364576050877,True
5,0.35000000000000003,1.0593869454567868,1.0561834558305692,-0.6926341506592012,True
5,0.4,1.0573574138109127,1.0564048951296434,-0.5613808704398408,True
5,0.45,1.0526850392916074,1.0499649231954988,-0.6254847272365583,True
5,0.5,1.0453815004018439,1.054421183721431,-0.6553929457600453,True
5,0.55,1.0354650521852364,1.0274666562302557,-0.6821414926318311,True
5,0.6000000000000001,1.0229604805979406,1.0174295601056917,-0.5532905757482893,True
5,0.65,1.0078990405566697,1.0058412756937176,-0.2175950246159244,True
5,0.7000000000000001,0.9903183778176803,0.9880973904025985,-0.06500562614593103,True
5,0.75,0.9702624348819878,0.9837377817764494,-0.4283578398302426,True
5,0.8,0.9477813411619984,0.935777924245099,-0.7403326978994709,True
5,0.8500000000000001,0.9229312876840845,0.9153335257751156,-0.9113240665993002,True
5,0.9,0.8957743866402836,0.8811253008327511,-1.1315404456578657,True
5,0.9500000000000001,0.8663785161401643,0.8565751762482073,-1.2720477716131209,True
5,1.0,0.8348171505509034,0.8335529725318647,-1.5269371198465882,True
5,1.05,0.801169176849633,0.8008725529691127,-1.2335107884650105,True
5,1.1,0.7655186974470797,0.7595848796284699,-1.2078986309221322,True
5,1.1500000000000001,0.7279548199753396,0.7226592389292894,-1.0516857224732046,True
5,1.2000000000000002,0.6885714345652026,0.6849409745425212,-0.8286438730177698,True
5,1.25,0.6474669791697238,0.6375262722796323,-0.9333273243445821,True
5,1.3,0.6047441935206048,0.5928837910227125,-1.0492106473496872,True
5,1.35,0.5605098623323721,0.5802901485305738,-0.904510404155682,True
5,1.4000000000000001,0.5148745483962018,0.5094316165975623,-1.0272243035877437,True
5,1.4500000000000002,0.46795231623052236,0.4631373271819359,-1.1164056447748272,True
5,1.5,0.41986044697912195,0.4115223776870803,-1.127237834027177,True
5,1.55,0.3707191452693674,0.3660435946749175,-1.1668849646994317,True
5,1.6,0.320651238763238,0.34423351577952177,-1.395459661831723,True
5,1.6500000000000001,0.26978187115213753,0.2726977143614909,-1.4417255696951634,True
5,1.7000000000000002,0.21823818936283912,0.2082705295138442,-1.6243915698713591,True
5,1.75,0.1661490257563858,0.15501377853721252,-1.6078733633762332,True
5,1.8,0.11364457611428119,0.12233805956027832,-1.5456676579448052,True
5,1.85,0.06085607421684203,0.055316381591460254,-1.5697089718652502,True
5,1.9000000000000001,0.007915463827091462,0.015066977702300453,-1.5390088922879606,True
5,1.9500000000000002,-0.045044931099932906,-0.055500390993252546,-1.331146987217147,True
5,2.0,-0.09789273715815383,-0.10517998580220267,-1.2146958385188353,True
5,2.0500000000000003,-0.15049586235503182,-0.14274285220222296,-1.2070997164733526,True
5,2.1,-0.2027228262727518,-0.21116101934339032,-1.0299212461139526,True
5,2.15,-0.2544430887007968,-0.24758414560462608,-1.0249795756661813,True
5,2.2,-0.30552737591848933,-0.3062778435981214,-0.8339915059335586,True
5,2.25,-0.35584800381196674,-0.33150496439395766,-0.6258097949743139,True
5,2.3000000000000003,-0.40527919701797244,-0.408383842872643,-0.6546906503765714,True
5,2.35,-0.45369740329675845,-0.44279662751154003,-0.46251069350237356,True
5,2.4000000000000004,-0.5009816023483431,-0.5030171637930406,-0.6866148449151201,True
5,2.45,-0.5470136083002312,-0.55620601286417,-1.0416140488684515,True
5,2.5,-0.5916783651105489,-0.6167252661948033,-1.084815777478281,True
5,2.5500000000000003,-0.6348642341482266,-0.6243830638809645,-0.8441253844111161,True
5,2.6,-0.6764632732314348,-0.6629388803705334,-0.5852934611987727,True
5,2.6500000000000004,-0.7163715064268273,-0.7072961117228711,-0.6158455076169816,True
5,2.7,-0.7544891839352208,-0.763285389067894,-0.33701493962582657,True
5,2.75,-0.7907210314141475,-0.7974045001841932,-0.5952559551783572,True
5,2.8000000000000003,-0.8249764881140916,-0.8210203183985527,-0.7170943703172199,True
5,2.85,-0.8571699332331998,-0.8413511365265816,-0.6391826599550088,True
5,2.9000000000000004,-0.887220899924697,-0.8884733324586148,-0.5496194758612453,True
5,2.95,-0.9150542764220947,-0.9266427666541618,-0.43515529250950713,True
5,3.0,-0.9406004937794918,-0.9398995221920413,-0.197465718847537,True
5,3.0500000000000003,-0.9637956997577084,-0.9691042484929628,-0.1813534216895145,True
5,3.1,-0.9845819184216278,-0.9880849133443768,-0.1031586234473968,True
5,3.1500000000000004,-1.002907195049844,-1.0007451615732201,-0.1475725498689698,True
5,3.2,-1.0187257259944063,-1.0149206606314674,-0.393127595969347,True
5,3.25,-1.0319979731660842,-1.0487537582783222,-0.3810787175625507,True
5,3.3000000000000003,-1.0426907628590019,-1.0378111962299617,-0.4162966570543973,True
5,3.35,-1.050777368667624,-1.0458952181630918,-0.6594184793093095,True
5,3.4000000000000004,-1.056237578288852,-1.0491669929095049,-0.6426842328043787,True
5,3.45,-1.059057744042255,-1.0626256217789176,-0.5869884594002016,True
5,3.5,-1.0592308169821634,-1.0388760524928438,-0.5163864127437247,True
5,3.5500000000000003,-1.056756364516362,-1.0692063250665966,-0.4393861949846255,True
5,3.6,-1.0516405714873454,-1.057760014555144,-0.4197857921426654,True
5,3.6500000000000004,-1.0438962247134327,-1.0573629480516742,-0.3326213436118207,True
5,3.7,-1.0335426810283808,-1.0261874026425934,-0.4865561821711618,True
5,3.75,-1.020605818899381,-1.0142634245358513,-0.44826031422923635,True
5,3.8000000000000003,-1.0051179737443683,-1.0135079984477964,-0.5909770435856156,True
5,3.85,-0.9871178571103164,-0.9861648478302861,-0.4162509960367576,True
5,3.9000000000000004,-0.9666504599145308,-0.9658598995073344,-0.4686484290473914,True
5,3.95,-0.9437669399907869,-0.9576376275538838,-0.517780676170977,True
5,4.0,-0.9185244942213868,-0.9195662948034381,-0.4928970427548903,True
5,4.05,-0.8909862155747427,-0.887050570072336,-0.4328247540201214,True
5,4.1000000000000005,-0.8612209354058122,-0.8612547435960153,-0.40389167048250657,True
5,4.15,-0.8293030514135606,-0.8260058652841681,-0.6260411346302468,True
5,4.2,-0.7953123416854553,-0.7921315968596149,-0.527855425912986,True
5,4.25,-0.759333765293797,-0.7613874863439768,-0.8148326491240234,True
5,4.3,-0.7214572499422847,-0.7252974388926208,-0.8015786489990077,True
5,4.3500000000000005,-0.6817774671935883,-0.6768818066623595,-0.5399384691510123,True
5,4.4,-0.64039359583975,-0.6338205332994971,-0.4489622469462925,True
5,4.45,-0.5974090740068496,-0.60871546155187,-0.5360414084843299,True
5,4.5,-0.5529313406135636,-0.5535631025169891,-0.9446270320204083,True
5,4.55,-0.5070715668298194,-0.4961321836331823,-1.1712625349415906,True
5,4.6000000000000005,-0.4599443782067666,-0.46955446097934295,-0.9581626883647582,True
5,4.65,-0.4116675681725994,-0.4089056853333921,-1.1071999128227463,True
5,4.7,-0.3623618036103258,-0.3756042238917644,-1.3025409426631926,True
5,4.75,-0.31215032325340575,-0.29621376364037827,-1.4973504033751126,True
5,4.800000000000001,-0.2611586296530969,-0.2510176720846365,-1.1926964203155446,True
5,4.8500000000000005,-0.20951417548744145,-0.1995027964291243,-1.438638748058464,True
5,4.9,-0.15734604499594057,-0.16730547450863695,-1.3425121622879566,True
5,4.95,-0.1047846313361861,-0.0928575718529977,-1.316493841340236,True
5,5.0,-0.05196131066887222,-0.0504959702175328,-1.2672886467595983,True
5,5.050000000000001,0.000991886214187332,-0.006473178194731769,-1.2217111226047088,True
5,5.1000000000000005,0.05394260389827482,0.056846486916276306,-1.1153253495746933,True
5,5.15,0.10675849316538166,0.11507312487019077,-1.1957579865938746,True
5,5.2,0.15930754179832352,0.15415371967913705,-1.2264662680452043,True
5,5.25,0.21145840454253356,0.21097438063625445,-1.26047676434478,True
5,5.300000000000001,0.2630807314007963,0.2744225428285613,-1.3134086753036245,True
5,5.3500000000000005,0.31404549344035243,0.32372998087793287,-1.4505577639472957,True
5,5.4,0.3642253052980392,0.36327537404480104,-1.439034862497897,True
5,5.45,0.4134947435773529,0.410321272373652,-1.3205389377721997,True
5,5.5,0.4617306603416228,0.46368831110596403,-1.2949350011940515,True
5,5.550000000000001,0.508812490919719,0.4955563641285903,-0.9653448327879398,True
5,5.6000000000000005,0.5546225552549379,0.5550723331133162,-1.087054681967223,True
5,5.65,0.5990463520438625,0.5828789620736216,-1.2343788780962401,True
5,5.7,0.6419728449299866,0.6376553144958408,-1.3695311023398622,True
5,5.75,0.6832947400367804,0.6919084670537892,-1.2132948226164642,True
5,5.800000000000001,0.7229087541465046,0.7057255198850599,-1.2610671626787204,True
5,5.8500000000000005,0.760715872854463,0.778723038886366,-1.1246972639489254,True
5,5.9,0.7966215980534533,0.7895544311284642,-0.9249004509600306,True
5,5.95,0.8305361841298183,0.8374685800659745,-0.8349516401736927,True
5,6.0,0.8623748622807419,0.8623422447157063,-0.9213609926503438,True
5,6.050000000000001,0.8920580523921107,0.8949019912774455,-1.063751931271934,True
5,6.1000000000000005,0.9195115619473515,0.9286161117187516,-0.835246085373778,True
5,6.15,0.9446667714700882,0.9446296290132933,-0.8593579477463005,True
5,6.2,0.9674608060370937,0.9634825051129818,-0.9742695688797897,True
5,6.25,0.9878366924328545,0.9812949816922923,-0.6654555022344311,True
5,6.300000000000001,1.005743501552938,1.0014402814857597,-0.8270254791870792,True
5,6.3500000000000005,1.0211364757002288,1.0306128850617886,-0.9219037784780957,True
5,6.4,1.0339771404558653,1.0207011890278492,-0.5054240770030302,True
5,6.45,1.0442334008452476,1.0262457670037015,-0.5373914133987849,True
5,6.5,1.051879621558759,1.0487678205488713,-0.7252834611369459,True
5,6.550000000000001,1.0568966910266906,1.0578060283088258,-0.7922622836185296,True
5,6.6000000000000005,1.0592720691882118,1.0469885253441313,-0.8334724112926386,True
5,6.65,1.0589998188349918,1.0723402932934891,-1.0029587513902698,True
5,6.7,1.0560806204511288,1.05043923994377,-0.7105387223099021,True
5,6.75,1.050521770512293,1.0572337054203103,-0.6974490180617642,True
5,6.800000000000001,1.042337163248338,1.0322627581326276,-0.7451538656902889,True
5,6.8500000000000005,1.0315472559149632,1.0364961335890126,-1.051169716616796,True
5,6.9,1.0181790176612269,1.0061486308360654,-1.5758233409141469,True
5,6.95,1.0022658621207194,1.0119050715710156,-1.4839880968676318,True
5,7.0,0.9838475638948807,0.9817380704832673,-1.1923489794586222,True
5,7.050000000000001,0.962970159137211,0.9639972190224516,-1.5307772651323521,True
5,7.1000000000000005,0.9396858304868627,0.9406300648200323,-1.6281971795750463,True
5,7.15,0.9140527766392175,0.9235764019849422,-1.482779804698318,True
5,7.2,0.8861350668794581,0.879284821265285,-1.5142089356905313,True
5,7.25,0.8560024809427218,0.8272669560464824,-1.4624462611008873,True
5,7.300000000000001,0.8237303346011022,0.8163024307049628,-1.466441901464396,True
5,7.3500000000000005,0.789399291413446,0.789650340935537,-1.5341458986278824,True
5,7.4,0.7530951611084598,0.747195152088796,-1.4835350275153256,True
5,7.45,0.7149086851050805,0.7217011689682657,-1.173437719055729,True
5,7.5,0.6749353097061844,0.6811464475415662,-1.4246106520147868,True
5,7.550000000000001,0.6332749475325365,0.626036303551985,-1.1067715711970192,True
5,7.6000000000000005,0.5900317277932752,0.5940848224560101,-0.8621549637882491,True
5,7.65,0.5453137360171143,0.5567677806460305,-0.6304246403089253,True
5,7.7,0.4992327438948145,0.5008295235848335,-0.5126678000017106,True
5,7.75,0.4519039299081646,0.4568501644083046,-0.38143912278166386,True
5,7.800000000000001,0.4034455914437606,0.4106104007763343,-0.23195082889336482,True
5,7.8500000000000005,0.3539788491111504,0.36317177303174925,-0.2783706393478085,True
5,7.9,0.30362734400438324,0.2981005570061689,-0.545572529867763,True
5,7.95,0.25251692866366915,0.26309496469793986,-0.4712579960660175,True
5,8.0,0.20077535250957007,0.18307775307615767,-0.8439653034755289,True
5,8.05,0.14853194253597848,0.14596726155362785,-0.65767907905026,True
5,8.1,0.09591728005998909,0.11678188448029239,-0.7843702015946973,True
5,8.15,0.043062874336601664,0.03842149891982151,-0.5503999085549941,True
5,8.200000000000001,-0.00989916614591585,-0.015488053748816441,-0.7844579400509225,True
5,8.25,-0.06283646386845271,-0.06501467819926712,-0.8782084950127664,True
5,8.3,-0.11561670315591815,-0.11377542371607431,-0.6443028007987335,True
5,8.35,-0.16810796089750696,-0.1791578244760932,-0.44570819612219936,True
5,8.4,-0.22017903628578744,-0.20658076070746606,-0.20285820544959665,True
5,8.450000000000001,-0.2716997787503789,-0.2694776929101412,-0.020022666116890325,True
5,8.5,-0.3225414132666021,-0.31388350752225347,-0.17992545308085134,True
5,8.55,-0.37257686222598124,-0.37815413731754827,-0.3299828449099793,True
5,8.6,-0.4216810630640728,-0.4451903734258886,-0.20304710380029814,True
5,8.65,-0.46973128085175814,-0.46266824939511003,-0.3593352392151381,True
5,8.700000000000001,-0.5166074150686362,-0.5203071602059559,-0.18387206945663567,True
5,8.75,-0.5621922997917818,-0.5740603198179781,-0.33127018035561195,True
5,8.8,-0.6063719965495394,-0.6007723731686229,-0.5822628661015697,True
5,8.85,-0.6490360791083528,-0.6570578218458856,-0.5887324080353231,True
5,8.9,-0.6900779094808527,-0.6890268963385068,-0.45264646526546615,True
5,8.950000000000001,-0.7293949044652782,-0.7165528033397459,-0.44679897822105274,True
5,9.0,-0.7668887920500621,-0.7635336860178712,-0.4543849326721994,True
5,9.05,-0.8024658570426846,-0.7964161637907806,-0.676638612028015,True
5,9.1,-0.8360371753088387,-0.8355679940880828,-0.7494728045217982,True
5,9.15,-0.8675188360364658,-0.863282495303152,-0.588969930519597,True
5,9.200000000000001,-0.896832151469078,-0.9034831225838843,-0.7303956367000204,True
5,9.25,-0.9239038535841719,-0.915489244619403,-0.6686326298155159,True
5,9.3,-0.9486662772251319,-0.9595779005328109,-0.6136666334764604,True
5,9.35,-0.9710575292288748,-0.9830816447810768,-0.5600487481436486,True
5,9.4,-0.9910216431265313,-0.9883699438928002,-0.6454834593068177,True
5,9.450000000000001,-1.008508719030466,-1.00352394846218,-0.765341917339559,True
5,9.5,-1.0234750483580117,-1.031376669213554,-1.0270106370937309,True
5,9.55,-1.0358832230801642,-1.0312699949073378,-1.1203164116484465,True
5,9.600000000000001,-1.04570222922217,-1.0472689322479558,-0.8179337922374227,True
5,9.65,-1.0529075243823136,-1.05288075514703,-0.8381897567442328,True
5,9.700000000000001,-1.0574810990751402,-1.0397282526382259,-1.0202318360516296,True
5,9.75,-1.0594115217457891,-1.0698506129717686,-1.2184456177266987,True
5,9.8,-1.0586939673429283,-1.0639141174586655,-1.0283614869369677,True
5,9.850000000000001,-1.0553302293788698,-1.0485995358073399,-1.01534596355711,True
5,9.9,-1.0493287154467232,-1.0468189148429412,-0.6925567516897546,True
5,9.950000000000001,-1.0407044262057907,-1.046853653210985,-0.6905848639663491,True
5,10.0,-1.029478917887732,-1.0271511210033608,-0.7423413309251784,True
5,10.05,-1.0156802484172094,-1.0082830041349273,-0.6628947983891581,True
5,10.100000000000001,-0.9993429072816918,-0.9909148300811259,-0.6239823766046808,True
5,10.15,-0.980507729325696,-0.9904853287045003,-0.4724125133184814,True
5,10.200000000000001,-0.9592217926849392,-0.9577215047716904,-0.49912491568978806,True
5,10.25,-0.9355383011155236,-0.9285033848945833,-0.6652624826787733,True
5,10.3,-0.9095164510122471,-0.8910120225406486,-0.49786761023435994,True
5,10.350000000000001,-0.881221283448451,-0.8888160767886618,-0.48889751200656895,True
5,10.4,-0.8507235216072075,-0.8492698530192349,-0.37684428883849014,True
5,10.450000000000001,-0.8180993940101904,-0.7938024831196471,-0.5028209509935818,True
5,10.5,-0.7834304439860771,-0.787008116511815,-0.5829112118477393,True
5,10.55,-0.7468033258546853,-0.75750731707247,-0.42361649049385397,True
5,10.600000000000001,-0.7083095883363106,-0.7070137731417157,-0.6591271283553483,True
5,10.65,-0.668045445727599,-0.6748114539064145,-0.4989885269331232,True
5,10.700000000000001,-0.6261115374159097,-0.613016811503684,-0.5557342488797272,True
5,10.75,-0.5826126763332675,-0.5823437006080856,-0.5399761449705418,True
5,10.8,-0.5376575869786068,-0.545010890782187,-0.5931041089626157,True
5,10.850000000000001,-0.4913586336631581,-0.4718510083978755,-0.6339359841255476,True
5,10.9,-0.4438315396581827,-0.43013300172527913,-0.5852908556617029,True
5,10.950000000000001,-0.3951950979470578,-0.3875997201117484,-0.6951766157135253,True
5,11.0,-0.34557087430469546,-0.342737676510462,-0.752242222190823,True
5,11.05,-0.29508290344640176,-0.2887043066916508,-0.6974267642391067,True
5,11.100000000000001,-0.24385737900569748,-0.2305666354698766,-0.8079078809232594,True
5,11.15,-0.1920223381159487,-0.17720615974576395,-0.9574194603518066,True
5,11.200000000000001,-0.1397073413842088,-0.15128760202342637,-0.8561258088388782,True
5,11.25,-0.08704314905718707,-0.08086747341029901,-0.7351263960649084,True
5,11.3,-0.03416139418871622,-0.042351110765775066,-0.518474275569355,True
5,11.350000000000001,0.0188057463743162,0.01473123172924443,-0.6355802219435992,True
5,11.4,0.0717258823652544,0.06915731948803265,-0.8553515970932102,True
5,11.450000000000001,0.1244667410043988,0.13941093225193532,-0.649452159896378,True
5,11.5,0.17689649761205595,0.17360951707994735,-0.8261717721859182,True
5,11.55,0.2288841051015998,0.2441597631659578,-1.0057129056443195,True
5,11.600000000000001,0.2802996215289273,0.27988714176475143,-0.9914651770968926,True
5,11.65,0.33101453487965177,0.3396732788189342,-1.0656362237201593,True
5,11.700000000000001,0.3809020842822161,0.3734246708058705,-0.7553456269712304,True
5,11.75,0.4298375768440439,0.4168366632367709,-0.7480513488352064,True
5,11.8,0.4776986993188459,0.4710771676927007,-0.7766599886221088,True
5,11.850000000000001,0.5243658238260241,0.5066536454743081,-0.618131162820601,True
5,11.9,0.5697223068580777,0.5859553206662997,-0.644394953955707,True
5,11.950000000000001,0.6136547808286293,0.620052744729288,-0.7733509467280337,True
5,12.0,0.6560534374323399,0.6571825095353385,-0.8925495073345764,True
5,12.05,0.6968123021084964,0.7097508247521022,-0.9402753485136793,True
5,12.100000000000001,0.7358294989222134,0.7444939827435396,-1.2662483384366015,True
5,12.15,0.7730075052012186,0.7646695793128369,-1.2605596905922498,True
5,12.200000000000001,0.8082533952917484,0.8068900220538486,-1.3268660040780378,True
5,12.25,0.8414790728242789,0.8584083674027931,-1.3571243848051415,True
5,12.3,0.8726014909085795,0.8855822549990301,-1.2924876050748948,True
5,12.350000000000001,0.90154285970768,0.9039148480803966,-1.5057492907435648,True
5,12.4,0.9282308408719554,0.9300905257151756,-1.5402928445370174,True
5,12.450000000000001,0.9525987283473287,0.9513414203300139,-1.4177249324941035,True
5,12.5,0.9745856151056604,0.9624465434023701,-1.3616176846479442,True
5,12.55,0.9941365453806055,0.9814013495697528,-1.421152848874298,True
5,12.600000000000001,1.0112026520284032,1.0073842720775477,-1.316556932527697,True
5,12.65,1.0257412786702902,1.03906101888543,-1.38312350716948,True
5,12.700000000000001,1.0377160863112334,1.0358221419337452,-1.3252172481978222,True
5,12.75,1.0470971441684886,1.0627258359060452,-1.0732964508074303,True
5,12.8,1.053861004482974,1.053467812274566,-1.3575259324859141,True
5,12.850000000000001,1.0579907611264532,1.0684617402032908,-1.2112895758530964,True
5,12.9,1.0594760918580532,1.0569992822838985,-1.2961210738915943,True
5,12.950000000000001,1.0583132841244907,1.0577797551042367,-1.404665188991085,True
5,13.0,1.0545052443395204,1.0468490942272288,-1.2476152873038957,True
5,13.05,1.0480614906194166,1.065066574545026,-1.4865519688304243,True
5,13.100000000000001,1.0389981289926369,1.062310799990429,-1.7244393320062066,True
5,13.15,1.0273378131431414,1.0298995716994153,-1.5879545554429773,True
5,13.200000000000001,1.0131096877879782,1.0013752075500377,-1.2785945971825512,True
5,13.25,0.9963493158306714,1.0003936355706353,-1.1945131336083004,True
5,13.3,0.9770985894724803,0.9918216454087899,-1.0933282169108183,True
5,13.350000000000001,0.9554056255037163,0.9449451369700227,-1.068092678814413,True
5,13.4,0.9313246450368251,0.9211903306334829,-0.9736140616946286,True
5,13.450000000000001,0.9049158379818399,0.9152763113273401,-0.8370885320922563,True
5,13.5,0.8762452126029594,0.8645342706298047,-0.8647574769128449,True
5,13.55,0.8453844305322555,0.8370828776938664,-1.1059174349361145,True
5,13.600000000000001,0.8124106276529213,0.8097947751165034,-1.0242870315816055,True
5,13.65,0.7774062212997321,0.7837857541450245,-0.9231394865975905,True
5,13.700000000000001,0.7404587042586257,0.727999895822068,-0.670470441113771,True
5,13.75,0.7016604260803128,0.6974222638841342,-0.6589145784872046,True
5,13.8,0.6611083622544836,0.6640962035213461,-0.6551339501627221,True
5,13.850000000000001,0.6189038718215976,0.6164998987073538,-0.45800160851885446,True
5,13.9,0.5751524440280646,0.5691346083065281,-0.3732161038560328,True
5,13.950000000000001,0.5299634346580625,0.51997807999842,-0.646077063886831,True
5,14.0,0.48344979270103816,0.48398866306173943,-0.4341370639320278,True
5,14.05,0.4357277780380445,0.44847245355448695,-0.2587829081072623,True
5,14.100000000000001,0.3869166708525958,0.39133572579353626,-0.0509863796351053,True
5,14.15,0.3371384734923243,0.35291713109189604,-0.26871455397598376,True
5,14.200000000000001,0.286517605526643,0.2924750370347348,-0.2693883478994895,True
5,14.25,0.2351805927626314,0.2258182554997261,-0.0766303789467079,True
5,14.3,0.18325575099639638,0.18226704385828185,-0.22354099461809457,True
5,14.350000000000001,0.13087286529042058,0.1313091291229786,-0.42022063394429676,True
5,14.4,0.07816286557849123,0.07615153688972458,-0.36831863010954147,True
5,14.450000000000001,0.025257499409047368,0.03873743405582736,-0.33528709712218996,True
5,14.5,-0.027710997355065936,-0.02417010561876104,-0.43916483014850494,True
5,14.55,-0.0806102310574019,-0.09877543865230297,-0.4191746386861989,True
5,14.600000000000001,-0.13330798116309106,-0.12787092403841163,-0.4271736769845835,True
5,14.65,-0.18567253074132517,-0.18847410664836228,-0.24239049575088506,True
5,14.700000000000001,-0.23757299568909257,-0.23155790639387383,-0.3707150348398281,True
5,14.75,-0.28887965187325976,-0.29592923805648336,-0.491065889468167,True
5,14.8,-0.3394642593733601,-0.3275045515603768,-0.702522006488338,True
5,14.850000000000001,-0.3892003830145957,-0.38539045400040367,-0.6297145399840817,True
5,14.9,-0.4379637083899342,-0.43146492179731855,-0.5176450347570212,True
5,14.950000000000001,-0.4856323525813898,-0.4746101311708797,-0.5067781597028416,True
5,15.0,-0.5320871688038304,-0.5304588759603823,-0.7065629101949191,True
5,15.05,-0.5772120442099038,-0.5610253856745249,-0.4680488720983172,True
5,15.100000000000001,-0.6208941901116738,-0.6179899442713828,-0.6779742222122757,True
5,15.15,-0.6630244238936065,-0.6732737664241177,-0.7401856762709678,True
5,15.200000000000001,-0.7034974419122517,-0.6914376228585436,-0.7584429000492859,True
5,15.25,-0.7422120827005001,-0.7490490037912424,-0.8198885096529804,True
5,15.3,-0.779071579818579,-0.7707543359018408,-0.8192941463114825,True
5,15.350000000000001,-0.813983803719747,-0.8216187478008851,-0.9939338226355108,True
5,15.4,-0.8468614920261845,-0.8332992632914858,-0.887416425475831,True
5,15.450000000000001,-0.877622467639497,-0.878430083869901,-1.0403597888764131,True
5,15.5,-0.9061898441406554,-0.9104542121987521,-0.9635342895474195,True
5,15.55,-0.932492217966011,-0.9413420948835416,-1.046263599624576,True
5,15.600000000000001,-0.9564638468790105,-0.9439102498053119,-0.9315917832400332,True
5,15.65,-0.9780448142915542,-0.9762858556877732,-1.1800275471525639,True
5,15.700000000000001,-0.9971811790242624,-0.9972105880756921,-1.0989614238493726,True
5,15.75,-1.0138251101313283,-1.0070912378016381,-1.1816412980330842,True
5,15.8,-1.027935006452977,-1.011863904102497,-0.9027787543748192,True
5,15.850000000000001,-1.039475600596696,-1.0420085179189542,-0.9707664329361917,True
5,15.9,-1.0484180470873508,-1.0463165236556586,-0.8424139941235071,True
5,15.950000000000001,-1.0547399944658513,-1.042540563291375,-0.9698516774199082,True
5,16.0,-1.0584256411561574,-1.056474791057736,-1.0587323762772598,True
5,16.05,-1.0594657749609917,-1.0679366698646118,-1.08156096087421,True
5,16.1,-1.0578577960875328,-1.0643016860766559,-0.9254434059842103,True
5,16.150000000000002,-1.0536057236455452,-1.0434174621007124,-0.8160337825078254,True
5,16.2,-1.0467201856016979,-1.0550570139996205,-0.833972785315691,True
5,16.25,-1.0372183922151808,-1.0369946393588252,-0.7252294221104708,True
5,16.3,-1.025124093021022,-1.0117183956593225,-0.5465132931449425,True
5,16.35,-1.0104675174686177,-1.013392867083992,-0.6099995005875923,True
5,16.400000000000002,-0.993285299363852,-0.9922274632322491,-0.9141962512292517,True
5,16.45,-0.9736203853036622,-0.9723120230560158,-0.9275096084865163,True
5,16.5,-0.9515219273319065,-0.9691949855230921,-1.3023288874938297,True
5,16.55,-0.9270451600848615,-0.9277047404714639,-1.1157138611737458,True
5,16.6,-0.9002512627333904,-0.9026305966935396,-1.1773983292824304,True
5,16.650000000000002,-0.8712072060668801,-0.8646453516695358,-1.1709620118448187,True
5,16.7,-0.839985585101147,-0.8341315095892242,-1.028758255817835,True
5,16.75,-0.8066644376286949,-0.8066604011969529,-1.239891809516951,True
5,16.8,-0.7713270491648891,-0.7749407019678656,-1.3354964082164427,True
5,16.85,-0.7340617447775328,-0.7277660577861085,-1.4997643061424604,True
5,16.900000000000002,-0.6949616683201991,-0.6970822718199471,-1.249736020485666,True
5,16.95,-0.6541245496211083,-0.6518474188833956,-1.2750114685660032,True
5,17.0,-0.6116524602094418,-0.6260205492322766,-1.2163232034712235,True
5,17.05,-0.567651558189695,-0.5563572714486623,-1.18029833835576,True
5,17.1,-0.5222318229016908,-0.5305167572642553,-1.2048158617553986,True
5,17.150000000000002,-0.47550678002950797,-0.47305144525033926,-1.4297748460171118,True
5,17.2,-0.4275932178463988,-0.4290532536770815,-1.7012232246354062,True
5,17.25,-0.37861089530491315,-0.3677521835927998,-1.6211874651885658,True
5,17.3,-0.3286822427019078,-0.3305097014210269,-1.4056883017880775,True
5,17.35,-0.2779320556665507,-0.27645191485046966,-1.52922496094117,True
5,17.400000000000002,-0.22648718323624376,-0.2277631429233006,-1.3092790071563019,True
5,17.45,-0.1744762108000947,-0.16974108233494234,-1.259120591898551,True
5,17.5,-0.12202913870239585,-0.1302496646250491,-1.2791525990411325,True
5,17.55,-0.0692770573094878,-0.0649388691885699,-1.4854427539295283,True
5,17.6,-0.01635181935210006,-0.0063735824340018545,-1.4946040265216765,True
5,17.650000000000002,0.03661428963780505,0.049558067073609255,-1.2355701355843038,True
5,17.7,0.08948888197196525,0.10217017155508476,-1.266044383932135,True
5,17.75,0.1421397987061082,0.15053491085263265,-1.2618577893905847,True
5,17.8,0.19443543996846202,0.1812050432187389,-1.1353380711435892,True
5,17.85,0.2462450938909143,0.25560017854331274,-1.2915942108618719,True
5,17.900000000000002,0.2974392633206051,0.312756003332583,-1.4067464665510505,True
5,17.95,0.34788998949536465,0.34582358121608675,-1.138692667144809,True
5,18.0,0.39747117187399356,0.38569691769279857,-1.2400766453496268,True
5,18.05,0.44605888332192223,0.45430022998648617,-1.3840686111594331,True
5,18.1,0.49353167986452173,0.491487294200532,-1.3011083011487767,True
5,18.150000000000002,0.5397709042337901,0.5261324643667262,-1.272391546664498,True
5,18.2,0.5846609824497238,0.5754147369080201,-1.1847050029228872,True
5,18.25,0.6280897126950897,0.6380393200103857,-0.9077390415289455,True
5,18.3,0.6699485457615172,0.6576163774298416,-0.8233605016328153,True
5,18.35,0.7101328563659985,0.6952728888027647,-0.9140257357007293,True
5,18.400000000000002,0.7485422046596073,0.7450942693922299,-1.1390504078102286,True
5,18.45,0.7850805872748086,0.7776328798783578,-0.9276237083205439,True
5,18.5,0.8196566772838916,0.8155373102443728,-0.7287895555658821,True
5,18.55,0.8521840524687104,0.8446469363780907,-0.6345961878968753,True
5,18.6,0.8825814113312326,0.8871017358637336,-0.7386085719014426,True
5,18.650000000000002,0.9107727763049402,0.9096514095034886,-0.9582882561489593,True
5,18.7,0.9366876836591763,0.945745202832929,-1.020783129035294,True
5,18.75,0.9602613596217819,0.964650227211502,-0.6705828764463447,True
5,18.8,0.9814348822797816,0.9745934387357312,-0.6199783955251613,True
5,18.85,1.000155328853488,0.9930091952457615,-0.6370514499056746,True
5,18.900000000000002,1.0163759079758865,1.0100168453743967,-0.565085664918064,True
5,18.95,1.030056076646685,1.0336960769359615,-0.49507533528367037,True
5,19.0,1.0411616415687026,1.0384501907899752,-0.3075056375689732,True
5,19.05,1.0496648446132992,1.0473767983793343,-0.46947805038261586,True
5,19.1,1.055544432201246,1.0386064838885132,-0.4492891332714941,True
5,19.150000000000002,1.0587857084256034,1.0414327414779203,-0.6636709053168764,True
5,19.200000000000003,1.059380571783834,1.0486412930120779,-0.5732702028120573,True
5,19.25,1.057327535427342,1.0661382263813701,-0.8124213090336734,True
5,19.3,1.052631730877817,1.0553351398018378,-0.6255732764721547,True
5,19.35,1.0453048952011057,1.050460797207874,-0.5725247661943411,True
5,19.400000000000002,1.0353653416706572,1.0453661556104132,-0.5063173667257551,True
5,19.450000000000003,1.0228379139938786,1.0359263853366065,-0.5296077641140472,True
5,19.5,1.0077539242158045,0.9901209998419712,-0.6753687461510265,True
5,19.55,0.9901510744552878,0.994879345242408,-0.7914687831822927,True
5,19.6,0.9700733626693442,0.9852036531275742,-0.8553573123984108,True
5,19.650000000000002,0.9475709726811681,0.9434334298538932,-0.7443096797374433,True
5,19.700000000000003,0.9227001487467119,0.916429275495277,-0.9406928794394966,True
5,19.75,0.8955230549733393,0.8921962482807542,-1.059409166774583,True
5,19.8,0.8661076199419225,0.8708510705929512,-0.7608571288416588,True
5,19.85,0.8345273669207799,0.8155937323065634,-1.045372498762836,True
5,19.900000000000002,0.8008612300957864,0.7936406017729827,-1.0551621163781884,True
5,19.950000000000003,0.7651933572760192,0.7587146513945902,-0.9044657450129377,True
5,20.0,0.7276128995680616,0.7420402077946351,-1.0605036017404557,True
6,0.0,1.0,1.0028273877949268,-0.0005292274241172068,True
6,0.05,1.0162429696397037,1.0092780952696094,-0.3150383315621619,True
6,0.1,1.0299458611044157,1.0215489291520456,-0.12944825232473964,True
6,0.15000000000000002,1.041074424301802,1.0421458943951214,-0.3174165727820596,True
6,0.2,1.049600843619513,1.0456886700712007,-0.38649178497071185,True
6,0.25,1.0555038074497278,1.0440337115555942,-0.6158871647723275,True
6,0.30000000000000004,1.0587685614570748,1.0591085937289924,-0.7104644226555533,True
6,0.35000000000000003,1.0593869454567868,1.0568891526363862,-0.4817873448628255,True
6,0.4,1.0573574138109127,1.0737295377608895,-0.08079099846712068,True
6,0.45,1.0526850392916074,1.0615598007031006,-0.02207633530013184,True
6,0.5,1.0453815004018439,1.0418003232814392,0.11142790728492229,False
6,0.55,1.0354650521852364,1.0359846865480324,0.38723168025362575,False
6,0.6000000000000001,1.0229604805979406,1.0263883415843362,0.07811946233711456,False
6,0.65,1.0078990405566697,1.0089732058420653,-0.01641302269711025,True
6,0.7000000000000001,0.9903183778176803,0.9756655959578624,0.06263579537293784,False
6,0.75,0.9702624348819878,0.9843102409938369,0.09407444564927334,False
6,0.8,0.9477813411619984,0.9569250642954014,0.16283145665427903,False
6,0.8500000000000001,0.9229312876840845,0.9286865055722416,0.02241538243601117,False
6,0.9,0.8957743866402836,0.8889796420355401,-0.41377066808065244,True
6,0.9500000000000001,0.8663785161401643,0.8610626027991584,-0.718662757179061,True
6,1.0,0.8348171505509034,0.8490416474385999,-0.7982030483477587,True
6,1.05,0.801169176849633,0.803307904350321,-0.7738133129806918,True
6,1.1,0.7655186974470797,0.7577346639977507,-1.1824867417437308,True
6,1.1500000000000001,0.7279548199753396,0.7208913148413589,-1.2233196989345319,True
6,1.2000000000000002,0.6885714345652026,0.6858730086328627,-1.418154180942655,True
6,1.25,0.6474669791697238,0.6488073617400758,-1.1259260600737062,True
6,1.3,0.6047441935206048,0.6120484164032667,-1.1569198976034671,True
6,1.35,0.5605098623323721,0.5528439275320287,-1.4360531902627363,True
6,1.4000000000000001,0.5148745483962018,0.5156740826837451,-1.4781166016829896,True
6,1.4500000000000002,0.46795231623052236,0.46820810347455993,-1.43488114398426,True
6,1.5,0.41986044697912195,0.4157071394751274,-1.3664892839257214,True
6,1.55,0.3707191452693674,0.37621746910684895,-1.2409116891092566,True
6,1.6,0.320651238763238,0.3217044253887341,-1.1939899450664049,True
6,1.6500000000000001,0.26978187115213753,0.2754216187047564,-1.3160332592386261,True
6,1.7000000000000002,0.21823818936283912,0.21582704047792411,-1.254618489898337,True
6,1.75,0.1661490257563858,0.17508030563407678,-1.2146893056946255,True
6,1.8,0.11364457611428119,0.10593474567337612,-1.4374952438905546,True
6,1.85,0.06085607421684203,0.04940655272525635,-1.311831748355388,True
6,1.9000000000000001,0.007915463827091462,0.0007255126966685833,-1.1203282557170569,True
6,1.9500000000000002,-0.045044931099932906,-0.052475937524051254,-0.9382102027796215,True
6,2.0,-0.09789273715815383,-0.09944607002352732,-1.0612372657846674,True
6,2.0500000000000003,-0.15049586235503182,-0.141103095942721,-1.032845306553543,True
6,2.1,-0.2027228262727518,-0.19447480410437318,-0.912425495407523,True
6,2.15,-0.2544430887007968,-0.2730446625207651,-1.018226142382449,True
6,2.2,-0.30552737591848933,-0.3088578317252005,-0.8691623217354068,True
6,2.25,-0.35584800381196674,-0.359073872954867,-1.104390642461915,True
6,2.3000000000000003,-0.40527919701797244,-0.4076346130881903,-1.0016709259039924,True
6,2.35,-0.45369740329675845,-0.4497947829438821,-1.031583977447197,True
6,2.4000000000000004,-0.5009816023483431,-0.49420052692711886,-0.919304112710096,True
6,2.45,-0.5470136083002312,-0.5340632640686832,-0.7717728040404979,True
6,2.5,-0.5916783651105489,-0.6070071382087386,-0.9563526001422362,True
6,2.5500000000000003,-0.6348642341482266,-0.6233695271640316,-0.8525105818760704,True
6,2.6,-0.6764632732314348,-0.695008852012,-0.9870502741512688,True
6,2.6500000000000004,-0.7163715064268273,-0.7189527422697148,-0.8409074732386772,True
6,2.7,-0.7544891839352208,-0.7524010882825413,-0.9677532922084406,True
6,2.75,-0.7907210314141475,-0.7769603250199777,-0.7797838734566154,True
6,2.8000000000000003,-0.8249764881140916,-0.8263575259299948,-0.6015250594570671,True
6,2.85,-0.8571699332331998,-0.8546995477330989,-0.6008717805817883,True
6,2.9000000000000004,-0.887220899924697,-0.884059171163678,-0.6119018194758812,True
6,2.95,-0.9150542764220947,-0.901937253457957,-0.29044572245946687,True
6,3.0,-0.9406004937794918,-0.945686061350312,-0.20024583096456858,True
6,3.0500000000000003,-0.9637956997577084,-0.9711509286044274,-0.019854788469666124,True
6,3.1,-0.9845819184216278,-0.9902810586419152,-0.12427891615569175,True
6,3.1500000000000004,-1.002907195049844,-1.0043240613336337,-0.0026739351048167825,True
6,3.2,-1.0187257259944063,-1.014847170687648,-0.11368214532607254,True
6,3.25,-1.0319979731660842,-1.0324029939208672,-0.056258580656075405,True
6,3.3000000000000003,-1.0426907628590019,-1.0466440322289385,-0.005339165897652917,True
6,3.35,-1.050777368667624,-1.0597056100941946,-0.1450431692309853,True
6,3.4000000000000004,-1.056237578288852,-1.051130298726896,-0.010279578623977131,True
6,3.45,-1.059057744042255,-1.051908529791103,0.07997809613383347,False
6,3.5,-1.0592308169821634,-1.0530048498059084,-0.10592505065862604,True
6,3.5500000000000003,-1.056756364516362,-1.0567451012087612,-0.1396342950196778,True
6,3.6,-1.0516405714873454,-1.0583967208705722,-0.3419809247415978,True
6,3.6500000000000004,-1.0438962247134327,-1.0567015189121296,-0.1815402548783597,True
6,3.7,-1.0335426810283808,-1.0397877891972416,-0.3587615647704694,True
6,3.75,-1.020605818899381,-1.0270416897621828,-0.6389614416038285,True
6,3.8000000000000003,-1.0051179737443683,-0.9982771933779242,-0.9884431169441863,True
6,3.85,-0.9871178571103164,-0.9925569527127965,-1.0340558120925432,True
6,3.9000000000000004,-0.9666504599145308,-0.9590188690523691,-1.1968590362235954,True
6,3.95,-0.9437669399907869,-0.9370640835055116,-1.1768731525675076,True
6,4.0,-0.9185244942213868,-0.9097998022906292,-0.9428811597508528,True
6,4.05,-0.8909862155747427,-0.892869939431338,-0.9941862275251632,True
6,4.1000000000000005,-0.8612209354058122,-0.883097095976263,-0.8349992182191324,True
6,4.15,-0.8293030514135606,-0.8398877663439099,-1.014395600666861,True
6,4.2,-0.7953123416854553,-0.7955677767951711,-1.0459596156989284,True
6,4.25,-0.759333765293797,-0.7607725956826914,-1.114308506192666,True
6,4.3,-0.7214572499422847,-0.7405357230244002,-1.073880147448758,True
6,4.3500000000000005,-0.6817774671935883,-0.7056859414102262,-1.1414666259234016,True
6,4.4,-0.64039359583975,-0.6497681973231191,-1.1670219553561545,True
6,4.45,-0.5974090740068496,-0.5894138845452392,-1.326247718466483,True
6,4.5,-0.5529313406135636,-0.5596447606501735,-1.5177111763739957,True
6,4.55,-0.5070715668298194,-0.5092410025965125,-1.9792183515625426,True
6,4.6000000000000005,-0.4599443782067666,-0.45088842754678593,-1.9761228601427803,True
6,4.65,-0.4116675681725994,-0.40146018312438875,-1.7830002498539526,True
6,4.7,-0.3623618036103258,-0.36816611441635344,-1.7006143966061922,True
6,4.75,-0.31215032325340575,-0.29443630859130376,-1.9862000581345727,True
6,4.800000000000001,-0.2611586296530969,-0.24930036998044086,-1.991361879053903,True
6,4.8500000000000005,-0.20951417548744145,-0.21451749918756732,-2.1993624592876984,True
6,4.9,-0.15734604499594057,-0.1542415815615497,-2.5715488547209486,True
6,4.95,-0.1047846313361861,-0.10147271826150167,-2.5704467400080446,True
6,5.0,-0.05196131066887222,-0.04169703152817367,-2.5439440075341033,True
6,5.050000000000001,0.000991886214187332,-0.011554184976399502,-2.3961224466690814,True
6,5.1000000000000005,0.05394260389827482,0.03598853614741655,-2.2440773877396993,True
6,5.15,0.10675849316538166,0.11390429449034717,-2.353489725394169,True
6,5.2,0.15930754179832352,0.15446538369956608,-2.1337022575937823,True
6,5.25,0.21145840454253356,0.20807111284238772,-2.1212716522940234,True
6,5.300000000000001,0.2630807314007963,0.2794203092812088,-2.030801075483268,True
6,5.3500000000000005,0.31404549344035243,0.31812807402657156,-1.8292461279928005,True
6,5.4,0.3642253052980392,0.36204389749837207,-1.6922794110149129,True
6,5.45,0.4134947435773529,0.41791644397927813,-1.7791078639720184,True
6,5.5,0.4617306603416228,0.45813759673062726,-1.9128921824589975,True
6,5.550000000000001,0.508812490919719,0.5067713828153917,-2.002508611230645,True
6,5.6000000000000005,0.5546225552549379,0.556237320819001,-1.7584550999785826,True
6,5.65,0.5990463520438625,0.6051516039591874,-1.6204771338327921,True
6,5.7,0.6419728449299866,0.6557901652958754,-1.6453172456937648,True
6,5.75,0.6832947400367804,0.6850454932775911,-1.8352259821444556,True
6,5.800000000000001,0.7229087541465046,0.7171452321778001,-1.9826824004885133,True
6,5.8500000000000005,0.760715872854463,0.7717147378563377,-1.8806413065225691,True
6,5.9,0.7966215980534533,0.7814536184550327,-1.9752307101610447,True
6,5.95,0.8305361841298183,0.8233803951421255,-1.7784297222795746,True
6,6.0,0.8623748622807419,0.8633576285845379,-1.8342140908545992,True
6,6.050000000000001,0.8920580523921107,0.894275191936464,-1.7394916374375178,True
6,6.1000000000000005,0.9195115619473515,0.896413739684432,-1.7536934596254041,True
6,6.15,0.9446667714700882,0.9458147950773398,-2.1094703441833915,True
6,6.2,0.9674608060370937,0.9771756060742551,-2.143575426790243,True
6,6.25,0.9878366924328545,0.9879921488438078,-2.035524156037215,True
6,6.300000000000001,1.005743501552938,1.0103701901205473,-1.9679508625844626,True
6,6.3500000000000005,1.0211364757002288,1.017717332990053,-1.963121665835648,True
6,6.4,1.0339771404558653,1.0159786988625825,-1.9006443014927508,True
6,6.45,1.0442334008452476,1.0464809340652164,-2.034918445792611,True
6,6.5,1.051879621558759,1.0375355249434435,-2.0252810325713937,True
6,6.550000000000001,1.0568966910266906,1.0554905305506526,-1.9818849788628183,True
6,6.6000000000000005,1.0592720691882118,1.0552489113229966,-1.7539263905794102,True
6,6.65,1.0589998188349918,1.0706636875405218,-1.9071914813519135,True
6,6.7,1.0560806204511288,1.0508763507558794,-1.698936871256929,True
6,6.75,1.050521770512293,1.048704801842719,-1.8699834084304365,True
6,6.800000000000001,1.042337163248338,1.0365799837995047,-1.9522898009648684,True
6,6.8500000000000005,1.0315472559149632,1.0236540770801532,-2.0622639831540486,True
6,6.9,1.0181790176612269,1.0135931977453039,-1.9260821683757177,True
6,6.95,1.0022658621207194,1.0064201160888573,-2.0024514509714306,True
6,7.0,0.9838475638948807,0.9946144702725194,-2.0303583654860136,True
6,7.050000000000001,0.962970159137211,0.9446573941676943,-2.0259825941241747,True
6,7.1000000000000005,0.9396858304868627,0.9239030360638543,-1.856263621278678,True
6,7.15,0.9140527766392175,0.9310263082262642,-1.7536086386000047,True
6,7.2,0.8861350668794581,0.8690833845177456,-1.3737495848906405,True
6,7.25,0.8560024809427218,0.8577781176236853,-1.337323325453054,True
6,7.300000000000001,0.8237303346011022,0.8313569855120457,-1.6853363041092395,True
6,7.3500000000000005,0.789399291413446,0.8056357043021721,-1.5432880152194222,True
6,7.4,0.7530951611084598,0.755895936288784,-1.3636903356043928,True
6,7.45,0.7149086851050805,0.7143548411162628,-1.5846958380707594,True
6,7.5,0.6749353097061844,0.6665075359081578,-1.6033525301233822,True
6,7.550000000000001,0.6332749475325365,0.6506719066457234,-1.4859567110676017,True
6,7.6000000000000005,0.5900317277932752,0.608471894197349,-1.3183325710756193,True
6,7.65,0.5453137360171143,0.5315213302670357,-0.9474950687295414,True
6,7.7,0.4992327438948145,0.5055397991251181,-0.7424135864201985,True
6,7.75,0.4519039299081646,0.4578074307681584,-0.6843124162595599,True
6,7.800000000000001,0.4034455914437606,0.38328550432609715,-1.0689374894766364,True
6,7.8500000000000005,0.3539788491111504,0.36285049922017115,-0.7468857224540539,True
6,7.9,0.30362734400438324,0.31508459240664144,-0.7222202104609201,True
6,7.95,0.25251692866366915,0.23933192169576759,-0.9803248138723143,True
6,8.0,0.20077535250957007,0.2142532043407852,-0.8047059416670589,True
6,8.05,0.14853194253597848,0.1579422986107377,-0.4529026949104313,True
6,8.1,0.09591728005998909,0.09882513399783395,-0.6255022459199344,True
6,8.15,0.043062874336601664,0.024213025449607302,-0.8980661944505199,True
6,8.200000000000001,-0.00989916614591585,-0.007612843388707841,-0.6635562694733563,True
6,8.25,-0.06283646386845271,-0.06768284694818778,-0.6359468899753447,True
6,8.3,-0.11561670315591815,-0.10609653987754658,-0.790135326075428,True
6,8.35,-0.16810796089750696,-0.14731440946445346,-0.6523570542148399,True
6,8.4,-0.22017903628578744,-0.22185477718185895,-0.660798241408503,True
6,8.450000000000001,-0.2716997787503789,-0.27093639839635447,-0.47696767628536735,True
6,8.5,-0.3225414132666021,-0.3248452369957635,-0.6922634132950578,True
6,8.55,-0.37257686222598124,-0.36918943691442907,-0.8961056722980827,True
6,8.6,-0.4216810630640728,-0.425785104575135,-0.8107253817112203,True
6,8.65,-0.46973128085175814,-0.46906331009406343,-0.5471239865324825,True
6,8.700000000000001,-0.5166074150686362,-0.5384033497783717,-0.6944489753656723,True
6,8.75,-0.5621922997917818,-0.5790385178125035,-0.8378999353978279,True
6,8.8,-0.6063719965495394,-0.5962129792028662,-0.7422629564990288,True
6,8.85,-0.6490360791083528,-0.6569738520328212,-0.928535562877222,True
6,8.9,-0.6900779094808527,-0.6801738594969741,-1.0624066672477774,True
6,8.950000000000001,-0.7293949044652782,-0.7176744393108637,-1.0035597307188389,True
6,9.0,-0.7668887920500621,-0.7527808387806242,-0.9567475821461895,True
6,9.05,-0.8024658570426846,-0.8123144044592358,-0.926531615687836,True
6,9.1,-0.8360371753088387,-0.8452796225272715,-0.6326352052339738,True
6,9.15,-0.8675188360364658,-0.8689209964610588,-0.7103546536477806,True
6,9.200000000000001,-0.896832151469078,-0.8832812356395957,-0.6885595890968114,True
6,9.25,-0.9239038535841719,-0.923384336508684,-0.593488851126078,True
6,9.3,-0.9486662772251319,-0.9435183888799349,-0.27111565036780366,True
6,9.35,-0.9710575292288748,-0.9755653988606137,-0.38899891931432956,True
6,9.4,-0.9910216431265313,-0.9880230570387571,-0.6241165256342136,True
6,9.450000000000001,-1.008508719030466,-1.0087955601974692,-0.7984183380345224,True
6,9.5,-1.0234750483580117,-1.0249041274246937,-0.9063372226506237,True
6,9.55,-1.0358832230801642,-1.0416155854679197,-0.8720508341767824,True
6,9.600000000000001,-1.04570222922217,-1.0531667946190781,-0.9065259474623666,True
6,9.65,-1.0529075243823136,-1.0436070722062627,-0.784400358435796,True
6,9.700000000000001,-1.0574810990751402,-1.065857698571403,-0.9899378861914786,True
6,9.75,-1.0594115217457891,-1.0518497330839687,-0.8439665056223953,True
6,9.8,-1.0586939673429283,-1.0638985548309934,-0.7321664989339712,True
6,9.850000000000001,-1.0553302293788698,-1.0482932408518408,-0.7161812391253866,True
6,9.9,-1.0493287154467232,-1.02850004390146,-0.45451771378088457,True
6,9.950000000000001,-1.0407044262057907,-1.0330137563759656,-0.5663081740366128,True
6,10.0,-1.029478917887732,-1.0234707881089715,-0.7153327416116664,True
6,10.05,-1.0156802484172094,-1.0104741920359692,-0.4939366436976096,True
6,10.100000000000001,-0.9993429072816918,-1.0135511779986777,-0.805846919256503,True
6,10.15,-0.980507729325696,-0.9748963902432516,-0.5863447801291349,True
6,10.200000000000001,-0.9592217926849392,-0.957663264179944,-0.6554097882550001,True
6,10.25,-0.9355383011155236,-0.9288128200311786,-0.8591868545236443,True
6,10.3,-0.9095164510122471,-0.9298856809699574,-0.9328429569012123,True
6,10.350000000000001,-0.881221283448451,-0.8907566041796761,-1.1505149734064224,True
6,10.4,-0.8507235216072075,-0.8406306891940101,-1.1686741999218537,True
6,10.450000000000001,-0.8180993940101904,-0.8191587208872172,-1.1230128067707432,True
6,10.5,-0.7834304439860771,-0.7766348296529937,-1.1262880821756838,True
6,10.55,-0.7468033258546853,-0.7437727044220782,-1.1318891706565413,True
6,10.600000000000001,-0.7083095883363106,-0.7145588115843685,-1.4190150909822452,True
6,10.65,-0.668045445727599,-0.666531398081971,-1.709554184625144,True
6,10.700000000000001,-0.6261115374159097,-0.6276336780320055,-1.553472022147336,True
6,10.75,-0.5826126763332675,-0.5793972906221576,-1.454661704754484,True
6,10.8,-0.5376575869786068,-0.5345209703335924,-1.5255768052317809,True
6,10.850000000000001,-0.4913586336631581,-0.49593047997669126,-1.7757688389978818,True
6,10.9,-0.4438315396581827,-0.4332168450388682,-1.9517773534803706,True
6,10.950000000000001,-0.3951950979470578,-0.4019024403862474,-1.7524528149779204,True
6,11.0,-0.34557087430469546,-0.3570664873610295,-1.6894629286893204,True
6,11.05,-0.29508290344640176,-0.2825582172868075,-1.9680014025619068,True
6,11.100000000000001,-0.24385737900569748,-0.23710096916326245,-2.111740715638585,True
6,11.15,-0.1920223381159487,-0.18786990810784726,-2.0613827724155676,True
6,11.200000000000001,-0.1397073413842088,-0.15317474103121842,-1.833957506473064,True
6,11.25,-0.08704314905718707,-0.0983724726640358,-1.8103490925637555,True
6,11.3,-0.03416139418871622,-0.04358925321061899,-1.7362046334899677,True
6,11.350000000000001,0.0188057463743162,0.012410829115810628,-1.4556812228516842,True
6,11.4,0.0717258823652544,0.05881732266209196,-1.6235008631798422,True
6,11.450000000000001,0.1244667410043988,0.11491857006942441,-1.665544532133931,True
6,11.5,0.17689649761205595,0.17340264236339992,-1.5100114410093286,True
6,11.55,0.2288841051015998,0.23034811000351452,-1.545212741632583,True
6,11.600000000000001,0.2802996215289273,0.27069128738763615,-1.7249622425128361,True
6,11.65,0.33101453487965177,0.33443593860582604,-1.8088606270191045,True
6,11.700000000000001,0.3809020842822161,0.38128629619731935,-1.8134932857635129,True
6,11.75,0.4298375768440439,0.4409366803884344,-1.777115446004936,True
6,11.8,0.4776986993188459,0.4623694714715843,-1.4376851940144864,True
6,11.850000000000001,0.5243658238260241,0.5083632906691904,-1.491471396659772,True
6,11.9,0.5697223068580777,0.5546682904799413,-1.6646014076983084,True
6,11.950000000000001,0.6136547808286293,0.6008091474528796,-1.2175706403002955,True
6,12.0,0.6560534374323399,0.6386092768094755,-1.1245174591559701,True
6,12.05,0.6968123021084964,0.707037828253781,-0.9064960283172678,True
6,12.100000000000001,0.7358294989222134,0.7469538479950467,-0.9055205430094662,True
6,12.15,0.7730075052012186,0.7783487876111451,-1.208122303476362,True
6,12.200000000000001,0.8082533952917484,0.8135544714496316,-1.1496930805903784,True
6,12.25,0.8414790728242789,0.8466282348968753,-1.1896014062833051,True
6,12.3,0.8726014909085795,0.874842277572948,-1.2935601371417358,True
6,12.350000000000001,0.90154285970768,0.8907627880900683,-1.4220889223900641,True
6,12.4,0.9282308408719554,0.9401959881068341,-1.214542138492624,True
6,12.450000000000001,0.9525987283473287,0.9458832271892467,-0.96833097657563,True
6,12.5,0.9745856151056604,0.980668011299629,-1.0214919208514657,True
6,12.55,0.9941365453806055,0.986722180650008,-1.0610123687715824,True
6,12.600000000000001,1.0112026520284032,1.028436413581017,-1.041398895063942,True
6,12.65,1.0257412786702902,1.0370513557430083,-1.0290727687924615,True
6,12.700000000000001,1.0377160863112334,1.027840378541993,-0.7779663843526223,True
6,12.75,1.0470971441684886,1.071777507876868,-0.36743432987399083,True
6,12.8,1.053861004482974,1.059412201575918,-0.1749383425050578,True
6,12.850000000000001,1.0579907611264532,1.070507500982076,0.14125732669398755,False
6,12.9,1.0594760918580532,1.0633747389178987,0.3033845003909061,False
6,12.950000000000001,1.0583132841244907,1.058642289898373,0.2161866824602687,False
6,13.0,1.0545052443395204,1.0650180461163636,0.10225101161380584,False
6,13.05,1.0480614906194166,1.0408424583698161,-0.11509958857441951,True
6,13.100000000000001,1.0389981289926369,1.0546876706943538,-0.3293753218375541,True
6,13.15,1.0273378131431414,1.0149871474388938,-0.4550990518024851,True
6,13.200000000000001,1.0131096877879782,1.0081040081337107,-0.6106060086718021,True
6,13.25,0.9963493158306714,1.0069980338129563,-0.7630584285016184,True
6,13.3,0.9770985894724803,0.9642081758215522,-0.5936442076154291,True
6,13.350000000000001,0.9554056255037163,0.9700435852217203,-0.4384647384493239,True
6,13.4,0.9313246450368251,0.9388395073332448,-0.5555220623433494,True
6,13.450000000000001,0.9049158379818399,0.9040944234526179,-0.549203001521551,True
6,13.5,0.8762452126029594,0.9035560538752803,-0.5744861550279793,True
6,13.55,0.8453844305322555,0.8115329832195473,-0.4575911472992513,True
6,13.600000000000001,0.8124106276529213,0.8027863257579172,-0.48374521576366586,True
6,13.65,0.7774062212997321,0.7913040752890024,-0.3709405624385665,True
6,13.700000000000001,0.7404587042586257,0.7284179476609618,-0.30225266085891217,True
6,13.75,0.7016604260803128,0.6918652061500672,-0.4250493066480322,True
6,13.8,0.6611083622544836,0.6590658338315456,-0.5389822050884967,True
6,13.850000000000001,0.6189038718215976,0.6257408406207887,-0.8135209113075401,True
6,13.9,0.5751524440280646,0.5661236517507232,-0.658194155058079,True
6,13.950000000000001,0.5299634346580625,0.5255443153492029,-0.6208072367954266,True
6,14.0,0.48344979270103816,0.4874797762095116,-0.6083976648212084,True
6,14.05,0.4357277780380445,0.43025700056445504,-0.5906989065573252,True
6,14.100000000000001,0.3869166708525958,0.38690980122539703,-0.7064650384642728,True
6,14.15,0.3371384734923243,0.34013491775814336,-0.7250871986980948,True
6,14.200000000000001,0.286517605526643,0.26992068041175366,-0.8046146455482682,True
6,14.25,0.2351805927626314,0.23611294140204786,-0.5025220598416423,True
6,14.3,0.18325575099639638,0.17699369921189892,-0.4927557015772065,True
6,14.350000000000001,0.13087286529042058,0.11578157424132783,-0.7188160553793591,True
6,14.4,0.07816286557849123,0.09236710861783441,-0.8670913547515153,True
6,14.450000000000001,0.025257499409047368,0.02214667227460612,-0.9126328717254772,True
6,14.5,-0.027710997355065936,-0.03531427191292755,-0.908945492312306,True
6,14.55,-0.0806102310574019,-0.08782165035269356,-0.7927186718980266,True
6,14.600000000000001,-0.13330798116309106,-0.12129950803034972,-0.7122641862593007,True
6,14.65,-0.18567253074132517,-0.17098868758175356,-0.7075576546581195,True
6,14.700000000000001,-0.23757299568909257,-0.2528179649035714,-0.8599415158670939,True
6,14.75,-0.28887965187325976,-0.28271025319533466,-0.9979471966034592,True
6,14.8,-0.3394642593733601,-0.33296569241833673,-1.0474923789700918,True
6,14.850000000000001,-0.3892003830145957,-0.379761308456709,-0.7291056505924862,True
6,14.9,-0.4379637083899342,-0.4299129402565518,-0.39844086123561245,True
6,14.950000000000001,-0.4856323525813898,-0.4813069140855498,-0.5468648695935635,True
6,15.0,-0.5320871688038304,-0.5455850773591606,-0.4769126132083785,True
6,15.05,-0.5772120442099038,-0.5755751864910718,-0.3737988361075352,True
6,15.100000000000001,-0.6208941901116738,-0.6260175155109966,-0.1275364273156528,True
6,15.15,-0.6630244238936065,-0.6553057626986999,-0.2538520157162638,True
6,15.200000000000001,-0.7034974419122517,-0.7095705260296558,-0.476895108389382,True
6,15.25,-0.7422120827005001,-0.74908245078085,-0.27523648812007406,True
6,15.3,-0.779071579818579,-0.7777369046948118,-0.303565195780892,True
6,15.350000000000001,-0.813983803719747,-0.8123606167574811,-0.5218008090900249,True
6,15.4,-0.8468614920261845,-0.8545005785514573,-0.6236487323134966,True
6,15.450000000000001,-0.877622467639497,-0.8769330112561058,-0.6999003256755432,True
6,15.5,-0.9061898441406554,-0.9250489970196082,-0.6113323524575277,True
6,15.55,-0.932492217966011,-0.9474068987546301,-0.6281618492189486,True
6,15.600000000000001,-0.9564638468790105,-0.9524172921679679,-0.6104626028546439,True
6,15.65,-0.9780448142915542,-0.9851177144707124,-0.3622888471820537,True
6,15.700000000000001,-0.9971811790242624,-0.9843145184584416,-0.18332403980533704,True
6,15.75,-1.0138251101313283,-1.0249705304060768,-0.30602294709611033,True
6,15.8,-1.027935006452977,-1.0232203687756145,-0.46271452662911644,True
6,15.850000000000001,-1.039475600596696,-1.0444024333604534,-0.6954786621122803,True
6,15.9,-1.0484180470873508,-1.0529213435047478,-0.837175292717549,True
6,15.950000000000001,-1.0547399944658513,-1.0620686442123388,-0.9216986657948585,True
6,16.0,-1.0584256411561574,-1.0512877435357035,-0.9296509198746188,True
6,16.05,-1.0594657749609917,-1.0825911091030833,-1.0522372875228656,True
6,16.1,-1.0578577960875328,-1.0422459735098375,-0.7546322148159685,True
6,16.150000000000002,-1.0536057236455452,-1.0495287926546473,-0.6503109610609564,True
6,16.2,-1.0467201856016979,-1.058231295650538,-0.8396818832110076,True
6,16.25,-1.0372183922151808,-1.030269849456189,-0.8763859971498853,True
6,16.3,-1.025124093021022,-1.0201572792869595,-0.8135462115754188,True
6,16.35,-1.0104675174686177,-1.0112403957520262,-0.975788711294708,True
6,16.400000000000002,-0.993285299363852,-1.0051195757051936,-0.6560212080718396,True
6,16.45,-0.9736203853036622,-0.9591807266006557,-0.5160474908752485,True
6,16.5,-0.9515219273319065,-0.9433916187625324,-0.5561177287208846,True
6,16.55,-0.9270451600848615,-0.9263664150921762,-0.6371698834323609,True
6,16.6,-0.9002512627333904,-0.898771180596756,-0.7433183256948732,True
6,16.650000000000002,-0.8712072060668801,-0.8931971334168803,-1.0340615501905688,True
6,16.7,-0.839985585101147,-0.846187537453572,-1.027937336072324,True
6,16.75,-0.8066644376286949,-0.8199315463380845,-0.9781839753222458,True
6,16.8,-0.7713270491648891,-0.7798901068786516,-0.9620748364478361,True
6,16.85,-0.7340617447775328,-0.7411893580997276,-1.0655280495833859,True
6,16.900000000000002,-0.6949616683201991,-0.6935512361897819,-1.2771037796762121,True
6,16.95,-0.6541245496211083,-0.6751408633887118,-1.1634717414582476,True
6,17.0,-0.6116524602094418,-0.6245307720920015,-1.4345512872058568,True
6,17.05,-0.567651558189695,-0.5596837086111297,-1.2880926228690648,True
6,17.1,-0.5222318229016908,-0.5354040974582134,-1.3458028584819612,True
6,17.150000000000002,-0.47550678002950797,-0.48057997008072484,-1.6367524597227154,True
6,17.2,-0.4275932178463988,-0.43617831299131304,-1.6484928926174993,True
6,17.25,-0.37861089530491315,-0.37975558116062685,-1.1853726234137147,True
6,17.3,-0.3286822427019078,-0.3334499486541865,-1.2890568626995245,True
6,17.35,-0.2779320556665507,-0.27147421020121937,-1.082513410693537,True
6,17.400000000000002,-0.22648718323624376,-0.2374672605385011,-1.1571214914772423,True
6,17.45,-0.1744762108000947,-0.17977477294041824,-1.002857739023539,True
6,17.5,-0.12202913870239585,-0.11754808882169919,-0.9386552860589165,True
6,17.55,-0.0692770573094878,-0.06978926811542749,-0.8228494656648113,True
6,17.6,-0.01635181935210006,-0.02159253690112062,-0.8678832385270101,True
6,17.650000000000002,0.03661428963780505,0.05297424862143321,-0.7971276629957039,True
6,17.7,0.08948888197196525,0.06631211866570963,-0.8775873333319691,True
6,17.75,0.1421397987061082,0.14484916981127027,-0.78391019761287,True
6,17.8,0.19443543996846202,0.23085068509415094,-1.060689991406978,True
6,17.85,0.2462450938909143,0.24209969245973434,-1.1618979345158087,True
6,17.900000000000002,0.2974392633206051,0.2932094185025471,-1.1581074518315446,True
6,17.95,0.34788998949536465,0.3484012981260747,-1.2309234103493583,True
6,18.0,0.39747117187399356,0.3928382829142738,-1.0482194718498834,True
6,18.05,0.44605888332192223,0.4533017292983893,-0.9984990603230327,True
6,18.1,0.49353167986452173,0.48579594467187026,-0.9912301284250152,True
6,18.150000000000002,0.5397709042337901,0.5402537971025995,-0.9369284547506196,True
6,18.2,0.5846609824497238,0.5854223575326726,-0.6612109421943666,True
6,18.25,0.6280897126950897,0.6190118336167502,-0.8706039496306897,True
6,18.3,0.6699485457615172,0.6667102695741077,-0.9031797170319473,True
6,18.35,0.7101328563659985,0.7049623512410078,-1.0337547957064506,True
6,18.400000000000002,0.7485422046596073,0.7396600535955562,-0.8746350006046889,True
6,18.45,0.7850805872748086,0.7976063795240934,-0.5523320455256179,True
6,18.5,0.8196566772838916,0.8149834437301823,-0.6058372307164834,True
6,18.55,0.8521840524687104,0.8589972096610569,-0.2252442579708575,True
6,18.6,0.8825814113312326,0.8751273021399734,-0.36596373014191363,True
6,18.650000000000002,0.9107727763049402,0.9175072678226864,-0.41892144156250805,True
6,18.7,0.9366876836591763,0.9298340257234267,-0.4582171955571863,True
6,18.75,0.9602613596217819,0.9569430009895558,-0.72012600068789,True
6,18.8,0.9814348822797816,0.970265879978006,-0.7231554562456314,True
6,18.85,1.000155328853488,0.9787596136739442,-0.6324541134750881,True
6,18.900000000000002,1.0163759079758865,1.0178383214471156,-0.7484304320504127,True
6,18.95,1.030056076646685,1.0511448432147836,-1.1900986192652747,True
6,19.0,1.0411616415687026,1.0270272622405408,-1.3953930251243172,True
6,19.05,1.0496648446132992,1.0525601194198824,-1.6143584689705468,True
6,19.1,1.055544432201246,1.0630894277497136,-1.8751892583370928,True
6,19.150000000000002,1.0587857084256034,1.0747899099230056,-1.8535571810711007,True
6,19.200000000000003,1.059380571783834,1.0569997176380217,-1.7754981245854513,True
6,19.25,1.057327535427342,1.0594210348684157,-1.5731953740353912,True
6,19.3,1.052631730877817,1.0473672588928398,-1.2515105784705054,True
6,19.35,1.0453048952011057,1.033898428279241,-1.401580610647856,True
6,19.400000000000002,1.0353653416706572,1.0540558548766823,-1.0716172897362635,True
6,19.450000000000003,1.0228379139938786,1.0406977666204118,-0.8954896897465394,True
6,19.5,1.0077539242158045,1.01101553273444,-0.9468077059774871,True
6,19.55,0.9901510744552878,0.9894354170957892,-1.0392507912978783,True
6,19.6,0.9700733626693442,0.9753988917051524,-1.019151171294181,True
6,19.650000000000002,0.9475709726811681,0.9358430810525874,-0.8842156271188113,True
6,19.700000000000003,0.9227001487467119,0.9234212322616694,-0.8230120183869947,True
6,19.75,0.8955230549733393,0.8796186763952093,-0.9088384238958321,True
6,19.8,0.8661076199419225,0.8758048597153142,-0.9724756584298768,True
6,19.85,0.8345273669207799,0.8315358006014724,-0.8811762887486534,True
6,19.900000000000002,0.8008612300957864,0.7941354099666389,-0.8554945949075371,True
6,19.950000000000003,0.7651933572760192,0.7723541250817345,-0.9774833337803308,True
6,20.0,0.7276128995680616,0.7493005678033423,-1.1424785032329106,True
7,0.0,1.0,0.9915539005237621,-1.3102362935734633,True
7,0.05,1.0162429696397037,1.006289887564687,-1.348553825927641,True
7,0.1,1.0299458611044157,1.0364885210188641,-1.499298880991904,True
7,0.15000000000000002,1.041074424301802,1.046311312620022,-1.3086110684786807,True
7,0.2,1.049600843619513,1.0359079098186794,-0.7288709405661842,True
7,0.25,1.0555038074497278,1.0554896032848176,-0.8286809749480284,True
7,0.30000000000000004,1.0587685614570748,1.0617743618114936,-0.926095203530642,True
7,0.35000000000000003,1.0593869454567868,1.0550066414756136,-0.9905065861252793,True
7,0.4,1.0573574138109127,1.0466035542280594,-0.9534415818690966,True
7,0.45,1.0526850392916074,1.0488637663027067,-0.9061132239561251,True
7,0.5,1.0453815004018439,1.0559674792963294,-0.8925596998566125,True
7,0.55,1.0354650521852364,1.042395776289565,-1.3507365965583917,True
7,0.6000000000000001,1.0229604805979406,1.0168920874572394,-1.3534703301592053,True
7,0.65,1.0078990405566697,0.9988578468670706,-1.241845008362956,True
7,0.7000000000000001,0.9903183778176803,0.9939172578502573,-1.294687017164952,True
7,0.75,0.9702624348819878,0.9816244983077844,-1.1483665430079215,True
7,0.8,0.9477813411619984,0.9464169218646807,-1.1985705055243037,True
7,0.8500000000000001,0.9229312876840845,0.9157088123964452,-1.1930955648799995,True
7,0.9,0.8957743866402836,0.8952255146435222,-1.282645494577421,True
7,0.9500000000000001,0.8663785161401643,0.8661772005189825,-1.204407771994982,True
7,1.0,0.8348171505509034,0.8391822525730214,-1.0917121430264978,True
7,1.05,0.801169176849633,0.7890532311212441,-1.0326393480693614,True
7,1.1,0.7655186974470797,0.7500423383137842,-1.200107277557594,True
7,1.1500000000000001,0.7279548199753396,0.7239914124273027,-1.1331137411928627,True
7,1.2000000000000002,0.6885714345652026,0.683800930236519,-1.1524229904586016,True
7,1.25,0.6474669791697238,0.6309811506588701,-1.158034932262782,True
7,1.3,0.6047441935206048,0.6082368694917826,-1.5053208977699208,True
7,1.35,0.5605098623323721,0.54133062357836,-1.669671941832536,True
7,1.4000000000000001,0.5148745483962018,0.5178154743646934,-1.5398980462970757,True
7,1.4500000000000002,0.46795231623052236,0.4774898156719046,-1.62119770600456,True
7,1.5,0.41986044697912195,0.43010380468087256,-1.685605653769983,True
7,1.55,0.3707191452693674,0.3781028954290045,-1.2642125851310377,True
7,1.6,0.320651238763238,0.30772880782894413,-1.5371840523990645,True
7,1.6500000000000001,0.26978187115213753,0.2639612687920805,-1.491516504941611,True
7,1.7000000000000002,0.21823818936283912,0.22514510100049617,-1.3421814258304294,True
7,1.75,0.1661490257563858,0.16163697752881215,-1.4006994615610213,True
7,1.8,0.11364457611428119,0.11563640528816975,-1.3358179055402695,True
7,1.85,0.06085607421684203,0.0704389341784803,-1.1990166369173254,True
7,1.9000000000000001,0.007915463827091462,0.003134728604258945,-0.924754670232733,True
7,1.9500000000000002,-0.045044931099932906,-0.04200351578183515,-0.8503369697132749,True
7,2.0,-0.09789273715815383,-0.08214157207095078,-0.9910662086714316,True
7,2.0500000000000003,-0.15049586235503182,-0.1407833946399063,-1.0835161118855758,True
7,2.1,-0.2027228262727518,-0.1939175853774452,-1.0383856921689592,True
7,2.15,-0.2544430887007968,-0.2518653858622187,-0.9551744914988068,True
7,2.2,-0.30552737591848933,-0.31176621723236464,-1.1167044522460612,True
7,2.25,-0.35584800381196674,-0.3539589009825399,-1.1939467827071284,True
7,2.3000000000000003,-0.40527919701797244,-0.4102168326184381,-1.4440487691277903,True
7,2.35,-0.45369740329675845,-0.46236452870272116,-1.5022384276250513,True
7,2.4000000000000004,-0.5009816023483431,-0.49259858955071495,-1.5055757550372397,True
7,2.45,-0.5470136083002312,-0.5402359185735697,-1.4305966595962327,True
7,2.5,-0.5916783651105489,-0.5882642534991653,-1.4124918775994304,True
7,2.5500000000000003,-0.6348642341482266,-0.6490252065190601,-1.422570539345333,True
7,2.6,-0.6764632732314348,-0.6820308504053827,-1.5913918472796593,True
7,2.6500000000000004,-0.7163715064268273,-0.7054476593761272,-1.5601672606103154,True
7,2.7,-0.7544891839352208,-0.7587518587255716,-1.6327273724096016,True
7,2.75,-0.7907210314141475,-0.7941089673491701,-1.867147915487533,True
7,2.8000000000000003,-0.8249764881140916,-0.8378144406410832,-1.639035532626793,True
7,2.85,-0.8571699332331998,-0.8712331512621139,-1.5412633955741433,True
7,2.9000000000000004,-0.887220899924697,-0.894734505334271,-1.691722666041797,True
7,2.95,-0.9150542764220947,-0.9084640212659043,-1.9452017028536537,True
7,3.0,-0.9406004937794918,-0.9521183835172596,-1.8176049828935332,True
7,3.0500000000000003,-0.9637956997577084,-0.9743338054649173,-1.528901139007336,True
7,3.1,-0.9845819184216278,-0.9568740750504744,-1.4186809439697348,True
7,3.1500000000000004,-1.002907195049844,-1.011236127934607,-1.218151351355625,True
7,3.2,-1.0187257259944063,-1.0211029267463592,-1.572473174471689,True
7,3.25,-1.0319979731660842,-1.027789341828128,-1.4429537915675092,True
7,3.3000000000000003,-1.0426907628590019,-1.0346784176113053,-1.3270818756396845,True
7,3.35,-1.050777368667624,-1.0324364007519102,-1.3502188693496153,True
7,3.4000000000000004,-1.056237578288852,-1.0499779443515387,-1.3403753418632378,True
7,3.45,-1.059057744042255,-1.065237676886771,-1.1917069731732755,True
7,3.5,-1.0592308169821634,-1.055567484887639,-1.2230494685098343,True
7,3.5500000000000003,-1.056756364516362,-1.068905880795401,-1.0455562355284698,True
7,3.6,-1.0516405714873454,-1.05675968231074,-0.8478404328712382,True
7,3.6500000000000004,-1.0438962247134327,-1.0584020691501508,-1.0249059541931023,True
7,3.7,-1.0335426810283808,-1.0270165126659963,-1.189899637539002,True
7,3.75,-1.020605818899381,-0.9987757677502109,-1.315065914381538,True
7,3.8000000000000003,-1.0051179737443683,-1.010696564677206,-1.4490520228410195,True
7,3.85,-0.9871178571103164,-0.9889707925724017,-1.5562915059903517,True
7,3.9000000000000004,-0.9666504599145308,-0.9734051244746451,-1.6658649332875703,True
7,3.95,-0.9437669399907869,-0.9397476789355392,-1.4922998308660251,True
7,4.0,-0.9185244942213868,-0.8929486020336104,-1.3385270804419591,True
7,4.05,-0.8909862155747427,-0.9044254593635039,-1.0651365504786536,True
7,4.1000000000000005,-0.8612209354058122,-0.8539850923552449,-1.1696873201380413,True
7,4.15,-0.8293030514135606,-0.825904335796713,-1.1522101020097222,True
7,4.2,-0.7953123416854553,-0.797662799436219,-1.3445505763273982,True
7,4.25,-0.759333765293797,-0.76667533274039,-1.5172311538388414,True
7,4.3,-0.7214572499422847,-0.7091608510799908,-1.5392494737527278,True
7,4.3500000000000005,-0.6817774671935883,-0.6742269894429138,-1.0063355903005258,True
7,4.4,-0.64039359583975,-0.6671464434392023,-0.9131767420450071,True
7,4.45,-0.5974090740068496,-0.597508379693846,-1.0265549906137816,True
7,4.5,-0.5529313406135636,-0.5678308442743871,-1.0294860853793282,True
7,4.55,-0.5070715668298194,-0.5031349186824816,-0.9375737092117862,True
7,4.6000000000000005,-0.4599443782067666,-0.4669608851391205,-1.250778814289764,True
7,4.65,-0.4116675681725994,-0.4012116200271762,-1.3089296152863743,True
7,4.7,-0.3623618036103258,-0.3800060263906422,-1.3893481158004501,True
7,4.75,-0.31215032325340575,-0.3106026620174892,-1.428751880964734,True
7,4.800000000000001,-0.2611586296530969,-0.2654205671472315,-1.3180038095588789,True
7,4.8500000000000005,-0.20951417548744145,-0.20627945438441858,-1.431601662727785,True
7,4.9,-0.15734604499594057,-0.15940071908739675,-1.4082591777343871,True
7,4.95,-0.1047846313361861,-0.10214111146829409,-1.336707418605462,True
7,5.0,-0.05196131066887222,-0.045164671532718983,-1.1902007484912296,True
7,5.050000000000001,0.000991886214187332,0.004799242380580654,-1.0063784472630366,True
7,5.1000000000000005,0.05394260389827482,0.07519129745515524,-0.852522695293873,True
7,5.15,0.10675849316538166,0.11197556525694319,-0.8979436296412382,True
7,5.2,0.15930754179832352,0.1661432270389724,-1.2287202901928913,True
7,5.25,0.21145840454253356,0.21186364623180975,-1.156051468850388,True
7,5.300000000000001,0.2630807314007963,0.2524180589960631,-1.0307398169822444,True
7,5.3500000000000005,0.31404549344035243,0.30010241522616676,-0.8866154082702662,True
7,5.4,0.3642253052980392,0.35756753973504274,-0.9720494911250401,True
7,5.45,0.4134947435773529,0.41772727609925586,-0.9906834754806878,True
7,5.5,0.4617306603416228,0.44819177193987436,-0.9071367492304723,True
7,5.550000000000001,0.508812490919719,0.5104946887115516,-1.0325293580824895,True
7,5.6000000000000005,0.5546225552549379,0.5553151307603132,-1.1620867006945679,True
7,5.65,0.5990463520438625,0.5784250285414343,-0.8593217087147164,True
7,5.7,0.6419728449299866,0.6451748199046098,-0.7698444925549485,True
7,5.75,0.6832947400367804,0.6834767559964916,-0.9572415371770664,True
7,5.800000000000001,0.7229087541465046,0.7166721192022922,-0.8328465810813703,True
7,5.8500000000000005,0.760715872854463,0.7769867358032203,-0.8435771517192182,True
7,5.9,0.7966215980534533,0.7788851689056132,-1.1593750251499053,True
7,5.95,0.8305361841298183,0.8207238890845594,-0.9393229419706859,True
7,6.0,0.8623748622807419,0.8727906603472761,-1.0218364674983633,True
7,6.050000000000001,0.8920580523921107,0.9087417452747215,-1.2769018689835727,True
7,6.1000000000000005,0.9195115619473515,0.9384950559515517,-1.203428692305829,True
7,6.15,0.9446667714700882,0.9456375333421893,-1.222515820225769,True
7,6.2,0.9674608060370937,0.9645843838576693,-1.2570706981941642,True
7,6.25,0.9878366924328545,0.9985777712217613,-1.1745943782511696,True
7,6.300000000000001,1.005743501552938,1.0083294801896927,-1.104117965742838,True
7,6.3500000000000005,1.0211364757002288,1.0319239026374918,-0.9256587093782657,True
7,6.4,1.0339771404558653,1.0397169188213018,-1.0609352848936386,True
7,6.45,1.0442334008452476,1.0383952585751937,-1.045461829956716,True
7,6.5,1.051879621558759,1.075488696380419,-1.0694847823865057,True
7,6.550000000000001,1.0568966910266906,1.0462696493261183,-1.2281286393920685,True
7,6.6000000000000005,1.0592720691882118,1.0689123637892275,-1.5096009205422642,True
7,6.65,1.0589998188349918,1.0594727748591526,-1.574634557230908,True
7,6.7,1.0560806204511288,1.0469851385512001,-1.3041908696626554,True
7,6.75,1.050521770512293,1.0457037395196818,-1.522328014469214,True
7,6.800000000000001,1.042337163248338,1.0499272890885991,-1.4308181282694235,True
7,6.8500000000000005,1.0315472559149632,1.0394605097029692,-1.2479877950092668,True
7,6.9,1.0181790176612269,1.0276053840408002,-1.2883231873236962,True
7,6.95,1.0022658621207194,1.0098521339564979,-1.1132926974730697,True
7,7.0,0.9838475638948807,0.991494435217137,-1.0202764030836637,True
7,7.050000000000001,0.962970159137211,0.9580049930450231,-0.9043712405203599,True
7,7.1000000000000005,0.9396858304868627,0.9441059034085183,-1.313452216948994,True
7,7.15,0.9140527766392175,0.9224618774521937,-1.4089551799011428,True
7,7.2,0.8861350668794581,0.8916926269161066,-1.3057777937094954,True
7,7.25,0.8560024809427218,0.8516067852144618,-1.2994956319036088,True
7,7.300000000000001,0.8237303346011022,0.8401299648227979,-1.0339821987408246,True
7,7.3500000000000005,0.789399291413446,0.7805836243845861,-1.087164885537607,True
7,7.4,0.7530951611084598,0.7630020931631736,-1.022135064292198,True
7,7.45,0.7149086851050805,0.7083382739622173,-0.9674277663218108,True
7,7.5,0.6749353097061844,0.6792080694167214,-1.227116696358747,True
7,7.550000000000001,0.6332749475325365,0.6187795925949983,-1.0409487492197635,True
7,7.6000000000000005,0.5900317277932752,0.5894542012837594,-1.031564208068872,True
7,7.65,0.5453137360171143,0.5320769766662384,-1.1828493146090135,True
7,7.7,0.4992327438948145,0.4961285718882455,-1.1145838708938234,True
7,7.75,0.4519039299081646,0.4752967095964047,-1.3380631794470033,True
7,7.800000000000001,0.4034455914437606,0.3921426879745298,-1.2592729291381073,True
7,7.8500000000000005,0.3539788491111504,0.35161837227021325,-1.4886686394337574,True
7,7.9,0.30362734400438324,0.31438870978535793,-1.5166555867399432,True
7,7.95,0.25251692866366915,0.24257262914291555,-1.6009043692543208,True
7,8.0,0.20077535250957007,0.19629006320407322,-1.4035943392821026,True
7,8.05,0.14853194253597848,0.16124762226595507,-1.5875271693174422,True
7,8.1,0.09591728005998909,0.09627038886568773,-1.8067002873178022,True
7,8.15,0.043062874336601664,0.036324911042877675,-1.7033503524866418,True
7,8.200000000000001,-0.00989916614591585,-0.004085883332866693,-1.5937082627995856,True
7,8.25,-0.06283646386845271,-0.07679364979444675,-1.5658109881295925,True
7,8.3,-0.11561670315591815,-0.11258180770763382,-1.7894520337150523,True
7,8.35,-0.16810796089750696,-0.1506811420871093,-1.6516220729808733,True
7,8.4,-0.22017903628578744,-0.250216930693788,-1.4714206610615634,True
7,8.450000000000001,-0.2716997787503789,-0.25634006491947187,-1.5185126460191636,True
7,8.5,-0.3225414132666021,-0.33428977660847964,-1.5095744738157042,True
7,8.55,-0.37257686222598124,-0.3662208202541731,-1.6237093888344336,True
7,8.6,-0.4216810630640728,-0.43597030996768876,-1.7564484467900199,True
7,8.65,-0.46973128085175814,-0.4663545179035821,-1.7310288514544419,True
7,8.700000000000001,-0.5166074150686362,-0.5280909466673263,-1.5126824392005944,True
7,8.75,-0.5621922997917818,-0.5589830005088732,-1.6650426462301788,True
7,8.8,-0.6063719965495394,-0.5873615669800901,-1.7233747337915926,True
7,8.85,-0.6490360791083528,-0.6486795538442814,-1.799763519929205,True
7,8.9,-0.6900779094808527,-0.689038429325728,-1.8581961633524369,True
7,8.950000000000001,-0.7293949044652782,-0.7330888876701299,-1.8385330735483536,True
7,9.0,-0.7668887920500621,-0.7902057073917208,-1.932422677453975,True
7,9.05,-0.8024658570426846,-0.8061641339879052,-1.8211596380755795,True
7,9.1,-0.8360371753088387,-0.8431997819740905,-1.7087980731790342,True
7,9.15,-0.8675188360364658,-0.8620443707354779,-1.666116795932862,True
7,9.200000000000001,-0.896832151469078,-0.8931766364640097,-1.9363974365620655,True
7,9.25,-0.9239038535841719,-0.9475087688342941,-2.1362508019696143,True
7,9.3,-0.9486662772251319,-0.9702786235500707,-2.1254798769209584,True
7,9.35,-0.9710575292288748,-0.9898262639130241,-2.0700412666664887,True
7,9.4,-0.9910216431265313,-1.0020391397401596,-2.0678769488155004,True
7,9.450000000000001,-1.008508719030466,-1.0042506987038498,-2.368649771263916,True
7,9.5,-1.0234750483580117,-1.0282108107653396,-2.0237260397510815,True
7,9.55,-1.0358832230801642,-1.030908119240974,-2.0269710484652435,True
7,9.600000000000001,-1.04570222922217,-1.040206821616023,-1.855748943102672,True
7,9.65,-1.0529075243823136,-1.0515552097033967,-1.586825202675577,True
7,9.700000000000001,-1.0574810990751402,-1.0701257955115013,-1.5665652482571513,True
7,9.75,-1.0594115217457891,-1.052123362448063,-1.416970977631802,True
7,9.8,-1.0586939673429283,-1.0664719887642289,-1.576147702775983,True
7,9.850000000000001,-1.0553302293788698,-1.0737009661828285,-1.6819680265355248,True
7,9.9,-1.0493287154467232,-1.0512621093048728,-1.6808365119054813,True
7,9.950000000000001,-1.0407044262057907,-1.0507796923089776,-1.5821338978558916,True
7,10.0,-1.029478917887732,-1.0340703318342819,-1.3136584751130553,True
7,10.05,-1.0156802484172094,-1.011708193583899,-1.3736149928993426,True
7,10.100000000000001,-0.9993429072816918,-0.999308870151497,-1.4264632278130798,True
7,10.15,-0.980507729325696,-0.9877146297085269,-1.5015392177916596,True
7,10.200000000000001,-0.9592217926849392,-0.9569310108243365,-1.453512906022242,True
7,10.25,-0.9355383011155236,-0.9386173237176444,-1.0595777851281265,True
7,10.3,-0.9095164510122471,-0.9123984274583021,-1.1546203427405792,True
7,10.350000000000001,-0.881221283448451,-0.8760896823448079,-0.8997181409867954,True
7,10.4,-0.8507235216072075,-0.8632205629828342,-0.9821152188616631,True
7,10.450000000000001,-0.8180993940101904,-0.821958531073892,-0.9753091775583206,True
7,10.5,-0.7834304439860771,-0.7712462540382495,-0.9018277014130217,True
7,10.55,-0.7468033258546853,-0.7571321241372466,-0.8782453127758458,True
7,10.600000000000001,-0.7083095883363106,-0.7028265219310936,-0.8664414366481078,True
7,10.65,-0.668045445727599,-0.6614279837737408,-0.9963481354678699,True
7,10.700000000000001,-0.6261115374159097,-0.6341695048224875,-1.2597790411731795,True
7,10.75,-0.5826126763332675,-0.5847189470563424,-1.175469854550803,True
7,10.8,-0.5376575869786068,-0.5211284327373036,-1.0521943654446,True
7,10.850000000000001,-0.4913586336631581,-0.5023428243218249,-0.8473125748886703,True
7,10.9,-0.4438315396581827,-0.45273453301370165,-1.1586142584568182,True
7,10.950000000000001,-0.3951950979470578,-0.42185574429397826,-1.1065540410093724,True
7,11.0,-0.34557087430469546,-0.34302561135526355,-0.9655298422151369,True
7,11.05,-0.29508290344640176,-0.30494481290487685,-0.9209245228796515,True
7,11.100000000000001,-0.24385737900569748,-0.24352036614949765,-0.9849828152796217,True
7,11.15,-0.1920223381159487,-0.2010810107238453,-1.2451491861980077,True
7,11.200000000000001,-0.1397073413842088,-0.15093279662403414,-1.1355372933435854,True
7,11.25,-0.08704314905718707,-0.07866678726764405,-1.1385162118249676,True
7,11.3,-0.03416139418871622,-0.05870857517592211,-0.9054431660801564,True
7,11.350000000000001,0.0188057463743162,0.031397125181030584,-0.8389095627467354,True
7,11.4,0.0717258823652544,0.06642862814230459,-0.9313463674454944,True
7,11.450000000000001,0.1244667410043988,0.12246926128293326,-0.8657214010206793,True
7,11.5,0.17689649761205595,0.1854891246785404,-1.1516369256447416,True
7,11.55,0.2288841051015998,0.2239755374521328,-1.0988042783279035,True
7,11.600000000000001,0.2802996215289273,0.2802522834686558,-0.7850735313590927,True
7,11.65,0.33101453487965177,0.31713207090819706,-0.6549833586897056,True
7,11.700000000000001,0.3809020842822161,0.3817014026051068,-0.6285687882906127,True
7,11.75,0.4298375768440439,0.4276452734750591,-0.8192018602343141,True
7,11.8,0.4776986993188459,0.4796570635094321,-0.9481632972172581,True
7,11.850000000000001,0.5243658238260241,0.5269338157038648,-0.9255613003747316,True
7,11.9,0.5697223068580777,0.5666120290382816,-0.9148389905911796,True
7,11.950000000000001,0.6136547808286293,0.6203042181777805,-0.778441798211863,True
7,12.0,0.6560534374323399,0.656043549452814,-1.22153747961482,True
7,12.05,0.6968123021084964,0.695234470907429,-0.9970996393825213,True
7,12.100000000000001,0.7358294989222134,0.7408712628550581,-1.3738294634764847,True
7,12.15,0.7730075052012186,0.7878513885660713,-1.428777560919279,True
7,12.200000000000001,0.8082533952917484,0.7993126606642567,-1.4654268413813876,True
7,12.25,0.8414790728242789,0.8444015414528434,-1.5137048015529133,True
7,12.3,0.8726014909085795,0.8669247725876268,-1.5501750033567694,True
7,12.350000000000001,0.90154285970768,0.9034332411121443,-1.4592120964300812,True
7,12.4,0.9282308408719554,0.9244055414727356,-1.3152099455889898,True
7,12.450000000000001,0.9525987283473287,0.9728284578852718,-1.3617844362104534,True
7,12.5,0.9745856151056604,0.9727771423225335,-1.305393120457696,True
7,12.55,0.9941365453806055,1.000386109563436,-1.3455908491752244,True
7,12.600000000000001,1.0112026520284032,1.0094253210922521,-1.5038434886905683,True
7,12.65,1.0257412786702902,1.0211073551642305,-1.6115594191591438,True
7,12.700000000000001,1.0377160863112334,1.0320128238896893,-1.6662297126128498,True
7,12.75,1.0470971441684886,1.049958430315889,-1.9012866340493517,True
7,12.8,1.053861004482974,1.0467270235636272,-1.8338741279735353,True
7,12.850000000000001,1.0579907611264532,1.0677581913084022,-1.7751152456649308,True
7,12.9,1.0594760918580532,1.0602713172901626,-1.7733811827498074,True
7,12.950000000000001,1.0583132841244907,1.0703202312595372,-1.7552836503845544,True
7,13.0,1.0545052443395204,1.0688640859885592,-1.7982731315686102,True
7,13.05,1.0480614906194166,1.0624380539470106,-1.612267663710953,True
7,13.100000000000001,1.0389981289926369,1.0373765288451753,-1.4215903556550322,True
7,13.15,1.0273378131431414,1.0186893907808023,-1.3696731873788288,True
7,13.200000000000001,1.0131096877879782,0.9771753108955268,-1.2330991579733745,True
7,13.25,0.9963493158306714,0.9774085331379414,-1.1835173883364543,True
7,13.3,0.9770985894724803,0.9932772671442125,-1.137989781198673,True
7,13.350000000000001,0.9554056255037163,0.9492001070272381,-1.2323243307637488,True
7,13.4,0.9313246450368251,0.9375661447893999,-1.2001975070679216,True
7,13.450000000000001,0.9049158379818399,0.9145142825507656,-1.3496967210909452,True
7,13.5,0.8762452126029594,0.8778404387322336,-1.268979317805241,True
7,13.55,0.8453844305322555,0.8408248154352725,-1.1222776014488591,True
7,13.600000000000001,0.8124106276529213,0.8069932066579313,-1.3616327697678965,True
7,13.65,0.7774062212997321,0.7871144701540771,-1.2780007826755408,True
7,13.700000000000001,0.7404587042586257,0.740657184563831,-1.1782491115133678,True
7,13.75,0.7016604260803128,0.6763156057101244,-1.1554593000765914,True
7,13.8,0.6611083622544836,0.6604765397446711,-1.0815544306808809,True
7,13.850000000000001,0.6189038718215976,0.6281712854367442,-1.33046322934617,True
7,13.9,0.5751524440280646,0.5628233650770115,-1.5652918873222688,True
7,13.950000000000001,0.5299634346580625,0.5285714580867082,-1.400754330643909,True
7,14.0,0.48344979270103816,0.4775833062904792,-1.554173750077506,True
7,14.05,0.4357277780380445,0.4388667321515156,-1.5553287246418592,True
7,14.100000000000001,0.3869166708525958,0.3743727675394282,-1.8506770443901772,True
7,14.15,0.3371384734923243,0.3338226287399867,-1.9389689640009022,True
7,14.200000000000001,0.286517605526643,0.29394284641237506,-1.9915173223873255,True
7,14.25,0.2351805927626314,0.22697713625794458,-1.8009513508316877,True
7,14.3,0.18325575099639638,0.19369444493410692,-1.8422236557472702,True
7,14.350000000000001,0.13087286529042058,0.15188185540914964,-1.838129077825456,True
7,14.4,0.07816286557849123,0.06996082742411112,-1.430259774753592,True
7,14.450000000000001,0.025257499409047368,0.02690297298359133,-1.5482200615424018,True
7,14.5,-0.027710997355065936,-0.03546161774888977,-1.4239649618434997,True
7,14.55,-0.0806102310574019,-0.07448858455030022,-1.38034755031802,True
7,14.600000000000001,-0.13330798116309106,-0.12963443980820866,-1.1525926752791773,True
7,14.65,-0.18567253074132517,-0.18707041226352125,-1.3355555649595194,True
7,14.700000000000001,-0.23757299568909257,-0.23293320501912362,-1.3411322991639627,True
7,14.75,-0.28887965187325976,-0.28896575513938216,-1.467405403581777,True
7,14.8,-0.3394642593733601,-0.3321774280795677,-1.3488721323427748,True
7,14.850000000000001,-0.3892003830145957,-0.38353552310036665,-1.3755191551060324,True
7,14.9,-0.4379637083899342,-0.4395217430941982,-1.3355008223795442,True
7,14.950000000000001,-0.4856323525813898,-0.4852851454758839,-1.3809201304133094,True
7,15.0,-0.5320871688038304,-0.5366179787772073,-1.0656663821739534,True
7,15.05,-0.5772120442099038,-0.5719904164677716,-1.1939441110550255,True
7,15.100000000000001,-0.6208941901116738,-0.6210549243860526,-1.2587578527016787,True
7,15.15,-0.6630244238936065,-0.6569882304882267,-1.4877512944242341,True
7,15.200000000000001,-0.7034974419122517,-0.7154559722942255,-1.1594646740574346,True
7,15.25,-0.7422120827005001,-0.7458932326908712,-0.9442665518821699,True
7,15.3,-0.779071579818579,-0.7728682627128144,-1.0927189535061483,True
7,15.350000000000001,-0.813983803719747,-0.8012745435471746,-1.189759985031846,True
7,15.4,-0.8468614920261845,-0.8612399634757499,-1.3651082563217471,True
7,15.450000000000001,-0.877622467639497,-0.8970353726441564,-1.520689082879839,True
7,15.5,-0.9061898441406554,-0.9012798376048066,-1.4708374656867012,True
7,15.55,-0.932492217966011,-0.9277171513486117,-1.1612860271444156,True
7,15.600000000000001,-0.9564638468790105,-0.9717211201602349,-1.1136665424160423,True
7,15.65,-0.9780448142915542,-0.9626678757610949,-0.9835435509212573,True
7,15.700000000000001,-0.9971811790242624,-1.013185575140899,-1.191196364868272,True
7,15.75,-1.0138251101313283,-1.0095221936132714,-1.1350658014697574,True
7,15.8,-1.027935006452977,-1.0139274783704466,-1.0027795911809334,True
7,15.850000000000001,-1.039475600596696,-1.0538862565049103,-0.91489724525935,True
7,15.9,-1.0484180470873508,-1.0236152328374721,-0.8739615052736746,True
7,15.950000000000001,-1.0547399944658513,-1.0836555019246235,-0.7444456996872639,True
7,16.0,-1.0584256411561574,-1.0455179804110462,-0.5392330589343766,True
7,16.05,-1.0594657749609917,-1.0650233342764326,-0.4746712038444654,True
7,16.1,-1.0578577960875328,-1.0721681495873163,-0.43392459668840877,True
7,16.150000000000002,-1.0536057236455452,-1.0761369667696796,-0.6288606627418305,True
7,16.2,-1.0467201856016979,-1.0457711976541928,-0.6603497839744703,True
7,16.25,-1.0372183922151808,-1.0339946807076572,-0.9381116674032566,True
7,16.3,-1.025124093021022,-1.0176917046753724,-0.8965160908550976,True
7,16.35,-1.0104675174686177,-0.9972235903694772,-0.9011615388937866,True
7,16.400000000000002,-0.993285299363852,-0.9887105851879787,-1.1098894719819363,True
7,16.45,-0.9736203853036622,-0.9784114637958332,-1.1297882367377277,True
7,16.5,-0.9515219273319065,-0.9412860813719621,-1.4321086804813719,True
7,16.55,-0.9270451600848615,-0.9222456350815367,-1.591950550583379,True
7,16.6,-0.9002512627333904,-0.8905286017209882,-1.4386573593370928,True
7,16.650000000000002,-0.8712072060668801,-0.8608099653804654,-1.3952533288528277,True
7,16.7,-0.839985585101147,-0.8320653942495252,-1.578971500662746,True
7,16.75,-0.8066644376286949,-0.7918458308170095,-1.4374951997360161,True
7,16.8,-0.7713270491648891,-0.7803389037253847,-1.5844323285315376,True
7,16.85,-0.7340617447775328,-0.7370670548148242,-1.6638465106247111,True
7,16.900000000000002,-0.6949616683201991,-0.6913364533681086,-1.5043573226914453,True
7,16.95,-0.6541245496211083,-0.668030927190037,-1.2598529057063659,True
7,17.0,-0.6116524602094418,-0.5979729719382976,-1.2273714973560745,True
7,17.05,-0.567651558189695,-0.5642271343766414,-1.4707445286866425,True
7,17.1,-0.5222318229016908,-0.5225672687419627,-1.5605545510247583,True
7,17.150000000000002,-0.47550678002950797,-0.47216017206293337,-1.6611800149097524,True
7,17.2,-0.4275932178463988,-0.41115308226665365,-1.4377914217453598,True
7,17.25,-0.37861089530491315,-0.38709580871280397,-1.059047804595081,True
7,17.3,-0.3286822427019078,-0.330319884084302,-1.0864465590588297,True
7,17.35,-0.2779320556665507,-0.28347506821734003,-0.9212464145257437,True
7,17.400000000000002,-0.22648718323624376,-0.22271875886106718,-1.053047744872905,True
7,17.45,-0.1744762108000947,-0.16420854708267327,-1.2978816686464116,True
7,17.5,-0.12202913870239585,-0.13488193957928796,-1.4645945145776271,True
7,17.55,-0.0692770573094878,-0.07760892229270723,-1.3041372444376171,True
7,17.6,-0.01635181935210006,-0.028361881532031723,-1.2041637602374484,True
7,17.650000000000002,0.03661428963780505,0.0407583958304522,-1.1406429335617914,True
7,17.7,0.08948888197196525,0.08886833237851703,-0.8840703371120174,True
7,17.75,0.1421397987061082,0.13934668063064715,-1.0411322212499559,True
7,17.8,0.19443543996846202,0.19774750651105738,-0.9927728060493738,True
7,17.85,0.2462450938909143,0.24035246980998315,-0.8085713105709476,True
7,17.900000000000002,0.2974392633206051,0.3043877475181981,-0.5341200955607166,True
7,17.95,0.34788998949536465,0.3363234819227619,-0.5949041406036416,True
7,18.0,0.39747117187399356,0.40162337319639924,-0.37926607047891686,True
7,18.05,0.44605888332192223,0.4631389673317674,-0.4315515366850795,True
7,18.1,0.49353167986452173,0.49422413779216245,-0.7584154595773591,True
7,18.150000000000002,0.5397709042337901,0.5426734131329993,-0.2827919062912153,True
7,18.2,0.5846609824497238,0.5847846383840325,-0.17199679489760117,True
7,18.25,0.6280897126950897,0.6398362936140748,-0.25992266572038686,True
7,18.3,0.6699485457615172,0.6648974728555361,-0.3835924863051975,True
7,18.35,0.7101328563659985,0.6986131394740902,-0.5958529515483428,True
7,18.400000000000002,0.7485422046596073,0.7198158625900014,-0.7907424559061349,True
7,18.45,0.7850805872748086,0.7792787584449397,-0.8657398703024506,True
7,18.5,0.8196566772838916,0.821882778582843,-0.8562326088967895,True
7,18.55,0.8521840524687104,0.8513375594651473,-0.9874660310508728,True
7,18.6,0.8825814113312326,0.8948307350736444,-1.2086461371669306,True
7,18.650000000000002,0.9107727763049402,0.9198688721436404,-1.6378964303269212,True
7,18.7,0.9366876836591763,0.914946830687375,-1.493841655389506,True
7,18.75,0.9602613596217819,0.9639215939108217,-1.2391616092603002,True
7,18.8,0.9814348822797816,0.9821255667525668,-1.152839765281943,True
7,18.85,1.000155328853488,1.0053568869992533,-1.089558177682305,True
7,18.900000000000002,1.0163759079758865,1.0027406033494435,-1.3432739100398412,True
7,18.95,1.030056076646685,1.0193393569062175,-1.623389782126638,True
7,19.0,1.0411616415687026,1.0350153157948656,-1.5443019512459684,True
7,19.05,1.0496648446132992,1.0298516118509127,-1.7884381038782595,True
7,19.1,1.055544432201246,1.0540827588110875,-2.0281030845995494,True
7,19.150000000000002,1.0587857084256034,1.0586142484354837,-1.6140558501846631,True
7,19.200000000000003,1.059380571783834,1.035602290778758,-1.800609180320153,True
7,19.25,1.057327535427342,1.051336581104754,-1.7121139006953505,True
7,19.3,1.052631730877817,1.0570546715806386,-2.089436752668233,True
7,19.35,1.0453048952011057,1.051072210284695,-1.9212547035085932,True
7,19.400000000000002,1.0353653416706572,1.0558939923096258,-1.9180535883894865,True
7,19.450000000000003,1.0228379139938786,1.0157910524618594,-1.965862144413619,True
7,19.5,1.0077539242158045,1.0250231446293006,-1.7114848766996804,True
7,19.55,0.9901510744552878,0.9813820925393397,-1.650805306768748,True
7,19.6,0.9700733626693442,0.9741353303469761,-1.78546070150293,True
7,19.650000000000002,0.9475709726811681,0.9568683013300187,-1.5795119662050907,True
7,19.700000000000003,0.9227001487467119,0.9170908625645862,-1.6316582694001651,True
7,19.75,0.8955230549733393,0.8901361360258506,-1.4442774053323797,True
7,19.8,0.8661076199419225,0.8621315642138225,-1.6160272780177956,True
7,19.85,0.8345273669207799,0.8232015095955376,-1.55944849243194,True
7,19.900000000000002,0.8008612300957864,0.7841177706624366,-1.6237461641839448,True
7,19.950000000000003,0.7651933572760192,0.7308012058261426,-1.4830892652925283,True
7,20.0,0.7276128995680616,0.7158799122180776,-1.4051547973743117,True


==> data/rm_sim4b_stroboscopic_summary.csv <==
num_trajectories,num_time_points,dt,D_a,eta_std,mu_s,theta_s,D_s,s_stationary_std,record_fraction_s_lt_0,rms_deviation_recorded_only,mean_abs_deviation_recorded_only,max_abs_deviation_recorded_only
5000,401,0.05,0.002,0.01,-1.0,1.0,0.25,0.5,0.9757087281795511,0.010001224311040153,0.007978861867798155,0.04822393270769165


==> data/rm_sim4b_time_series_summary.csv <==
time,newton_position,rms_deviation_recorded_only,record_fraction
0.0,1.0,0.009859664692153984,0.9768
0.05,1.0162429696397037,0.00985599717995268,0.9758
0.1,1.0299458611044157,0.010162740696247313,0.9748
0.15000000000000002,1.041074424301802,0.010120122155341423,0.9746
0.2,1.049600843619513,0.009858921661622359,0.9752
0.25,1.0555038074497278,0.009913867260898483,0.9756
0.30000000000000004,1.0587685614570748,0.009933710176433418,0.9764
0.35000000000000003,1.0593869454567868,0.009790095138294977,0.9752
0.4,1.0573574138109127,0.00999510565507429,0.9756
0.45,1.0526850392916074,0.009928361358057509,0.9734
0.5,1.0453815004018439,0.010075180482403552,0.9756
0.55,1.0354650521852364,0.009979453790727144,0.976
0.6000000000000001,1.0229604805979406,0.009967848747884785,0.9762
0.65,1.0078990405566697,0.00993439651757919,0.977
0.7000000000000001,0.9903183778176803,0.010054241220606134,0.9776
0.75,0.9702624348819878,0.009907995045505165,0.9762
0.8,0.9477813411619984,0.009980392342616547,0.976
0.8500000000000001,0.9229312876840845,0.010068991491870434,0.9768
0.9,0.8957743866402836,0.009893292577800658,0.9764
0.9500000000000001,0.8663785161401643,0.00982039056044227,0.9774
1.0,0.8348171505509034,0.009878535645957653,0.9754
1.05,0.801169176849633,0.009945718823712127,0.974
1.1,0.7655186974470797,0.010128034988823207,0.974
1.1500000000000001,0.7279548199753396,0.010041887547395417,0.9724
1.2000000000000002,0.6885714345652026,0.009928728775919942,0.975
1.25,0.6474669791697238,0.010014206763287343,0.9758
1.3,0.6047441935206048,0.01011889306124656,0.9764
1.35,0.5605098623323721,0.00996131144175018,0.9736
1.4000000000000001,0.5148745483962018,0.009916771605115221,0.974
1.4500000000000002,0.46795231623052236,0.010116751507026355,0.9732
1.5,0.41986044697912195,0.01021555196164944,0.9738
1.55,0.3707191452693674,0.009903225089655078,0.975
1.6,0.320651238763238,0.010027124598817048,0.9788
1.6500000000000001,0.26978187115213753,0.010070781601203902,0.9772
1.7000000000000002,0.21823818936283912,0.010042957233437804,0.9772
1.75,0.1661490257563858,0.009903197481355732,0.9772
1.8,0.11364457611428119,0.010102787550568336,0.9792
1.85,0.06085607421684203,0.010128427917234837,0.9766
1.9000000000000001,0.007915463827091462,0.010016792115706389,0.9752
1.9500000000000002,-0.045044931099932906,0.010047338221458976,0.9758
2.0,-0.09789273715815383,0.010232803361903317,0.9748
2.0500000000000003,-0.15049586235503182,0.010158121172994652,0.9764
2.1,-0.2027228262727518,0.009980458217083845,0.9746
2.15,-0.2544430887007968,0.009774103954819991,0.977
2.2,-0.30552737591848933,0.009826273327111465,0.9788
2.25,-0.35584800381196674,0.009964356062449126,0.9772
2.3000000000000003,-0.40527919701797244,0.010070067793629359,0.9752
2.35,-0.45369740329675845,0.009826560701929868,0.9782
2.4000000000000004,-0.5009816023483431,0.010006790798408782,0.9752
2.45,-0.5470136083002312,0.010041415590688087,0.978
2.5,-0.5916783651105489,0.010109131035577349,0.9766
2.5500000000000003,-0.6348642341482266,0.00984309233882006,0.9748
2.6,-0.6764632732314348,0.01000763912877345,0.9746
2.6500000000000004,-0.7163715064268273,0.009869938467798734,0.9766
2.7,-0.7544891839352208,0.009999392916435666,0.976
2.75,-0.7907210314141475,0.010085215649935978,0.9768
2.8000000000000003,-0.8249764881140916,0.009963240311849076,0.9764
2.85,-0.8571699332331998,0.00994013658648983,0.9756
2.9000000000000004,-0.887220899924697,0.010035586207022459,0.9724
2.95,-0.9150542764220947,0.010016930813331682,0.9732
3.0,-0.9406004937794918,0.01004136600693976,0.9718
3.0500000000000003,-0.9637956997577084,0.010150200848574122,0.9734
3.1,-0.9845819184216278,0.010029443272694345,0.9732
3.1500000000000004,-1.002907195049844,0.009845244428188156,0.974
3.2,-1.0187257259944063,0.009997100992682546,0.975
3.25,-1.0319979731660842,0.009937753599403382,0.9756
3.3000000000000003,-1.0426907628590019,0.009944338863739657,0.9724
3.35,-1.050777368667624,0.009969687497903406,0.9722
3.4000000000000004,-1.056237578288852,0.009922757211171768,0.9746
3.45,-1.059057744042255,0.010108965951069372,0.9714
3.5,-1.0592308169821634,0.00999036808883226,0.9762
3.5500000000000003,-1.056756364516362,0.010031959528154943,0.978
3.6,-1.0516405714873454,0.009890756043887004,0.9784
3.6500000000000004,-1.0438962247134327,0.009881068802273815,0.975
3.7,-1.0335426810283808,0.009917953261344759,0.9784
3.75,-1.020605818899381,0.010033165755880875,0.9788
3.8000000000000003,-1.0051179737443683,0.010019873819110032,0.9772
3.85,-0.9871178571103164,0.010113149639504684,0.9766
3.9000000000000004,-0.9666504599145308,0.010083751943138828,0.9774
3.95,-0.9437669399907869,0.00995486044124894,0.9762
4.0,-0.9185244942213868,0.009777452822796101,0.9766
4.05,-0.8909862155747427,0.010145871492144434,0.9762
4.1000000000000005,-0.8612209354058122,0.009931888215617293,0.9762
4.15,-0.8293030514135606,0.009919087104123573,0.9746
4.2,-0.7953123416854553,0.009976273135305297,0.9752
4.25,-0.759333765293797,0.010032792558700692,0.9782
4.3,-0.7214572499422847,0.01010475090003404,0.9758
4.3500000000000005,-0.6817774671935883,0.010093310078425724,0.9746
4.4,-0.64039359583975,0.00997265286392165,0.9772
4.45,-0.5974090740068496,0.010064487709701147,0.976
4.5,-0.5529313406135636,0.010149474974908208,0.9782
4.55,-0.5070715668298194,0.009988126313206934,0.9774
4.6000000000000005,-0.4599443782067666,0.010128809871347367,0.9776
4.65,-0.4116675681725994,0.009930876913933299,0.979
4.7,-0.3623618036103258,0.009940325329493972,0.9772
4.75,-0.31215032325340575,0.010032984593995209,0.9764
4.800000000000001,-0.2611586296530969,0.010109245883658965,0.9764
4.8500000000000005,-0.20951417548744145,0.010037233738237847,0.9752
4.9,-0.15734604499594057,0.010158691105101942,0.9768
4.95,-0.1047846313361861,0.010173001141302757,0.9772
5.0,-0.05196131066887222,0.00995968455162419,0.9752
5.050000000000001,0.000991886214187332,0.00996479841273924,0.973
5.1000000000000005,0.05394260389827482,0.01002661187449234,0.9718
5.15,0.10675849316538166,0.010007705845583907,0.9718
5.2,0.15930754179832352,0.009824708595433284,0.9708
5.25,0.21145840454253356,0.009812989703601033,0.9704
5.300000000000001,0.2630807314007963,0.009847426330626477,0.9726
5.3500000000000005,0.31404549344035243,0.009859434682947955,0.9722
5.4,0.3642253052980392,0.010033825053633132,0.9762
5.45,0.4134947435773529,0.009911090104180278,0.974
5.5,0.4617306603416228,0.009822420524538902,0.9762
5.550000000000001,0.508812490919719,0.010108099539433802,0.9786
5.6000000000000005,0.5546225552549379,0.009940802440965875,0.9756
5.65,0.5990463520438625,0.00993097562287758,0.9756
5.7,0.6419728449299866,0.009889718690057692,0.9704
5.75,0.6832947400367804,0.009924172395099918,0.9734
5.800000000000001,0.7229087541465046,0.009895944754721315,0.973
5.8500000000000005,0.760715872854463,0.010059434178823039,0.973
5.9,0.7966215980534533,0.01001291532982528,0.9728
5.95,0.8305361841298183,0.00991416045138629,0.9738
6.0,0.8623748622807419,0.010075433878113006,0.9744
6.050000000000001,0.8920580523921107,0.009967089142409074,0.9766
6.1000000000000005,0.9195115619473515,0.010193941318134817,0.977
6.15,0.9446667714700882,0.010100296789590481,0.9782
6.2,0.9674608060370937,0.01011720093070918,0.977
6.25,0.9878366924328545,0.010004111109492678,0.9794
6.300000000000001,1.005743501552938,0.010010561440901275,0.976
6.3500000000000005,1.0211364757002288,0.010147775829290061,0.9754
6.4,1.0339771404558653,0.009930582560586033,0.9744
6.45,1.0442334008452476,0.010007414009649052,0.9738
6.5,1.051879621558759,0.00981902898341663,0.9744
6.550000000000001,1.0568966910266906,0.009996378805398824,0.9728
6.6000000000000005,1.0592720691882118,0.009946435070044727,0.9776
6.65,1.0589998188349918,0.010004270815354621,0.9746
6.7,1.0560806204511288,0.01003227584012918,0.9744
6.75,1.050521770512293,0.010126837649339563,0.975
6.800000000000001,1.042337163248338,0.009983378544842401,0.9722
6.8500000000000005,1.0315472559149632,0.009873873073929718,0.974
6.9,1.0181790176612269,0.01003798112258705,0.975
6.95,1.0022658621207194,0.009997963032730909,0.9756
7.0,0.9838475638948807,0.009972776276294266,0.9746
7.050000000000001,0.962970159137211,0.009910232822942053,0.9772
7.1000000000000005,0.9396858304868627,0.009903393369752728,0.9758
7.15,0.9140527766392175,0.010001171500132399,0.9746
7.2,0.8861350668794581,0.009998354518212751,0.9766
7.25,0.8560024809427218,0.010005669298158739,0.9772
7.300000000000001,0.8237303346011022,0.009931538317673126,0.9782
7.3500000000000005,0.789399291413446,0.010021862879061413,0.9776
7.4,0.7530951611084598,0.009951463025280115,0.9768
7.45,0.7149086851050805,0.010106026747396203,0.977
7.5,0.6749353097061844,0.010021005268874455,0.9774
7.550000000000001,0.6332749475325365,0.009914835573974013,0.9778
7.6000000000000005,0.5900317277932752,0.009834195954002966,0.978
7.65,0.5453137360171143,0.010015038176399574,0.9768
7.7,0.4992327438948145,0.009943773346260716,0.979
7.75,0.4519039299081646,0.00995102233552342,0.9804
7.800000000000001,0.4034455914437606,0.00979915762515164,0.9776
7.8500000000000005,0.3539788491111504,0.010101181190649502,0.9806
7.9,0.30362734400438324,0.010096218807840727,0.9788
7.95,0.25251692866366915,0.00997323130485086,0.976
8.0,0.20077535250957007,0.00996672129046071,0.9762
8.05,0.14853194253597848,0.009962611206108947,0.9798
8.1,0.09591728005998909,0.010096539251961967,0.977
8.15,0.043062874336601664,0.010043259241954733,0.9762
8.200000000000001,-0.00989916614591585,0.009967879278259525,0.9746
8.25,-0.06283646386845271,0.010132679545454656,0.9744
8.3,-0.11561670315591815,0.009910426418258912,0.9768
8.35,-0.16810796089750696,0.010208281251653163,0.9778
8.4,-0.22017903628578744,0.009935976129713895,0.9766
8.450000000000001,-0.2716997787503789,0.01004222101135859,0.975
8.5,-0.3225414132666021,0.010132247915275052,0.9748
8.55,-0.37257686222598124,0.009837986331153594,0.9756
8.6,-0.4216810630640728,0.010052779302214092,0.9762
8.65,-0.46973128085175814,0.010217361941742355,0.9752
8.700000000000001,-0.5166074150686362,0.010148851579703227,0.9754
8.75,-0.5621922997917818,0.010048132776988447,0.9734
8.8,-0.6063719965495394,0.010029403384799759,0.975
8.85,-0.6490360791083528,0.009952361867853568,0.9764
8.9,-0.6900779094808527,0.010091028858877834,0.9766
8.950000000000001,-0.7293949044652782,0.010179494521293775,0.9776
9.0,-0.7668887920500621,0.009996853982843687,0.9766
9.05,-0.8024658570426846,0.009886318416643313,0.977
9.1,-0.8360371753088387,0.010062593653975238,0.9756
9.15,-0.8675188360364658,0.010085347434936597,0.9768
9.200000000000001,-0.896832151469078,0.01012881966131494,0.9752
9.25,-0.9239038535841719,0.010056824461897547,0.9744
9.3,-0.9486662772251319,0.009941557050166435,0.9752
9.35,-0.9710575292288748,0.009970080121799844,0.976
9.4,-0.9910216431265313,0.010188453467080923,0.9784
9.450000000000001,-1.008508719030466,0.009914417254890062,0.9754
9.5,-1.0234750483580117,0.010036905311348304,0.974
9.55,-1.0358832230801642,0.010018303742300798,0.976
9.600000000000001,-1.04570222922217,0.010014906461144168,0.9738
9.65,-1.0529075243823136,0.00995182600988722,0.974
9.700000000000001,-1.0574810990751402,0.010023149423721673,0.9736
9.75,-1.0594115217457891,0.010152172506696313,0.9756
9.8,-1.0586939673429283,0.009789796603803216,0.9766
9.850000000000001,-1.0553302293788698,0.009909035576474552,0.9782
9.9,-1.0493287154467232,0.010052550007343815,0.9766
9.950000000000001,-1.0407044262057907,0.009772037979266122,0.9752
10.0,-1.029478917887732,0.010089076622022183,0.9748
10.05,-1.0156802484172094,0.010217709320139181,0.9746
10.100000000000001,-0.9993429072816918,0.00975881408235017,0.9748
10.15,-0.980507729325696,0.010052747135251639,0.9736
10.200000000000001,-0.9592217926849392,0.010036198154868382,0.9748
10.25,-0.9355383011155236,0.009958105763493775,0.9742
10.3,-0.9095164510122471,0.00996913563428269,0.9766
10.350000000000001,-0.881221283448451,0.01015443865900204,0.9726
10.4,-0.8507235216072075,0.009883667480736739,0.9732
10.450000000000001,-0.8180993940101904,0.009818875446961242,0.9768
10.5,-0.7834304439860771,0.010085056936297165,0.9774
10.55,-0.7468033258546853,0.009999105356865422,0.9758
10.600000000000001,-0.7083095883363106,0.00989582530676645,0.9766
10.65,-0.668045445727599,0.010034703338989417,0.9768
10.700000000000001,-0.6261115374159097,0.010131631900619798,0.9768
10.75,-0.5826126763332675,0.00984945924977741,0.9766
10.8,-0.5376575869786068,0.009924157423168671,0.976
10.850000000000001,-0.4913586336631581,0.010037620113310606,0.9762
10.9,-0.4438315396581827,0.009967771097466101,0.9744
10.950000000000001,-0.3951950979470578,0.009919912880789613,0.974
11.0,-0.34557087430469546,0.009958340385466457,0.974
11.05,-0.29508290344640176,0.010206017284606605,0.9748
11.100000000000001,-0.24385737900569748,0.009886511472102228,0.9748
11.15,-0.1920223381159487,0.010180321832011415,0.9714
11.200000000000001,-0.1397073413842088,0.010178796741497487,0.9716
11.25,-0.08704314905718707,0.009864673615089865,0.973
11.3,-0.03416139418871622,0.010136935602623885,0.9734
11.350000000000001,0.0188057463743162,0.009984499548602237,0.9742
11.4,0.0717258823652544,0.010053769125403645,0.9724
11.450000000000001,0.1244667410043988,0.009846109245506931,0.9754
11.5,0.17689649761205595,0.00976185225546161,0.9738
11.55,0.2288841051015998,0.00993414231435666,0.9744
11.600000000000001,0.2802996215289273,0.009842969623315892,0.974
11.65,0.33101453487965177,0.010028770399332048,0.974
11.700000000000001,0.3809020842822161,0.009776444272954866,0.9724
11.75,0.4298375768440439,0.010151955301618108,0.9758
11.8,0.4776986993188459,0.010012502874369476,0.9758
11.850000000000001,0.5243658238260241,0.010122921077841875,0.9788
11.9,0.5697223068580777,0.010006319655395373,0.9798
11.950000000000001,0.6136547808286293,0.010100167346560529,0.9786
12.0,0.6560534374323399,0.009811022010073141,0.9786
12.05,0.6968123021084964,0.010038552969600432,0.9808
12.100000000000001,0.7358294989222134,0.010115858790441077,0.9792
12.15,0.7730075052012186,0.009985929570606376,0.9802
12.200000000000001,0.8082533952917484,0.010059808837313984,0.9802
12.25,0.8414790728242789,0.010047034305275891,0.9782
12.3,0.8726014909085795,0.010042929236523354,0.9776
12.350000000000001,0.90154285970768,0.009956287598668056,0.9766
12.4,0.9282308408719554,0.010048717553777394,0.9802
12.450000000000001,0.9525987283473287,0.01005015546840807,0.978
12.5,0.9745856151056604,0.010091478176100318,0.9766
12.55,0.9941365453806055,0.010066879738911795,0.9762
12.600000000000001,1.0112026520284032,0.010017430034555524,0.9764
12.65,1.0257412786702902,0.01002837872012284,0.9776
12.700000000000001,1.0377160863112334,0.009895243206439861,0.9768
12.75,1.0470971441684886,0.010159186708111811,0.977
12.8,1.053861004482974,0.01007668704209449,0.976
12.850000000000001,1.0579907611264532,0.009920925191647565,0.9748
12.9,1.0594760918580532,0.00993406477542843,0.9764
12.950000000000001,1.0583132841244907,0.010226907364187451,0.9756
13.0,1.0545052443395204,0.00981524074239695,0.9754
13.05,1.0480614906194166,0.009919685320264698,0.9772
13.100000000000001,1.0389981289926369,0.010051478704691438,0.9772
13.15,1.0273378131431414,0.010055785415933315,0.9768
13.200000000000001,1.0131096877879782,0.010092607430517098,0.9782
13.25,0.9963493158306714,0.009969410271433977,0.9754
13.3,0.9770985894724803,0.01004933249804353,0.9764
13.350000000000001,0.9554056255037163,0.010173380213267087,0.9778
13.4,0.9313246450368251,0.009835295190715285,0.9766
13.450000000000001,0.9049158379818399,0.009972276523557078,0.9766
13.5,0.8762452126029594,0.010029998660796426,0.9764
13.55,0.8453844305322555,0.010135651841947469,0.9736
13.600000000000001,0.8124106276529213,0.010046196115476082,0.9718
13.65,0.7774062212997321,0.009893468652593888,0.9718
13.700000000000001,0.7404587042586257,0.01004230701983983,0.973
13.75,0.7016604260803128,0.010106682767702298,0.9744
13.8,0.6611083622544836,0.009933904174395955,0.9742
13.850000000000001,0.6189038718215976,0.009974844624141664,0.9738
13.9,0.5751524440280646,0.009757586468904391,0.9742
13.950000000000001,0.5299634346580625,0.009961011445158152,0.976
14.0,0.48344979270103816,0.009945535678506048,0.9758
14.05,0.4357277780380445,0.00991473361247926,0.9774
14.100000000000001,0.3869166708525958,0.010012271196794606,0.9754
14.15,0.3371384734923243,0.010097616600550478,0.9714
14.200000000000001,0.286517605526643,0.010050041026320318,0.975
14.25,0.2351805927626314,0.010162651163070153,0.9742
14.3,0.18325575099639638,0.010083276654097336,0.975
14.350000000000001,0.13087286529042058,0.010121007553685071,0.975
14.4,0.07816286557849123,0.010175404905746378,0.9764
14.450000000000001,0.025257499409047368,0.009942557139860754,0.9748
14.5,-0.027710997355065936,0.010020975392504045,0.9744
14.55,-0.0806102310574019,0.010034234560546166,0.977
14.600000000000001,-0.13330798116309106,0.009965451744958064,0.9756
14.65,-0.18567253074132517,0.009989561454336106,0.9736
14.700000000000001,-0.23757299568909257,0.009815531543531361,0.9752
14.75,-0.28887965187325976,0.01009857249548845,0.9756
14.8,-0.3394642593733601,0.009991787179779166,0.9744
14.850000000000001,-0.3892003830145957,0.009793597043124946,0.975
14.9,-0.4379637083899342,0.01009414286967087,0.9778
14.950000000000001,-0.4856323525813898,0.009919390323148454,0.9744
15.0,-0.5320871688038304,0.00991668335946485,0.9726
15.05,-0.5772120442099038,0.009986282472659588,0.9754
15.100000000000001,-0.6208941901116738,0.01001722195209484,0.9766
15.15,-0.6630244238936065,0.01004919604477976,0.9772
15.200000000000001,-0.7034974419122517,0.009968271247761938,0.9762
15.25,-0.7422120827005001,0.010042612731346944,0.9758
15.3,-0.779071579818579,0.01021799008857255,0.9758
15.350000000000001,-0.813983803719747,0.01007025170710886,0.9782
15.4,-0.8468614920261845,0.010131098098590327,0.9768
15.450000000000001,-0.877622467639497,0.009840903427845826,0.9776
15.5,-0.9061898441406554,0.01002281761581753,0.9776
15.55,-0.932492217966011,0.009804560986282221,0.9766
15.600000000000001,-0.9564638468790105,0.010218245005889592,0.976
15.65,-0.9780448142915542,0.010029584464837843,0.976
15.700000000000001,-0.9971811790242624,0.009943325445481637,0.9772
15.75,-1.0138251101313283,0.010146598223256746,0.9768
15.8,-1.027935006452977,0.01001656280287377,0.9758
15.850000000000001,-1.039475600596696,0.009950507752364977,0.9754
15.9,-1.0484180470873508,0.010043485645735772,0.9748
15.950000000000001,-1.0547399944658513,0.009827004812344277,0.9774
16.0,-1.0584256411561574,0.01004364194009089,0.9748
16.05,-1.0594657749609917,0.0098833232596758,0.9764
16.1,-1.0578577960875328,0.009829662513218073,0.9776
16.150000000000002,-1.0536057236455452,0.010010474496273573,0.9762
16.2,-1.0467201856016979,0.00997420817558448,0.9754
16.25,-1.0372183922151808,0.009949594524474739,0.9736
16.3,-1.025124093021022,0.010058238158416876,0.9768
16.35,-1.0104675174686177,0.010078031823910663,0.9788
16.400000000000002,-0.993285299363852,0.010073953556486336,0.9738
16.45,-0.9736203853036622,0.010144137287364678,0.973
16.5,-0.9515219273319065,0.009940453735916172,0.9706
16.55,-0.9270451600848615,0.010029163183990414,0.973
16.6,-0.9002512627333904,0.009972778321646097,0.976
16.650000000000002,-0.8712072060668801,0.010126144996250853,0.9782
16.7,-0.839985585101147,0.009987864108637917,0.9738
16.75,-0.8066644376286949,0.010064753039963832,0.9766
16.8,-0.7713270491648891,0.010055333787185709,0.9764
16.85,-0.7340617447775328,0.009891872839979284,0.9738
16.900000000000002,-0.6949616683201991,0.010109773884934357,0.9756
16.95,-0.6541245496211083,0.009872755559248513,0.9734
17.0,-0.6116524602094418,0.009997087409491016,0.9742
17.05,-0.567651558189695,0.009937807043903088,0.9742
17.1,-0.5222318229016908,0.010012318992302168,0.9728
17.150000000000002,-0.47550678002950797,0.009892353149274427,0.9732
17.2,-0.4275932178463988,0.010225715231272968,0.9776
17.25,-0.37861089530491315,0.010058272475929851,0.9768
17.3,-0.3286822427019078,0.009931505759594013,0.9762
17.35,-0.2779320556665507,0.010141001570551252,0.9788
17.400000000000002,-0.22648718323624376,0.009946933120146939,0.9784
17.45,-0.1744762108000947,0.009969032649499079,0.975
17.5,-0.12202913870239585,0.010022968084482822,0.9764
17.55,-0.0692770573094878,0.009920199575866777,0.9748
17.6,-0.01635181935210006,0.010069140584991865,0.9752
17.650000000000002,0.03661428963780505,0.010060738832089031,0.9714
17.7,0.08948888197196525,0.009946547091491096,0.9754
17.75,0.1421397987061082,0.009908613436831627,0.9764
17.8,0.19443543996846202,0.01005754177426736,0.9774
17.85,0.2462450938909143,0.009827740853953156,0.978
17.900000000000002,0.2974392633206051,0.009912796512453552,0.977
17.95,0.34788998949536465,0.010095857670806688,0.9778
18.0,0.39747117187399356,0.01008976392340259,0.9766
18.05,0.44605888332192223,0.009857573388838949,0.977
18.1,0.49353167986452173,0.009973051390786641,0.9774
18.150000000000002,0.5397709042337901,0.009951586750133978,0.9784
18.2,0.5846609824497238,0.009892314171055608,0.977
18.25,0.6280897126950897,0.010068773342096972,0.975
18.3,0.6699485457615172,0.010013534304093168,0.9764
18.35,0.7101328563659985,0.00975155942676937,0.9776
18.400000000000002,0.7485422046596073,0.010196509925448571,0.9768
18.45,0.7850805872748086,0.009960001811129146,0.978
18.5,0.8196566772838916,0.00992232617829796,0.976
18.55,0.8521840524687104,0.010165332138807805,0.976
18.6,0.8825814113312326,0.010066833195588598,0.975
18.650000000000002,0.9107727763049402,0.010098375308776676,0.9738
18.7,0.9366876836591763,0.009985642636712687,0.9738
18.75,0.9602613596217819,0.009855708983835433,0.9722
18.8,0.9814348822797816,0.010123184631157883,0.974
18.85,1.000155328853488,0.010145829059100896,0.9712
18.900000000000002,1.0163759079758865,0.00995490409999436,0.9714
18.95,1.030056076646685,0.009859760554267663,0.97
19.0,1.0411616415687026,0.01014217236501078,0.975
19.05,1.0496648446132992,0.010012585022313473,0.9736
19.1,1.055544432201246,0.009995811314957673,0.9762
19.150000000000002,1.0587857084256034,0.010077538872176146,0.9762
19.200000000000003,1.059380571783834,0.009886356705463726,0.9768
19.25,1.057327535427342,0.009898282957627652,0.9776
19.3,1.052631730877817,0.01001384369624533,0.9778
19.35,1.0453048952011057,0.010078424354149622,0.9776
19.400000000000002,1.0353653416706572,0.009909161710292437,0.9758
19.450000000000003,1.0228379139938786,0.009968555539548936,0.9766
19.5,1.0077539242158045,0.01004990068090585,0.976
19.55,0.9901510744552878,0.010037459758655705,0.9772
19.6,0.9700733626693442,0.010203861043748355,0.9756
19.650000000000002,0.9475709726811681,0.010036469312155983,0.9766
19.700000000000003,0.9227001487467119,0.009960132256906486,0.9764
19.75,0.8955230549733393,0.009969110647661424,0.9738
19.8,0.8661076199419225,0.009995271878562827,0.9748
19.85,0.8345273669207799,0.010079933846605145,0.9774
19.900000000000002,0.8008612300957864,0.009954097052320967,0.9778
19.950000000000003,0.7651933572760192,0.00994258325433399,0.9758
20.0,0.7276128995680616,0.010045550873962443,0.9766


==> data/rm_sim4c_conditioned_return_gap_summary.csv <==
num_trajectories,num_time_points,num_return_gaps,mean_gap_steps,median_gap_steps,p90_gap_steps,p99_gap_steps,max_gap_steps,mean_gap_time,median_gap_time
5000,401,1430,10.948951048951049,2.0,23.0,160.84000000000015,309,0.5474475524475525,0.1


==> data/rm_sim4c_conditioned_sample_trajectories.csv <==
trajectory,time,newton_position,observed_position,s,is_record
0,0.0,1.0,0.9915973996800534,-0.48074212350413764,True
0,0.05,1.0162429696397037,1.0191699744776714,-0.5724605688071894,True
0,0.1,1.0299458611044157,1.0080600052502549,-0.2458864998466319,True
0,0.15000000000000002,1.041074424301802,1.04331259664863,-0.38235483087339783,True
0,0.2,1.049600843619513,1.0513872847818824,-0.5618164390967586,True
0,0.25,1.0555038074497278,1.0621824724544853,-0.23332871732999955,True
0,0.30000000000000004,1.0587685614570748,1.054203782652961,-0.6923746317670141,True
0,0.35000000000000003,1.0593869454567868,1.0568112411493482,-0.503273711190278,True
0,0.4,1.0573574138109127,1.0488724929080615,0.019868696721708656,False
0,0.45,1.0526850392916074,1.0544640898720168,0.07009615843507924,False
0,0.5,1.0453815004018439,1.0410441812806304,0.1832890083004925,False
0,0.55,1.0354650521852364,1.028820837082352,0.5867406539986131,False
0,0.6000000000000001,1.0229604805979406,1.0373247349540053,0.4416942987586485,False
0,0.65,1.0078990405566697,0.987915979974863,0.2961415042197768,False
0,0.7000000000000001,0.9903183778176803,0.9907713305765673,0.4346777271684663,False
0,0.75,0.9702624348819878,0.9613006978496036,0.3086736165413431,False
0,0.8,0.9477813411619984,0.9335516565985315,0.40570608055887153,False
0,0.8500000000000001,0.9229312876840845,0.9308894318039653,0.3608511116534047,False
0,0.9,0.8957743866402836,0.9060060939060511,0.14838917180793595,False
0,0.9500000000000001,0.8663785161401643,0.8636745486147989,0.20185782672792935,False
0,1.0,0.8348171505509034,0.8456268933904312,0.31040040775197325,False
0,1.05,0.801169176849633,0.8112432898211767,0.3326991363391014,False
0,1.1,0.7655186974470797,0.7604214299321489,0.4089142768156023,False
0,1.1500000000000001,0.7279548199753396,0.7113490383955292,0.5246416304684602,False
0,1.2000000000000002,0.6885714345652026,0.6925058523979368,0.3906387169764841,False
0,1.25,0.6474669791697238,0.6573516782718468,0.48175919134907247,False
0,1.3,0.6047441935206048,0.6184719887305139,0.6756810195040976,False
0,1.35,0.5605098623323721,0.5613214071454974,0.813037316835689,False
0,1.4000000000000001,0.5148745483962018,0.5208117616152945,0.9105528900353622,False
0,1.4500000000000002,0.46795231623052236,0.4648751965954026,1.085431428465722,False
0,1.5,0.41986044697912195,0.42081452977161526,0.828088458187069,False
0,1.55,0.3707191452693674,0.3713423244739049,0.7733878713246644,False
0,1.6,0.320651238763238,0.32433452586083905,0.8908614610571185,False
0,1.6500000000000001,0.26978187115213753,0.2669198098490575,0.8242150753397821,False
0,1.7000000000000002,0.21823818936283912,0.20137322375241484,0.7763274895888526,False
0,1.75,0.1661490257563858,0.14556436564603525,0.47937912494975915,False
0,1.8,0.11364457611428119,0.09008807030937646,0.8555967183960925,False
0,1.85,0.06085607421684203,0.08422462216000218,0.995298250345835,False
0,1.9000000000000001,0.007915463827091462,0.014105846965626365,1.0236411048658893,False
0,1.9500000000000002,-0.045044931099932906,-0.05910547715951596,0.9176117062061508,False
0,2.0,-0.09789273715815383,-0.10318752355142917,0.900607776016127,False
0,2.0500000000000003,-0.15049586235503182,-0.1573810771249794,0.9684554800694319,False
0,2.1,-0.2027228262727518,-0.19969716576467886,1.014473147909825,False
0,2.15,-0.2544430887007968,-0.2630689248350865,1.2312590837297765,False
0,2.2,-0.30552737591848933,-0.2963254840188844,1.2852495190824693,False
0,2.25,-0.35584800381196674,-0.3548985041126511,1.1320459912150338,False
0,2.3000000000000003,-0.40527919701797244,-0.40644962806160795,0.9665349115074187,False
0,2.35,-0.45369740329675845,-0.45491491631446407,1.020421370173036,False
0,2.4000000000000004,-0.5009816023483431,-0.4954544291819026,0.9500040380998389,False
0,2.45,-0.5470136083002312,-0.5402966854550905,0.7551411804208699,False
0,2.5,-0.5916783651105489,-0.5784233396753555,0.7899050284902002,False
0,2.5500000000000003,-0.6348642341482266,-0.6375824217379998,0.7250949044392254,False
0,2.6,-0.6764632732314348,-0.6866434195406949,0.9285966565958904,False
0,2.6500000000000004,-0.7163715064268273,-0.709164947434612,0.617602377684267,False
0,2.7,-0.7544891839352208,-0.7546197518245424,0.9338572517830003,False
0,2.75,-0.7907210314141475,-0.7965874711450163,1.0747983897181252,False
0,2.8000000000000003,-0.8249764881140916,-0.8134478154390755,0.954054958761193,False
0,2.85,-0.8571699332331998,-0.8494541994627248,1.1185162341494452,False
0,2.9000000000000004,-0.887220899924697,-0.8932473425107917,1.0501749286180666,False
0,2.95,-0.9150542764220947,-0.9016292571228887,1.512305506789652,False
0,3.0,-0.9406004937794918,-0.9558771972380151,1.3658090612640315,False
0,3.0500000000000003,-0.9637956997577084,-0.9670915527588602,1.2305334796938183,False
0,3.1,-0.9845819184216278,-0.9888543003486179,1.0172940359581188,False
0,3.1500000000000004,-1.002907195049844,-1.0142346755285265,1.1395815070151898,False
0,3.2,-1.0187257259944063,-1.0188983776303653,1.0126718378531372,False
0,3.25,-1.0319979731660842,-1.0226717767465179,0.9017741557360347,False
0,3.3000000000000003,-1.0426907628590019,-1.0374459585443503,1.056064201577966,False
0,3.35,-1.050777368667624,-1.0463077661365905,1.238802977576303,False
0,3.4000000000000004,-1.056237578288852,-1.0719264297682622,1.1485315731637478,False
0,3.45,-1.059057744042255,-1.0522908882410558,1.14228846924116,False
0,3.5,-1.0592308169821634,-1.0481032996282902,0.6999278073745527,False
0,3.5500000000000003,-1.056756364516362,-1.0549714815039977,0.7479838287287394,False
0,3.6,-1.0516405714873454,-1.0474246291650524,0.8830488088424329,False
0,3.6500000000000004,-1.0438962247134327,-1.0577083846821076,0.7467018985545517,False
0,3.7,-1.0335426810283808,-1.0288356375582832,0.8284219280677154,False
0,3.75,-1.020605818899381,-1.0337623633221902,0.8439337723420983,False
0,3.8000000000000003,-1.0051179737443683,-0.9885122579685944,0.8869797016727158,False
0,3.85,-0.9871178571103164,-0.9842807173241935,0.6661834499688407,False
0,3.9000000000000004,-0.9666504599145308,-0.9688920661675134,0.5483171308197902,False
0,3.95,-0.9437669399907869,-0.9563569632017539,0.5940280208192603,False
0,4.0,-0.9185244942213868,-0.9177587802102555,0.8449879135419339,False
0,4.05,-0.8909862155747427,-0.8752717277810492,1.0348112543653991,False
0,4.1000000000000005,-0.8612209354058122,-0.8582022624195019,1.0434089767148502,False
0,4.15,-0.8293030514135606,-0.8285014811680936,0.8899446151310926,False
0,4.2,-0.7953123416854553,-0.8040972417616642,0.7121725770493702,False
0,4.25,-0.759333765293797,-0.7761089652226558,0.6779893536984255,False
0,4.3,-0.7214572499422847,-0.7294844128956434,0.6677815659319034,False
0,4.3500000000000005,-0.6817774671935883,-0.6985294442685884,0.7185015066267992,False
0,4.4,-0.64039359583975,-0.6468051147885509,0.7247864425443764,False
0,4.45,-0.5974090740068496,-0.6148094961591969,0.8376705900712148,False
0,4.5,-0.5529313406135636,-0.5574666194516313,0.7916005411498225,False
0,4.55,-0.5070715668298194,-0.5053259604837075,0.8724101728142608,False
0,4.6000000000000005,-0.4599443782067666,-0.4569789489334505,0.6779778325439929,False
0,4.65,-0.4116675681725994,-0.3997560318538148,0.5533162963095826,False
0,4.7,-0.3623618036103258,-0.370204681383583,0.4778622107675259,False
0,4.75,-0.31215032325340575,-0.325643195218126,0.4303185817458113,False
0,4.800000000000001,-0.2611586296530969,-0.2726034433035202,0.5157261147698703,False
0,4.8500000000000005,-0.20951417548744145,-0.20974908056543667,0.8646272264614234,False
0,4.9,-0.15734604499594057,-0.16817775948705388,0.7015090037921113,False
0,4.95,-0.1047846313361861,-0.11070078223760416,0.8775545410858199,False
0,5.0,-0.05196131066887222,-0.05343868093573725,0.6413760850831718,False
0,5.050000000000001,0.000991886214187332,0.0021021083440473224,0.6886519055453034,False
0,5.1000000000000005,0.05394260389827482,0.04243700149235051,0.7907846038020957,False
0,5.15,0.10675849316538166,0.1190088448834803,0.39336385113541766,False
0,5.2,0.15930754179832352,0.15511323391818344,0.24917945493281457,False
0,5.25,0.21145840454253356,0.2346982239943235,0.2912978262425333,False
0,5.300000000000001,0.2630807314007963,0.2665705272067494,0.4503877499163979,False
0,5.3500000000000005,0.31404549344035243,0.3103014308862132,0.7433029559625223,False
0,5.4,0.3642253052980392,0.3722543488815386,0.6151843161846033,False
0,5.45,0.4134947435773529,0.41466725667464815,0.570015266639687,False
0,5.5,0.4617306603416228,0.4544532017898739,0.6930983972836201,False
0,5.550000000000001,0.508812490919719,0.4886556325057915,0.578650064185331,False
0,5.6000000000000005,0.5546225552549379,0.5575791251970705,0.41615698771465726,False
0,5.65,0.5990463520438625,0.5826486735405235,0.3300494853748468,False
0,5.7,0.6419728449299866,0.633632342621797,0.29977590075868266,False
0,5.75,0.6832947400367804,0.6866809218263431,0.3818189969522661,False
0,5.800000000000001,0.7229087541465046,0.7072581259055601,0.5792846162758578,False
0,5.8500000000000005,0.760715872854463,0.7586679252496936,0.5360879633561727,False
0,5.9,0.7966215980534533,0.7917724458469889,0.5245179412325964,False
0,5.95,0.8305361841298183,0.8159930535312596,0.4449164821059247,False
0,6.0,0.8623748622807419,0.8496206874630583,0.4500872684084892,False
0,6.050000000000001,0.8920580523921107,0.8799388930280951,0.4998239923946107,False
0,6.1000000000000005,0.9195115619473515,0.9276595949273203,0.5600583606337369,False
0,6.15,0.9446667714700882,0.9401542235626087,0.5451787461528282,False
0,6.2,0.9674608060370937,0.9545298276197077,0.6638301550530278,False
0,6.25,0.9878366924328545,0.9954806831537719,0.5044778633020564,False
0,6.300000000000001,1.005743501552938,1.0065344081491605,0.38789394468937965,False
0,6.3500000000000005,1.0211364757002288,1.02431512710754,0.2968978829477557,False
0,6.4,1.0339771404558653,1.0321319839726535,0.5702239322770839,False
0,6.45,1.0442334008452476,1.03873309089369,0.6893798432652204,False
0,6.5,1.051879621558759,1.0378434770576632,0.8172729090792242,False
0,6.550000000000001,1.0568966910266906,1.0650456851683576,0.31371796034884625,False
0,6.6000000000000005,1.0592720691882118,1.0537226132149287,0.08721147220102426,False
0,6.65,1.0589998188349918,1.0611924605272658,0.2160247323945601,False
0,6.7,1.0560806204511288,1.067437151541926,0.010729345505841481,False
0,6.75,1.050521770512293,1.048050338164337,-0.03667697246170246,True
0,6.800000000000001,1.042337163248338,1.0470341691605034,-0.5571405646861428,True
0,6.8500000000000005,1.0315472559149632,1.023473750300639,-0.29282858162059844,True
0,6.9,1.0181790176612269,1.009144697573263,-0.5394671790901424,True
0,6.95,1.0022658621207194,1.0107228721232686,-0.30166481214581864,True
0,7.0,0.9838475638948807,0.9903658723484406,-0.4978623313660516,True
0,7.050000000000001,0.962970159137211,0.9602795150827885,-0.5456512694828428,True
0,7.1000000000000005,0.9396858304868627,0.9519601973021267,-0.354790332024822,True
0,7.15,0.9140527766392175,0.9304358110852509,-0.21078268913021025,True
0,7.2,0.8861350668794581,0.8767839874539383,-0.5860668036737255,True
0,7.25,0.8560024809427218,0.8629633293465542,-0.11824646902446212,True
0,7.300000000000001,0.8237303346011022,0.8310203019924259,-0.6367279913433727,True
0,7.3500000000000005,0.789399291413446,0.7919548585081806,-0.4915924298723955,True
0,7.4,0.7530951611084598,0.7604655290035055,-0.43506981663943056,True
0,7.45,0.7149086851050805,0.7088298074614321,-0.4923810246695014,True
0,7.5,0.6749353097061844,0.6689365173964401,-0.5610290361321321,True
0,7.550000000000001,0.6332749475325365,0.621856102746633,-0.49642958608281157,True
0,7.6000000000000005,0.5900317277932752,0.5892804420535751,-0.573065933109649,True
0,7.65,0.5453137360171143,0.5506675758691505,-0.4376093095088895,True
0,7.7,0.4992327438948145,0.4904853331297715,-0.36596930726401244,True
0,7.75,0.4519039299081646,0.44421724862917183,-0.49988394694125676,True
0,7.800000000000001,0.4034455914437606,0.4148584363482849,-0.5063767759742067,True
0,7.8500000000000005,0.3539788491111504,0.348425744301902,-0.41281818182219,True
0,7.9,0.30362734400438324,0.31018300329266263,-0.7498099086877308,True
0,7.95,0.25251692866366915,0.24121400208135274,-0.7143957457262451,True
0,8.0,0.20077535250957007,0.18321273014583825,-0.19753695245397634,True
0,8.05,0.14853194253597848,0.15420628184469745,-0.44164244073551556,True
0,8.1,0.09591728005998909,0.10781675448699891,-0.7585729172951798,True
0,8.15,0.043062874336601664,0.06860481599604931,-0.5719296669250878,True
0,8.200000000000001,-0.00989916614591585,-0.034236563722914115,-0.47813774891182265,True
0,8.25,-0.06283646386845271,-0.08047043054153982,-0.52593392731433,True
0,8.3,-0.11561670315591815,-0.12178141635289835,-0.5207557056152573,True
0,8.35,-0.16810796089750696,-0.18299011848118604,-0.7484303382620537,True
0,8.4,-0.22017903628578744,-0.2234181448620205,-0.610938589863739,True
0,8.450000000000001,-0.2716997787503789,-0.26619043393242037,-0.5519637919685305,True
0,8.5,-0.3225414132666021,-0.3101114263637917,-0.11062657048385088,True
0,8.55,-0.37257686222598124,-0.3792979403785846,-0.6631311984739869,True
0,8.6,-0.4216810630640728,-0.4259522096263473,-0.5583635207145293,True
0,8.65,-0.46973128085175814,-0.4619485826732483,-0.6088224981349002,True
0,8.700000000000001,-0.5166074150686362,-0.5303912322397052,-0.47431878225758684,True
0,8.75,-0.5621922997917818,-0.5596716568170307,-0.5331632736326182,True
0,8.8,-0.6063719965495394,-0.5835254432496237,-0.6508277491926335,True
0,8.85,-0.6490360791083528,-0.6565550163265924,-0.5194693713430559,True
0,8.9,-0.6900779094808527,-0.7029021673516938,-0.47133623505285066,True
0,8.950000000000001,-0.7293949044652782,-0.7279241074571301,-0.47971375771235,True
0,9.0,-0.7668887920500621,-0.7753280419047625,-0.34395023644256467,True
0,9.05,-0.8024658570426846,-0.8007777062847964,-0.40762562099318767,True
0,9.1,-0.8360371753088387,-0.8262630600775097,-0.693441719208323,True
0,9.15,-0.8675188360364658,-0.8688282760226987,-0.5052040687153323,True
0,9.200000000000001,-0.896832151469078,-0.9123142032453311,-0.6480343057766869,True
0,9.25,-0.9239038535841719,-0.9263076412516498,-0.2869317680793344,True
0,9.3,-0.9486662772251319,-0.9622740445154049,-0.29302033470293665,True
0,9.35,-0.9710575292288748,-0.9788580176869917,-0.17266367279714778,True
0,9.4,-0.9910216431265313,-0.9973164879491432,-0.5948214410324549,True
0,9.450000000000001,-1.008508719030466,-1.0076094214901585,-0.4828975912326816,True
0,9.5,-1.0234750483580117,-1.0359748971203022,-0.7948197199683593,True
0,9.55,-1.0358832230801642,-1.0355376226290696,-0.22044004525606514,True
0,9.600000000000001,-1.04570222922217,-1.0620530310412843,-0.6609118046593974,True
0,9.65,-1.0529075243823136,-1.058556498584383,-0.6751345780954959,True
0,9.700000000000001,-1.0574810990751402,-1.060743800933368,-0.4759447775605541,True
0,9.75,-1.0594115217457891,-1.050289403859465,-0.7615564955412653,True
0,9.8,-1.0586939673429283,-1.0767968505502123,-0.49477724283130325,True
0,9.850000000000001,-1.0553302293788698,-1.0740975796025893,-0.6125129236749846,True
0,9.9,-1.0493287154467232,-1.0406305029812721,-0.6231598854005928,True
0,9.950000000000001,-1.0407044262057907,-1.0295125894405082,-0.4505472687942248,True
0,10.0,-1.029478917887732,-1.0130270050088206,-0.5885676607922816,True
0,10.05,-1.0156802484172094,-1.022187095932828,-0.3896413261316265,True
0,10.100000000000001,-0.9993429072816918,-1.0082765690538906,-0.28885477948788785,True
0,10.15,-0.980507729325696,-0.9774921302205306,-0.43922717228781627,True
0,10.200000000000001,-0.9592217926849392,-0.9616774677671961,-0.552520509737453,True
0,10.25,-0.9355383011155236,-0.9236964366099635,-0.5143958088034979,True
0,10.3,-0.9095164510122471,-0.917643574770781,-0.45145937481354703,True
0,10.350000000000001,-0.881221283448451,-0.8722284627295634,-0.6088956901599865,True
0,10.4,-0.8507235216072075,-0.8603369734368677,-0.406684741668729,True
0,10.450000000000001,-0.8180993940101904,-0.8155244695271838,-0.7671844527040413,True
0,10.5,-0.7834304439860771,-0.7951175303651912,-0.6553413944318851,True
0,10.55,-0.7468033258546853,-0.7421205869781552,-0.2544485345652775,True
0,10.600000000000001,-0.7083095883363106,-0.7152020716561251,-0.5468291702614283,True
0,10.65,-0.668045445727599,-0.6670601733835096,-0.4154678409316787,True
0,10.700000000000001,-0.6261115374159097,-0.62786010293778,-0.43836297864351087,True
0,10.75,-0.5826126763332675,-0.5863027641569968,-0.7413210357269248,True
0,10.8,-0.5376575869786068,-0.5370614046829412,-0.8961126426752719,True
0,10.850000000000001,-0.4913586336631581,-0.4978262825066197,-0.5708469237402813,True
0,10.9,-0.4438315396581827,-0.46377692211356764,-0.3110123800133183,True
0,10.950000000000001,-0.3951950979470578,-0.39266010088891734,-0.3235091023692367,True
0,11.0,-0.34557087430469546,-0.3447674914917006,-0.2802865962580632,True
0,11.05,-0.29508290344640176,-0.29212547042802844,-0.7427124555115837,True
0,11.100000000000001,-0.24385737900569748,-0.24257959388898173,-0.5822725006474762,True
0,11.15,-0.1920223381159487,-0.18974660692662787,-0.47229532695976767,True
0,11.200000000000001,-0.1397073413842088,-0.14796500849512362,-0.6037713337374209,True
0,11.25,-0.08704314905718707,-0.0810684029824344,-0.40510312753106253,True
0,11.3,-0.03416139418871622,-0.04648887995114021,-0.22872290077561414,True
0,11.350000000000001,0.0188057463743162,0.0217895441319976,-0.4129349124659377,True
0,11.4,0.0717258823652544,0.09054203441100958,-0.7837315244311964,True
0,11.450000000000001,0.1244667410043988,0.12991462487131605,-0.6690767965288651,True
0,11.5,0.17689649761205595,0.1722309481985116,-0.45900159053417366,True
0,11.55,0.2288841051015998,0.2184969483692888,-0.22134838371537513,True
0,11.600000000000001,0.2802996215289273,0.263917479561185,-0.4210921009107505,True
0,11.65,0.33101453487965177,0.33272436830898733,-0.3970540963225647,True
0,11.700000000000001,0.3809020842822161,0.391337355007393,-0.4374884077843325,True
0,11.75,0.4298375768440439,0.44094573788848107,-0.5208635381294124,True
0,11.8,0.4776986993188459,0.4646331317087488,-0.540138266591312,True
0,11.850000000000001,0.5243658238260241,0.5319962107779571,-0.24463329559346209,True
0,11.9,0.5697223068580777,0.5831107801087166,-0.41118867472987986,True
0,11.950000000000001,0.6136547808286293,0.6213738599957841,-0.7822291819503003,True
0,12.0,0.6560534374323399,0.668575855522768,-0.312612290468563,True
0,12.05,0.6968123021084964,0.6880513022100673,-0.587310627530159,True
0,12.100000000000001,0.7358294989222134,0.769426987943513,-0.5789130569889026,True
0,12.15,0.7730075052012186,0.7643941879893794,-0.3947783236944748,True
0,12.200000000000001,0.8082533952917484,0.8124834858011368,-0.5024083372530727,True
0,12.25,0.8414790728242789,0.839779992327622,-0.524010474211528,True
0,12.3,0.8726014909085795,0.878770392606056,-0.6141844999748405,True
0,12.350000000000001,0.90154285970768,0.9075603964975911,-0.11309817058419952,True
0,12.4,0.9282308408719554,0.9410299701036959,-0.8097250387805487,True
0,12.450000000000001,0.9525987283473287,0.9488617544053034,-0.5285169362325275,True
0,12.5,0.9745856151056604,0.9822884194995194,-0.4806388494447563,True
0,12.55,0.9941365453806055,1.0044791376003401,-0.5590503136166679,True
0,12.600000000000001,1.0112026520284032,1.0122498200570138,-0.7273312369109587,True
0,12.65,1.0257412786702902,1.0274901790999644,-0.4214330777907319,True
0,12.700000000000001,1.0377160863112334,1.0387091555834425,-0.7742612305215621,True
0,12.75,1.0470971441684886,1.050532528317025,-0.7287662239846936,True
0,12.8,1.053861004482974,1.0478136048755322,-0.5133838988111462,True
0,12.850000000000001,1.0579907611264532,1.0572926973681824,-0.5749999623370436,True
0,12.9,1.0594760918580532,1.0515920899455296,-0.5397041672963167,True
0,12.950000000000001,1.0583132841244907,1.0664819055194679,-0.7083829929246058,True
0,13.0,1.0545052443395204,1.0697314214614062,-0.20926219668420448,True
0,13.05,1.0480614906194166,1.0499712240313261,-0.503312073262115,True
0,13.100000000000001,1.0389981289926369,1.0350199664158601,-0.3957984443341862,True
0,13.15,1.0273378131431414,1.0254980245552061,-0.4993415410415213,True
0,13.200000000000001,1.0131096877879782,1.0307540416248016,-0.43891365655845954,True
0,13.25,0.9963493158306714,1.005004633513906,-0.595446557906345,True
0,13.3,0.9770985894724803,0.9645151917990972,-0.6285078629172832,True
0,13.350000000000001,0.9554056255037163,0.9512855232561599,-0.7384124571828803,True
0,13.4,0.9313246450368251,0.9281741139293317,-0.742226908021421,True
0,13.450000000000001,0.9049158379818399,0.9013363154522693,-0.4793475591402797,True
0,13.5,0.8762452126029594,0.8539058408577803,-0.5267206558174676,True
0,13.55,0.8453844305322555,0.8273310053434759,-0.5692286422129814,True
0,13.600000000000001,0.8124106276529213,0.8136491386590129,-0.5373100365301698,True
0,13.65,0.7774062212997321,0.7649433323330556,-0.3143812129561935,True
0,13.700000000000001,0.7404587042586257,0.7287878051673253,-0.38202422355396015,True
0,13.75,0.7016604260803128,0.6880480813171479,-0.631173281890306,True
0,13.8,0.6611083622544836,0.6868043006370428,-0.47073564542246904,True
0,13.850000000000001,0.6189038718215976,0.6127174001998148,-0.046020820309233934,True
0,13.9,0.5751524440280646,0.5868137260257782,-0.5595276777590593,True
0,13.950000000000001,0.5299634346580625,0.5425122248879787,-0.4195222154489316,True
0,14.0,0.48344979270103816,0.4642136069692449,-0.3884476175520398,True
0,14.05,0.4357277780380445,0.40975840818354736,-0.344018892664515,True
0,14.100000000000001,0.3869166708525958,0.38451208871585607,-0.564272452547884,True
0,14.15,0.3371384734923243,0.3539315454256324,-0.42553363161132546,True
0,14.200000000000001,0.286517605526643,0.29433965880638996,-0.5426232715462431,True
0,14.25,0.2351805927626314,0.23726369203849884,-0.7601893211025967,True
0,14.3,0.18325575099639638,0.18596132267465146,-0.44358292764782314,True
0,14.350000000000001,0.13087286529042058,0.1318813238247808,-0.6687581979103798,True
0,14.4,0.07816286557849123,0.07426672606288977,-0.39306591995190443,True
0,14.450000000000001,0.025257499409047368,0.02821243288750061,-0.6416063087117347,True
0,14.5,-0.027710997355065936,-0.02980210469794351,-0.3501890686171361,True
0,14.55,-0.0806102310574019,-0.0788584429335723,-0.5565701710134053,True
0,14.600000000000001,-0.13330798116309106,-0.14567062180215581,-0.6706618656484682,True
0,14.65,-0.18567253074132517,-0.1918217581961719,-0.5769540969233278,True
0,14.700000000000001,-0.23757299568909257,-0.24446280467921885,-0.6630731190114926,True
0,14.75,-0.28887965187325976,-0.29735584073685356,-0.2566096049067571,True
0,14.8,-0.3394642593733601,-0.3400748958266195,-0.49528417218262577,True
0,14.850000000000001,-0.3892003830145957,-0.3918672730931217,-0.5681970840713235,True
0,14.9,-0.4379637083899342,-0.4200801349319569,-0.3032544185367562,True
0,14.950000000000001,-0.4856323525813898,-0.49173859668702313,-0.4962930573801743,True
0,15.0,-0.5320871688038304,-0.5238130938413992,-0.5891818241867426,True
0,15.05,-0.5772120442099038,-0.5755788605588814,-0.5572864484267407,True
0,15.100000000000001,-0.6208941901116738,-0.6154135080355844,-0.18018681015398264,True
0,15.15,-0.6630244238936065,-0.6735154630777944,-0.4198586380109684,True
0,15.200000000000001,-0.7034974419122517,-0.6908165626438754,-0.4725950416723069,True
0,15.25,-0.7422120827005001,-0.7504135496098261,-0.5531026382339497,True
0,15.3,-0.779071579818579,-0.77443346725027,-0.4870679774608015,True
0,15.350000000000001,-0.813983803719747,-0.8114820699641088,-0.3477260061299436,True
0,15.4,-0.8468614920261845,-0.8297537938715335,-0.4744740461178781,True
0,15.450000000000001,-0.877622467639497,-0.8886471625110408,-0.7654277959600803,True
0,15.5,-0.9061898441406554,-0.9041719877046588,-0.5993510747919637,True
0,15.55,-0.932492217966011,-0.9283672684981308,-0.5548757121410295,True
0,15.600000000000001,-0.9564638468790105,-0.9781673522835772,-0.5430418005102334,True
0,15.65,-0.9780448142915542,-0.9867567546628604,-0.49978233187043497,True
0,15.700000000000001,-0.9971811790242624,-0.9981888912582134,-0.23418700479846988,True
0,15.75,-1.0138251101313283,-0.9945553994298558,-0.39245225827835845,True
0,15.8,-1.027935006452977,-1.0245212211478179,-0.16681099831043994,True
0,15.850000000000001,-1.039475600596696,-1.0479758118767375,-0.6251980362753612,True
0,15.9,-1.0484180470873508,-1.0573862753617498,-0.6025810829977549,True
0,15.950000000000001,-1.0547399944658513,-1.0583341078560913,-0.5220586037575244,True
0,16.0,-1.0584256411561574,-1.059951433688051,-0.47945657720891915,True
0,16.05,-1.0594657749609917,-1.0538982742016598,-0.4918861176380457,True
0,16.1,-1.0578577960875328,-1.0585254261295802,-0.2344684614382514,True
0,16.150000000000002,-1.0536057236455452,-1.065087062149986,-0.5621077388571537,True
0,16.2,-1.0467201856016979,-1.0433508757731997,-0.5853900017713916,True
0,16.25,-1.0372183922151808,-1.0283312416908237,-0.5845470617446263,True
0,16.3,-1.025124093021022,-1.0203639860362286,-0.15980335245392813,True
0,16.35,-1.0104675174686177,-0.9841208132290706,-0.7685250196457138,True
0,16.400000000000002,-0.993285299363852,-0.9978315862287175,-0.5280073291624781,True
0,16.45,-0.9736203853036622,-0.9656849211933533,-0.6353495101374809,True
0,16.5,-0.9515219273319065,-0.9580516362889747,-0.6574466211430262,True
0,16.55,-0.9270451600848615,-0.9313732179373906,-0.578096447083753,True
0,16.6,-0.9002512627333904,-0.9000303801682337,-0.495108413254293,True
0,16.650000000000002,-0.8712072060668801,-0.8796732221681948,-0.40026398384304546,True
0,16.7,-0.839985585101147,-0.8454123872310416,-0.7837049263512329,True
0,16.75,-0.8066644376286949,-0.8053763916185673,-0.46681324240769906,True
0,16.8,-0.7713270491648891,-0.7845945737803748,-0.5518368948101023,True
0,16.85,-0.7340617447775328,-0.7312008740087056,-0.4011282412262493,True
0,16.900000000000002,-0.6949616683201991,-0.6952749538295362,-0.835063402893861,True
0,16.95,-0.6541245496211083,-0.6483972385271899,-0.14752615990672163,True
0,17.0,-0.6116524602094418,-0.6233625258613661,-0.6855049052847882,True
0,17.05,-0.567651558189695,-0.576155246138542,-0.24213022522413263,True
0,17.1,-0.5222318229016908,-0.5189046417511006,-0.7080820837216149,True
0,17.150000000000002,-0.47550678002950797,-0.4586947248799635,-0.36783948774476105,True
0,17.2,-0.4275932178463988,-0.43303764930868655,-0.5279187675929713,True
0,17.25,-0.37861089530491315,-0.37612836888199835,-0.5320054314910291,True
0,17.3,-0.3286822427019078,-0.3299188466348202,-0.18415250481724438,True
0,17.35,-0.2779320556665507,-0.27889393961356373,-0.43551901237672974,True
0,17.400000000000002,-0.22648718323624376,-0.21480563807007794,-0.5274444016417101,True
0,17.45,-0.1744762108000947,-0.16083796123520833,-0.5048409141122413,True
0,17.5,-0.12202913870239585,-0.13992909265108544,-0.40638905521472046,True
0,17.55,-0.0692770573094878,-0.07880333193794188,-0.8003818386615993,True
0,17.6,-0.01635181935210006,-0.023456574293168504,-0.4562327668722094,True
0,17.650000000000002,0.03661428963780505,0.042994198288183044,-0.5543980132537178,True
0,17.7,0.08948888197196525,0.0898843660165245,-0.5775909697188293,True
0,17.75,0.1421397987061082,0.14451826006930593,-0.5067674312777385,True
0,17.8,0.19443543996846202,0.16729991191194427,-0.44201285240954447,True
0,17.85,0.2462450938909143,0.23293863856778171,-0.36396746839508853,True
0,17.900000000000002,0.2974392633206051,0.29334478649394696,-0.7222889816506851,True
0,17.95,0.34788998949536465,0.3480119045044786,-0.5176411489474301,True
0,18.0,0.39747117187399356,0.3967333061086637,-0.4528522287872005,True
0,18.05,0.44605888332192223,0.4450134685201135,-0.5152726502260663,True
0,18.1,0.49353167986452173,0.4788833178888872,-0.41818266298347484,True
0,18.150000000000002,0.5397709042337901,0.5305143240327802,-0.574599780238337,True
0,18.2,0.5846609824497238,0.5925733330781915,-0.5614045287119239,True
0,18.25,0.6280897126950897,0.6209572115445763,-0.5291381225093901,True
0,18.3,0.6699485457615172,0.6500706854477407,-0.5376079585580291,True
0,18.35,0.7101328563659985,0.7166206509759684,-0.48975874733709174,True
0,18.400000000000002,0.7485422046596073,0.757626277627369,-0.4832929146000343,True
0,18.45,0.7850805872748086,0.8006357613896794,-0.5070714972017468,True
0,18.5,0.8196566772838916,0.7994019463058261,-0.5156851554201615,True
0,18.55,0.8521840524687104,0.8587179194489322,-0.3121799501698188,True
0,18.6,0.8825814113312326,0.8857345733207531,-0.5636258557996255,True
0,18.650000000000002,0.9107727763049402,0.9077251549436891,-0.805516803940532,True
0,18.7,0.9366876836591763,0.9495297748559967,-0.6558184570912706,True
0,18.75,0.9602613596217819,0.9634960850046848,-0.2465864804203715,True
0,18.8,0.9814348822797816,0.9725753757082689,-0.6902196308199783,True
0,18.85,1.000155328853488,0.9932664912781773,-0.6714795092725991,True
0,18.900000000000002,1.0163759079758865,1.0317209323860526,-0.3042937776973538,True
0,18.95,1.030056076646685,1.0560520116010734,-0.5738458954786001,True
0,19.0,1.0411616415687026,1.0399208223733685,-0.3198257806419905,True
0,19.05,1.0496648446132992,1.0532888650213812,-0.460562699420511,True
0,19.1,1.055544432201246,1.045402840969414,-0.45798730620551825,True
0,19.150000000000002,1.0587857084256034,1.0680175681595379,-0.5455877488128971,True
0,19.200000000000003,1.059380571783834,1.0745865843590152,-0.7976709237040491,True
0,19.25,1.057327535427342,1.0358915098645896,-0.3881521376782958,True
0,19.3,1.052631730877817,1.0479008600194415,-0.5075829087788192,True
0,19.35,1.0453048952011057,1.046254746423567,-0.6679769930196814,True
0,19.400000000000002,1.0353653416706572,1.0091900858641023,-0.658527269800555,True
0,19.450000000000003,1.0228379139938786,1.021176527652717,-0.627675676615449,True
0,19.5,1.0077539242158045,1.032193349020482,-0.37384326598318823,True
0,19.55,0.9901510744552878,0.9849916424837288,-0.746971329848065,True
0,19.6,0.9700733626693442,0.9751798222973007,-0.9061833112563815,True
0,19.650000000000002,0.9475709726811681,0.9627739512533076,-0.5821015666883776,True
0,19.700000000000003,0.9227001487467119,0.924807492539354,-0.24473439474246028,True
0,19.75,0.8955230549733393,0.9037139120398643,-0.11981184628845715,True
0,19.8,0.8661076199419225,0.8677489474011547,-0.6996665684036918,True
0,19.85,0.8345273669207799,0.8235539564141114,-0.6973924540394276,True
0,19.900000000000002,0.8008612300957864,0.784953138422848,-0.618704714915123,True
0,19.950000000000003,0.7651933572760192,0.7532861665112003,-0.537444473748314,True
0,20.0,0.7276128995680616,0.7177052516767993,-0.5209248143831846,True
1,0.0,1.0,1.0009084009051792,-0.4327549402292321,True
1,0.05,1.0162429696397037,1.0214927768352935,-0.5783603501721578,True
1,0.1,1.0299458611044157,1.0260566888299179,-0.35268842887380547,True
1,0.15000000000000002,1.041074424301802,1.0392239985611136,-0.3900355598106714,True
1,0.2,1.049600843619513,1.0585570935028372,-0.34325077768815265,True
1,0.25,1.0555038074497278,1.0615132569039551,-0.5018782708109004,True
1,0.30000000000000004,1.0587685614570748,1.0528474815971294,-0.6736012715704737,True
1,0.35000000000000003,1.0593869454567868,1.0551407203593464,-0.6257981219630314,True
1,0.4,1.0573574138109127,1.0543123012903455,-0.5727594836591811,True
1,0.45,1.0526850392916074,1.05558485447419,-0.6496394076371099,True
1,0.5,1.0453815004018439,1.0422212743089203,-0.6222573502100316,True
1,0.55,1.0354650521852364,1.0270101258829347,-0.3817947572023442,True
1,0.6000000000000001,1.0229604805979406,1.0197903243969475,-0.5068650561525992,True
1,0.65,1.0078990405566697,0.9985512464374414,-0.6225642646021164,True
1,0.7000000000000001,0.9903183778176803,0.9912381948613161,-0.35931005760848583,True
1,0.75,0.9702624348819878,0.9674873407314815,-0.6295781949229425,True
1,0.8,0.9477813411619984,0.9366219846601294,-0.38033466840921293,True
1,0.8500000000000001,0.9229312876840845,0.9219029117834496,-0.2534334236046908,True
1,0.9,0.8957743866402836,0.8994323645587701,-0.4107225875463504,True
1,0.9500000000000001,0.8663785161401643,0.8789871365313535,-0.7323597300342668,True
1,1.0,0.8348171505509034,0.8268192545574496,-0.4014468715111824,True
1,1.05,0.801169176849633,0.792397914302893,-0.4027690606949301,True
1,1.1,0.7655186974470797,0.7735084636205295,-0.7768393996434455,True
1,1.1500000000000001,0.7279548199753396,0.7351395265951546,-0.2863945193775441,True
1,1.2000000000000002,0.6885714345652026,0.687008505993394,-0.24345804677949717,True
1,1.25,0.6474669791697238,0.6530737537723914,-0.3279988331674595,True
1,1.3,0.6047441935206048,0.6010421279013316,-0.47667012373085244,True
1,1.35,0.5605098623323721,0.552609140608652,-0.5503077653552972,True
1,1.4000000000000001,0.5148745483962018,0.5021833864916491,-0.6974184168030335,True
1,1.4500000000000002,0.46795231623052236,0.48610489969089316,-0.4514523763973898,True
1,1.5,0.41986044697912195,0.4104982652886002,-0.32763379112913216,True
1,1.55,0.3707191452693674,0.3647449013368969,-0.4506417256473448,True
1,1.6,0.320651238763238,0.3304528327542556,-0.33587117779357134,True
1,1.6500000000000001,0.26978187115213753,0.2614249384152648,-0.3389786750973468,True
1,1.7000000000000002,0.21823818936283912,0.22511631459006545,-0.5487090146222371,True
1,1.75,0.1661490257563858,0.17321446694840206,-0.5366995566059257,True
1,1.8,0.11364457611428119,0.1267203058472831,-0.49115939964330796,True
1,1.85,0.06085607421684203,0.04970525921286182,-0.31831098850629064,True
1,1.9000000000000001,0.007915463827091462,0.0016205657805506415,-0.5442789330281396,True
1,1.9500000000000002,-0.045044931099932906,-0.05329840115354913,-0.5345185152364625,True
1,2.0,-0.09789273715815383,-0.09431872521987467,-0.4147748522734111,True
1,2.0500000000000003,-0.15049586235503182,-0.14688499887019602,-0.32558659513857025,True
1,2.1,-0.2027228262727518,-0.20224782606641073,-0.6071996825791777,True
1,2.15,-0.2544430887007968,-0.23546844476032674,-0.5103428925071514,True
1,2.2,-0.30552737591848933,-0.30341015078433237,-0.47601737259945764,True
1,2.25,-0.35584800381196674,-0.3408316754723128,-0.46223437336377177,True
1,2.3000000000000003,-0.40527919701797244,-0.4155248205422897,-0.42554876425416716,True
1,2.35,-0.45369740329675845,-0.4587048810120439,-0.5236639225392468,True
1,2.4000000000000004,-0.5009816023483431,-0.5076374969929458,-0.48103930115434423,True
1,2.45,-0.5470136083002312,-0.537346233247115,-0.6295723964969382,True
1,2.5,-0.5916783651105489,-0.6019563307392946,-0.8261751029834125,True
1,2.5500000000000003,-0.6348642341482266,-0.6353070338883933,-0.3438231263297373,True
1,2.6,-0.6764632732314348,-0.6702500264472668,-0.3568286538979598,True
1,2.6500000000000004,-0.7163715064268273,-0.7118389941857342,-0.4530255937937358,True
1,2.7,-0.7544891839352208,-0.7629932366708091,-0.4321230995823967,True
1,2.75,-0.7907210314141475,-0.793556787422994,-0.501448388238096,True
1,2.8000000000000003,-0.8249764881140916,-0.8134379706322961,-0.2833412340906858,True
1,2.85,-0.8571699332331998,-0.8669427147052962,-0.36889564997952096,True
1,2.9000000000000004,-0.887220899924697,-0.8768328874392668,-0.6349144871088042,True
1,2.95,-0.9150542764220947,-0.9178342019285508,-0.3740079148821554,True
1,3.0,-0.9406004937794918,-0.9253407066828357,-0.36930489623686236,True
1,3.0500000000000003,-0.9637956997577084,-0.9544471504202866,-0.5240808946287021,True
1,3.1,-0.9845819184216278,-0.9810419976893862,-0.6692243768875998,True
1,3.1500000000000004,-1.002907195049844,-1.0228087645625927,-0.4405714462688454,True
1,3.2,-1.0187257259944063,-1.0122602140673826,-0.3524047000450423,True
1,3.25,-1.0319979731660842,-1.038067239878271,-0.5508598457030975,True
1,3.3000000000000003,-1.0426907628590019,-1.0371493197454131,-0.46443928241239535,True
1,3.35,-1.050777368667624,-1.0395170183677793,-0.5291994502095877,True
1,3.4000000000000004,-1.056237578288852,-1.0568155748383106,-0.6439152293068305,True
1,3.45,-1.059057744042255,-1.0631978005354787,-0.192469518717237,True
1,3.5,-1.0592308169821634,-1.051304678891628,-0.49056169004867384,True
1,3.5500000000000003,-1.056756364516362,-1.0741520939166,-0.35271872461418213,True
1,3.6,-1.0516405714873454,-1.0471224988085182,-0.39029141142939966,True
1,3.6500000000000004,-1.0438962247134327,-1.056053316357753,-0.2751572447641909,True
1,3.7,-1.0335426810283808,-1.045429503388769,-0.48667755058458156,True
1,3.75,-1.020605818899381,-1.0024037765327267,-0.6873525879215153,True
1,3.8000000000000003,-1.0051179737443683,-1.0045751249679886,-0.5544211637578451,True
1,3.85,-0.9871178571103164,-0.9933521318105257,-0.43755791912432507,True
1,3.9000000000000004,-0.9666504599145308,-0.9873235881972122,-0.4506676735192948,True
1,3.95,-0.9437669399907869,-0.9557443806332225,-0.7456358343720332,True
1,4.0,-0.9185244942213868,-0.9214826755039339,-0.7126396385906003,True
1,4.05,-0.8909862155747427,-0.8963493359852847,-0.841131731699393,True
1,4.1000000000000005,-0.8612209354058122,-0.8524133955404334,-0.4224895899811507,True
1,4.15,-0.8293030514135606,-0.8281152067423718,-0.3159785334379216,True
1,4.2,-0.7953123416854553,-0.7852443521194892,-0.46683170314423983,True
1,4.25,-0.759333765293797,-0.7593184237153355,-0.39326144148947273,True
1,4.3,-0.7214572499422847,-0.7257693685220243,-0.5932865918722829,True
1,4.3500000000000005,-0.6817774671935883,-0.6640367507876691,-0.7747419605216319,True
1,4.4,-0.64039359583975,-0.6388748514019489,-0.6201618591914058,True
1,4.45,-0.5974090740068496,-0.6033039354351254,-0.22864099062203858,True
1,4.5,-0.5529313406135636,-0.562566387770455,-0.43109142892855956,True
1,4.55,-0.5070715668298194,-0.5121420695053125,-0.5641716684928242,True
1,4.6000000000000005,-0.4599443782067666,-0.4627343769687485,-0.8119293440540016,True
1,4.65,-0.4116675681725994,-0.4041724564485511,-0.30321062487387085,True
1,4.7,-0.3623618036103258,-0.35282728239052863,-0.6156091879965425,True
1,4.75,-0.31215032325340575,-0.3148483337128066,-0.24486123325963055,True
1,4.800000000000001,-0.2611586296530969,-0.2532094000851678,-0.7514202523212409,True
1,4.8500000000000005,-0.20951417548744145,-0.19831828313726202,-0.7826456281572417,True
1,4.9,-0.15734604499594057,-0.17832936858282258,-0.5696451330045803,True
1,4.95,-0.1047846313361861,-0.10316735529862149,-0.28184224450521433,True
1,5.0,-0.05196131066887222,-0.04278539104483721,-0.6484899868724895,True
1,5.050000000000001,0.000991886214187332,0.0011109280767143252,-0.5706608922415393,True
1,5.1000000000000005,0.05394260389827482,0.05165901814073156,-0.4932018364489021,True
1,5.15,0.10675849316538166,0.09223930898815963,-0.5988633890560104,True
1,5.2,0.15930754179832352,0.16607192165355494,-0.49111406812771446,True
1,5.25,0.21145840454253356,0.2206563266993005,-0.6773530354326808,True
1,5.300000000000001,0.2630807314007963,0.25679299990980664,-0.4340936364222484,True
1,5.3500000000000005,0.31404549344035243,0.3101158206331763,-0.5656841107846862,True
1,5.4,0.3642253052980392,0.355858612326993,-0.45481518106299285,True
1,5.45,0.4134947435773529,0.41892346815996906,-0.46272389359126864,True
1,5.5,0.4617306603416228,0.45461790363773324,-0.4237213079417851,True
1,5.550000000000001,0.508812490919719,0.5170435975680597,-0.8259594050162062,True
1,5.6000000000000005,0.5546225552549379,0.5564083667401307,-0.4087277302226715,True
1,5.65,0.5990463520438625,0.5906412598945024,-0.18119422989470174,True
1,5.7,0.6419728449299866,0.6435943206699067,-0.7150185759578327,True
1,5.75,0.6832947400367804,0.6626642405991053,-0.4254950181041734,True
1,5.800000000000001,0.7229087541465046,0.7078288073516856,-0.3795138122942926,True
1,5.8500000000000005,0.760715872854463,0.7455248062153068,-0.6919290629498109,True
1,5.9,0.7966215980534533,0.794126113147052,-0.5577364893242047,True
1,5.95,0.8305361841298183,0.8370597243843987,-0.6014200277146576,True
1,6.0,0.8623748622807419,0.8740590091937891,-0.46575034221887873,True
1,6.050000000000001,0.8920580523921107,0.88752583342461,-0.42568376878432385,True
1,6.1000000000000005,0.9195115619473515,0.9123153841733203,-0.41136265784723114,True
1,6.15,0.9446667714700882,0.9510506037195546,-0.5540328042195548,True
1,6.2,0.9674608060370937,0.9675695992436865,-0.5556218186529661,True
1,6.25,0.9878366924328545,0.9958625271563808,-0.738241117575661,True
1,6.300000000000001,1.005743501552938,1.0057072351674152,-0.44045553935937465,True
1,6.3500000000000005,1.0211364757002288,1.0161935762955123,-0.4226121152274566,True
1,6.4,1.0339771404558653,1.0320478978014958,-0.8070340913741806,True
1,6.45,1.0442334008452476,1.0493867577726448,-0.4550923924057674,True
1,6.5,1.051879621558759,1.0645864832334586,-0.5102441705588917,True
1,6.550000000000001,1.0568966910266906,1.0569479466299303,-0.6307796718671275,True
1,6.6000000000000005,1.0592720691882118,1.0526953841969053,-0.7218673629801673,True
1,6.65,1.0589998188349918,1.0665906149303765,-0.515419225278322,True
1,6.7,1.0560806204511288,1.0514024067302792,-0.7863622883691583,True
1,6.75,1.050521770512293,1.04630212132583,-0.9338739435967063,True
1,6.800000000000001,1.042337163248338,1.0485450747521154,-0.3178726017549218,True
1,6.8500000000000005,1.0315472559149632,1.0361125959212132,-0.4228462142076712,True
1,6.9,1.0181790176612269,1.0083403116109393,-0.5828226726601865,True
1,6.95,1.0022658621207194,1.0012266182169678,-0.8177463573344185,True
1,7.0,0.9838475638948807,0.9714235539091589,-0.563685410008317,True
1,7.050000000000001,0.962970159137211,0.9567459601401221,-0.34650350088773385,True
1,7.1000000000000005,0.9396858304868627,0.9578500067211907,-0.8176715568367808,True
1,7.15,0.9140527766392175,0.9266376835354669,-0.6406326596290752,True
1,7.2,0.8861350668794581,0.8900213722252588,-0.628853575452007,True
1,7.25,0.8560024809427218,0.8565644238111019,-0.4743748611427655,True
1,7.300000000000001,0.8237303346011022,0.8355301355371982,-0.7452912459177665,True
1,7.3500000000000005,0.789399291413446,0.7854249667353664,-0.5210832613708394,True
1,7.4,0.7530951611084598,0.7455327184411424,-0.596564379028728,True
1,7.45,0.7149086851050805,0.6892865998560244,-0.3900813000798463,True
1,7.5,0.6749353097061844,0.678686818161334,-0.42540484124515665,True
1,7.550000000000001,0.6332749475325365,0.621594714333121,-0.5450284030182072,True
1,7.6000000000000005,0.5900317277932752,0.5791693657084256,-0.6115617134331137,True
1,7.65,0.5453137360171143,0.5614158678560783,-0.45989976005169597,True
1,7.7,0.4992327438948145,0.5128561691186235,-0.6862742365253166,True
1,7.75,0.4519039299081646,0.4594479078370984,-0.44607157068435804,True
1,7.800000000000001,0.4034455914437606,0.3929498585467908,-0.42541651929301183,True
1,7.8500000000000005,0.3539788491111504,0.34218806903009563,-0.5005488561414929,True
1,7.9,0.30362734400438324,0.3071622799009881,-0.5502118636159719,True
1,7.95,0.25251692866366915,0.24917203225330423,-0.6622279337798627,True
1,8.0,0.20077535250957007,0.20546011004171405,-0.5814584687664283,True
1,8.05,0.14853194253597848,0.14539195293798082,-0.4014595483298862,True
1,8.1,0.09591728005998909,0.10141268596616049,-0.4781683323848587,True
1,8.15,0.043062874336601664,0.048119180720316054,-0.3607475548778839,True
1,8.200000000000001,-0.00989916614591585,-0.011351897774956324,-0.3773386755680053,True
1,8.25,-0.06283646386845271,-0.06267227585815453,-0.6608986369924872,True
1,8.3,-0.11561670315591815,-0.11996379862371033,-0.6596244541172409,True
1,8.35,-0.16810796089750696,-0.16830658617490904,-0.5495884356748573,True
1,8.4,-0.22017903628578744,-0.2266748487270163,-0.6753238164754305,True
1,8.450000000000001,-0.2716997787503789,-0.26002654366993316,-0.5744307817664243,True
1,8.5,-0.3225414132666021,-0.32869975275067254,-0.5481184883084966,True
1,8.55,-0.37257686222598124,-0.37819182695517,-0.7475924164483063,True
1,8.6,-0.4216810630640728,-0.4552907294256855,-0.2495625192277554,True
1,8.65,-0.46973128085175814,-0.47351453647637326,-0.5752162853716425,True
1,8.700000000000001,-0.5166074150686362,-0.5176599623577527,-0.48669624944712153,True
1,8.75,-0.5621922997917818,-0.5550128353444523,-0.5037272829756292,True
1,8.8,-0.6063719965495394,-0.6100997749521336,-0.2506789968541362,True
1,8.85,-0.6490360791083528,-0.6481451754255997,-0.5387396589442831,True
1,8.9,-0.6900779094808527,-0.6795764837141155,-0.45802722346529173,True
1,8.950000000000001,-0.7293949044652782,-0.7466663704999885,-0.8595307309362801,True
1,9.0,-0.7668887920500621,-0.7879021564677103,-0.4947254473475078,True
1,9.05,-0.8024658570426846,-0.7985277354546115,-0.36361525690658825,True
1,9.1,-0.8360371753088387,-0.8332972754641682,-0.5127995551743598,True
1,9.15,-0.8675188360364658,-0.8744054378615517,-0.5620464346496654,True
1,9.200000000000001,-0.896832151469078,-0.9045445093727807,-0.5275483818538755,True
1,9.25,-0.9239038535841719,-0.9093901630210346,-0.3069117159586676,True
1,9.3,-0.9486662772251319,-0.9464130201234312,-0.454445273945861,True
1,9.35,-0.9710575292288748,-0.9665835698069787,-0.5954200133754164,True
1,9.4,-0.9910216431265313,-0.9745673949611326,-0.45502204141083225,True
1,9.450000000000001,-1.008508719030466,-1.0307747526120663,-0.5731000729555255,True
1,9.5,-1.0234750483580117,-1.0292729251286001,-0.4960379144034704,True
1,9.55,-1.0358832230801642,-1.009778797510576,-0.4055524825623868,True
1,9.600000000000001,-1.04570222922217,-1.0567399045246293,-0.4484256748632391,True
1,9.65,-1.0529075243823136,-1.053996195717399,-0.6838753161173409,True
1,9.700000000000001,-1.0574810990751402,-1.0538617196650595,-0.38821340754326583,True
1,9.75,-1.0594115217457891,-1.0670601377759328,-0.5682642541806928,True
1,9.8,-1.0586939673429283,-1.0741598198810869,-0.47036867023307083,True
1,9.850000000000001,-1.0553302293788698,-1.06259016470065,-0.32854664184750226,True
1,9.9,-1.0493287154467232,-1.0493831455125702,-0.3944227496437134,True
1,9.950000000000001,-1.0407044262057907,-1.0479943964849965,-0.19108970277390425,True
1,10.0,-1.029478917887732,-1.0176965658559367,-0.24081188392794278,True
1,10.05,-1.0156802484172094,-1.027063193701911,-0.6482728905724923,True
1,10.100000000000001,-0.9993429072816918,-0.9888992567687597,-0.2692204125587918,True
1,10.15,-0.980507729325696,-0.9833979150669043,-0.40595979425452966,True
1,10.200000000000001,-0.9592217926849392,-0.9572567119809052,-0.41300666446847445,True
1,10.25,-0.9355383011155236,-0.9193372616145583,-0.3155006565785593,True
1,10.3,-0.9095164510122471,-0.9188499629982333,-0.5533392108500961,True
1,10.350000000000001,-0.881221283448451,-0.8838915872774672,-0.38199464227775515,True
1,10.4,-0.8507235216072075,-0.8451943563894442,-0.3703023083059433,True
1,10.450000000000001,-0.8180993940101904,-0.8200601750262839,-0.5255308056070604,True
1,10.5,-0.7834304439860771,-0.7760716434800431,-0.5978062689819931,True
1,10.55,-0.7468033258546853,-0.7397541809109722,-0.7666255343149488,True
1,10.600000000000001,-0.7083095883363106,-0.6938872786710573,-0.524314400303839,True
1,10.65,-0.668045445727599,-0.6622261728330645,-0.3522988832845778,True
1,10.700000000000001,-0.6261115374159097,-0.6223419959671581,-0.6800062042151171,True
1,10.75,-0.5826126763332675,-0.588875387399385,-0.6234226836491207,True
1,10.8,-0.5376575869786068,-0.5258280083684783,-0.5793759432272103,True
1,10.850000000000001,-0.4913586336631581,-0.48964502013799993,-0.3875676709407534,True
1,10.9,-0.4438315396581827,-0.4556612238134626,-0.4158452761182396,True
1,10.950000000000001,-0.3951950979470578,-0.382720151801485,-0.6449439083614704,True
1,11.0,-0.34557087430469546,-0.35699812590917707,-0.2450997392945044,True
1,11.05,-0.29508290344640176,-0.29752891951955507,-0.40885135833798736,True
1,11.100000000000001,-0.24385737900569748,-0.24296467739846542,-0.6776443038712161,True
1,11.15,-0.1920223381159487,-0.1848381139424842,-0.4545892812721245,True
1,11.200000000000001,-0.1397073413842088,-0.13058733556018118,-0.5083463918031815,True
1,11.25,-0.08704314905718707,-0.09238556321880277,-0.332497130683136,True
1,11.3,-0.03416139418871622,-0.04365386495745347,-0.4431483397770016,True
1,11.350000000000001,0.0188057463743162,0.010830634823136452,-0.7427279035181512,True
1,11.4,0.0717258823652544,0.0667446373677862,-0.1640040990939422,True
1,11.450000000000001,0.1244667410043988,0.12222274157720119,-0.4956720681158026,True
1,11.5,0.17689649761205595,0.17100969317275705,-0.6577924215232386,True
1,11.55,0.2288841051015998,0.2384603515696606,-0.3886376212650061,True
1,11.600000000000001,0.2802996215289273,0.2870927737357388,-0.4993772034358674,True
1,11.65,0.33101453487965177,0.3357244299374212,-0.4259027468830796,True
1,11.700000000000001,0.3809020842822161,0.37943219341438644,-0.48920016560474944,True
1,11.75,0.4298375768440439,0.42230113292844346,-0.5914116434257315,True
1,11.8,0.4776986993188459,0.49654531357055975,-0.6103990853043997,True
1,11.850000000000001,0.5243658238260241,0.5184789567076679,-0.3953660000536793,True
1,11.9,0.5697223068580777,0.5702225580052929,-0.6799957132903682,True
1,11.950000000000001,0.6136547808286293,0.6210223262705756,-0.3345471801017865,True
1,12.0,0.6560534374323399,0.6419400037356839,-0.6032726827976795,True
1,12.05,0.6968123021084964,0.6872413582884414,-0.6377632250228662,True
1,12.100000000000001,0.7358294989222134,0.734923144344829,-0.3496158495405436,True
1,12.15,0.7730075052012186,0.7608332634281844,-0.5289876196573414,True
1,12.200000000000001,0.8082533952917484,0.821431097474132,-0.45475940704048506,True
1,12.25,0.8414790728242789,0.8461785511018663,-0.6550211727846417,True
1,12.3,0.8726014909085795,0.8761922932693993,-0.4065638589321108,True
1,12.350000000000001,0.90154285970768,0.9007120484272754,-0.5531378894841168,True
1,12.4,0.9282308408719554,0.934287754295098,-0.165304638859328,True
1,12.450000000000001,0.9525987283473287,0.9633208835782946,-0.4435791722297136,True
1,12.5,0.9745856151056604,0.9749888862500699,-0.3972641709841579,True
1,12.55,0.9941365453806055,1.0079116525060392,-0.5597003310682046,True
1,12.600000000000001,1.0112026520284032,1.0161706719465724,-0.3789813607514477,True
1,12.65,1.0257412786702902,1.018720292724847,-0.3218600285987384,True
1,12.700000000000001,1.0377160863112334,1.037091520502963,-0.451828839248621,True
1,12.75,1.0470971441684886,1.0474443296627034,-0.2683100247723006,True
1,12.8,1.053861004482974,1.0523351070927272,-0.31962971209174396,True
1,12.850000000000001,1.0579907611264532,1.0604533392255935,-0.3344752449670273,True
1,12.9,1.0594760918580532,1.0517341736432055,-0.5061630029366777,True
1,12.950000000000001,1.0583132841244907,1.0360531989593127,-0.4882579376941794,True
1,13.0,1.0545052443395204,1.06139266294716,-0.4648532918639725,True
1,13.05,1.0480614906194166,1.0422862891390274,-0.6723138399199069,True
1,13.100000000000001,1.0389981289926369,1.038361244602793,-0.6457541411717959,True
1,13.15,1.0273378131431414,1.0417746706684026,-0.05874032742965063,True
1,13.200000000000001,1.0131096877879782,1.013315320910299,-0.5829029213786547,True
1,13.25,0.9963493158306714,1.0021142241841248,-0.4261526288447367,True
1,13.3,0.9770985894724803,0.9740110310470214,-0.6139725023115858,True
1,13.350000000000001,0.9554056255037163,0.9545136325731599,-0.7150443155937023,True
1,13.4,0.9313246450368251,0.9216669350704753,-0.43496494952016,True
1,13.450000000000001,0.9049158379818399,0.9033136521229024,-0.2663500719468474,True
1,13.5,0.8762452126029594,0.8902564145980435,-0.42048156210128557,True
1,13.55,0.8453844305322555,0.8529558419763202,-0.5204659281188024,True
1,13.600000000000001,0.8124106276529213,0.802472833478635,-0.5886508049835216,True
1,13.65,0.7774062212997321,0.7697148787438531,-0.47586738392702904,True
1,13.700000000000001,0.7404587042586257,0.7430188313213985,-0.6253279681094466,True
1,13.75,0.7016604260803128,0.6918993848868366,-0.8724341385870498,True
1,13.8,0.6611083622544836,0.6698573119911737,-0.6232421436145257,True
1,13.850000000000001,0.6189038718215976,0.6224372358531185,-0.3747303935419511,True
1,13.9,0.5751524440280646,0.5655471791421346,-0.7477736938221804,True
1,13.950000000000001,0.5299634346580625,0.5278301587114632,-0.4788591629992347,True
1,14.0,0.48344979270103816,0.47997717802629436,-0.6340811556652397,True
1,14.05,0.4357277780380445,0.42134721993627217,-0.8607934269855277,True
1,14.100000000000001,0.3869166708525958,0.39188377367105987,-0.36619960808713325,True
1,14.15,0.3371384734923243,0.33991246333597275,-0.369183338918732,True
1,14.200000000000001,0.286517605526643,0.28054412666593903,-0.6027673873703314,True
1,14.25,0.2351805927626314,0.25388137906450536,-0.7473181505408908,True
1,14.3,0.18325575099639638,0.17054223242967123,-0.3935355594167451,True
1,14.350000000000001,0.13087286529042058,0.12839509265827437,-0.48209495657011525,True
1,14.4,0.07816286557849123,0.0753711571949346,-0.27299991444812505,True
1,14.450000000000001,0.025257499409047368,0.03724100849933606,-0.36420416857354326,True
1,14.5,-0.027710997355065936,-0.03338641271666547,-0.4407172624684134,True
1,14.55,-0.0806102310574019,-0.08789346148651278,-0.37390535340216,True
1,14.600000000000001,-0.13330798116309106,-0.14651370512084433,-0.6649861033497575,True
1,14.65,-0.18567253074132517,-0.18976348783134628,-0.27236678700320016,True
1,14.700000000000001,-0.23757299568909257,-0.23513865097911826,-0.3068164318678033,True
1,14.75,-0.28887965187325976,-0.28209368547195957,-0.7145111180258781,True
1,14.8,-0.3394642593733601,-0.3505621265344554,-0.49273382348587685,True
1,14.850000000000001,-0.3892003830145957,-0.3840906462739944,-0.7375457577612532,True
1,14.9,-0.4379637083899342,-0.43127451255529003,-0.48696786196415565,True
1,14.950000000000001,-0.4856323525813898,-0.473697017724692,-0.4428504546056196,True
1,15.0,-0.5320871688038304,-0.5320245965008695,-0.7814199510783939,True
1,15.05,-0.5772120442099038,-0.5697129289127271,-0.1289731398010952,True
1,15.100000000000001,-0.6208941901116738,-0.6230357543931775,-0.46953318460844834,True
1,15.15,-0.6630244238936065,-0.6711871685942652,-0.3170397227852202,True
1,15.200000000000001,-0.7034974419122517,-0.7065450725308683,-0.6417606872999202,True
1,15.25,-0.7422120827005001,-0.7374204622984071,-0.5757199854728876,True
1,15.3,-0.779071579818579,-0.7822421397189514,-0.5822638715060953,True
1,15.350000000000001,-0.813983803719747,-0.8024923743158634,-0.24021776294530522,True
1,15.4,-0.8468614920261845,-0.8422862090092932,-0.6731057786238501,True
1,15.450000000000001,-0.877622467639497,-0.8922573704047151,-0.4691549375120593,True
1,15.5,-0.9061898441406554,-0.8988358540671392,-0.45588581438915826,True
1,15.55,-0.932492217966011,-0.9225693429660718,-0.4274619308526848,True
1,15.600000000000001,-0.9564638468790105,-0.9644929451014875,-0.21455383283812807,True
1,15.65,-0.9780448142915542,-0.9739034799923824,-0.496908744134748,True
1,15.700000000000001,-0.9971811790242624,-0.9904723200744278,-0.5022097776807217,True
1,15.75,-1.0138251101313283,-1.0193047666548525,-0.484195045859611,True
1,15.8,-1.027935006452977,-1.0126338570171944,-0.7761862561460229,True
1,15.850000000000001,-1.039475600596696,-1.0381541044268596,-0.7124019353930573,True
1,15.9,-1.0484180470873508,-1.0497727567130988,-0.33249822019648523,True
1,15.950000000000001,-1.0547399944658513,-1.0613658549409817,-0.44682053112075587,True
1,16.0,-1.0584256411561574,-1.0812475625213618,-0.6830020010415707,True
1,16.05,-1.0594657749609917,-1.070971920989639,-0.3735601909170112,True
1,16.1,-1.0578577960875328,-1.0466965080481767,-0.3887621130442954,True
1,16.150000000000002,-1.0536057236455452,-1.0540465778832897,-0.4806625727217256,True
1,16.2,-1.0467201856016979,-1.0378426368786933,-0.580309979560302,True
1,16.25,-1.0372183922151808,-1.0332569985684539,-0.42759275020971,True
1,16.3,-1.025124093021022,-1.0208239944748319,-0.6597194794907281,True
1,16.35,-1.0104675174686177,-1.0208804706788837,-0.45095983503130643,True
1,16.400000000000002,-0.993285299363852,-0.9975407202469152,-0.4580156320486443,True
1,16.45,-0.9736203853036622,-0.9744051912194603,-0.4551672427029247,True
1,16.5,-0.9515219273319065,-0.9631401818401204,-0.518819158245041,True
1,16.55,-0.9270451600848615,-0.9237084936553297,-0.4555052059540432,True
1,16.6,-0.9002512627333904,-0.9143882371228348,-0.7702577965618442,True
1,16.650000000000002,-0.8712072060668801,-0.8898925140354232,-0.2694747350124472,True
1,16.7,-0.839985585101147,-0.8249847642989508,-0.44564597164655073,True
1,16.75,-0.8066644376286949,-0.8188135025531583,-0.9350955643594585,True
1,16.8,-0.7713270491648891,-0.7734036922019647,-0.40277862092991573,True
1,16.85,-0.7340617447775328,-0.7297797775066998,-0.4876226556166139,True
1,16.900000000000002,-0.6949616683201991,-0.6940136875023215,-0.41310593703594384,True
1,16.95,-0.6541245496211083,-0.6586826358410033,-0.4298060561309426,True
1,17.0,-0.6116524602094418,-0.59287795169618,-0.693664083445257,True
1,17.05,-0.567651558189695,-0.5582831234601705,-0.6614256216141319,True
1,17.1,-0.5222318229016908,-0.5375288779038968,-0.5028931774495499,True
1,17.150000000000002,-0.47550678002950797,-0.48428122837720644,-0.47250949235702344,True
1,17.2,-0.4275932178463988,-0.4374708942464333,-0.5755213084619321,True
1,17.25,-0.37861089530491315,-0.37183691558598103,-0.399694175275107,True
1,17.3,-0.3286822427019078,-0.34521361436739395,-0.603333561579284,True
1,17.35,-0.2779320556665507,-0.280561807576199,-0.23873558097179282,True
1,17.400000000000002,-0.22648718323624376,-0.2323413975994984,-0.6282755779587702,True
1,17.45,-0.1744762108000947,-0.1708899995997849,-0.5091920804411477,True
1,17.5,-0.12202913870239585,-0.13235512517890727,-0.5108873818408357,True
1,17.55,-0.0692770573094878,-0.06307495568321345,-0.4050199332921874,True
1,17.6,-0.01635181935210006,-0.017361199796330093,-0.3089736911133071,True
1,17.650000000000002,0.03661428963780505,0.031855007111020295,-0.8421606210355954,True
1,17.7,0.08948888197196525,0.08361017908886359,-0.5028926104233898,True
1,17.75,0.1421397987061082,0.1398959994987914,-0.6668767075708212,True
1,17.8,0.19443543996846202,0.18982634382651187,-0.5082218091607139,True
1,17.85,0.2462450938909143,0.25582600925293697,-0.7653257928016655,True
1,17.900000000000002,0.2974392633206051,0.30083960384906966,-0.4480724586688144,True
1,17.95,0.34788998949536465,0.3344391956710244,-0.5516584129091425,True
1,18.0,0.39747117187399356,0.40397016479631664,-0.7036581233842514,True
1,18.05,0.44605888332192223,0.4328157408839093,-0.3870120655558116,True
1,18.1,0.49353167986452173,0.49333886301447877,-0.5536103297669607,True
1,18.150000000000002,0.5397709042337901,0.5472898309460609,-0.6566327186134328,True
1,18.2,0.5846609824497238,0.5950122177730457,-0.3506793858885009,True
1,18.25,0.6280897126950897,0.6406898443908576,-0.5554367280381259,True
1,18.3,0.6699485457615172,0.6665857743846167,-0.7152081292978368,True
1,18.35,0.7101328563659985,0.7018407275095285,-0.3820515641739659,True
1,18.400000000000002,0.7485422046596073,0.752932625104635,-0.5044126393683044,True
1,18.45,0.7850805872748086,0.7851153281953417,-0.8032293245962329,True
1,18.5,0.8196566772838916,0.8296948236474352,-0.5969651885026106,True
1,18.55,0.8521840524687104,0.8403071022766881,-0.6064471958187118,True
1,18.6,0.8825814113312326,0.8846431113639887,-0.9026480524368657,True
1,18.650000000000002,0.9107727763049402,0.9018801237216941,-0.603342760927099,True
1,18.7,0.9366876836591763,0.9165260253378837,-0.5204998240462992,True
1,18.75,0.9602613596217819,0.9705278566912924,-0.3694797860573681,True
1,18.8,0.9814348822797816,0.9854622504476973,-0.8172733879520309,True
1,18.85,1.000155328853488,0.9948137648285471,-0.37401743451835,True
1,18.900000000000002,1.0163759079758865,1.0110982266416224,-0.44049918486902123,True
1,18.95,1.030056076646685,1.0426123433300616,-0.6379507043755364,True
1,19.0,1.0411616415687026,1.039063222491648,-0.228816385306568,True
1,19.05,1.0496648446132992,1.0412241101935795,-0.45963932314272826,True
1,19.1,1.055544432201246,1.0663917300299461,-0.5701368068903279,True
1,19.150000000000002,1.0587857084256034,1.0666002622638588,-0.37666048498259325,True
1,19.200000000000003,1.059380571783834,1.0344101941775887,-0.5732889032484536,True
1,19.25,1.057327535427342,1.0530340190492222,-0.6418440036606936,True
1,19.3,1.052631730877817,1.0572129842208624,-0.3949381607832735,True
1,19.35,1.0453048952011057,1.029668498602854,-0.32872558498997473,True
1,19.400000000000002,1.0353653416706572,1.0332473316465498,-0.42065903920576053,True
1,19.450000000000003,1.0228379139938786,1.0306095659797578,-0.6462437665091402,True
1,19.5,1.0077539242158045,1.0023408528939244,-0.5343326425878667,True
1,19.55,0.9901510744552878,0.9714162028239358,-0.46062601920351764,True
1,19.6,0.9700733626693442,0.9768931792527086,-0.5688376062763634,True
1,19.650000000000002,0.9475709726811681,0.9467400229764029,-0.6015204543547545,True
1,19.700000000000003,0.9227001487467119,0.9165504861664107,-0.2100862823250117,True
1,19.75,0.8955230549733393,0.8984856037703464,-0.4980833277503531,True
1,19.8,0.8661076199419225,0.8698480905016313,-0.5001608233277451,True
1,19.85,0.8345273669207799,0.8378485234337877,-0.6495744738901379,True
1,19.900000000000002,0.8008612300957864,0.7884024469194092,-0.4834042197056096,True
1,19.950000000000003,0.7651933572760192,0.7628082218330585,-0.503042368420291,True
1,20.0,0.7276128995680616,0.7359175806029215,-0.6244009473713993,True
2,0.0,1.0,0.9968376030868379,-0.6551699558338716,True
2,0.05,1.0162429696397037,1.0169564082159719,-0.29739865585352676,True
2,0.1,1.0299458611044157,1.0276356864516902,-0.6013144550399564,True
2,0.15000000000000002,1.041074424301802,1.0444855940623607,-0.24233656028080797,True
2,0.2,1.049600843619513,1.0602663880726098,-0.43723292836567107,True
2,0.25,1.0555038074497278,1.0694910228819292,-0.3661569382573293,True
2,0.30000000000000004,1.0587685614570748,1.0664830330203392,-0.38814466171046635,True
2,0.35000000000000003,1.0593869454567868,1.0469503942887841,-0.4047173497109079,True
2,0.4,1.0573574138109127,1.057006189691992,-0.6900281548657661,True
2,0.45,1.0526850392916074,1.0429740427325143,-0.501035382640561,True
2,0.5,1.0453815004018439,1.0328519737349509,-0.594168906545724,True
2,0.55,1.0354650521852364,1.0478060140318217,-0.45220050777285636,True
2,0.6000000000000001,1.0229604805979406,1.0268882326760362,-0.6853593666887858,True
2,0.65,1.0078990405566697,0.9903253871182672,-0.610692706045787,True
2,0.7000000000000001,0.9903183778176803,0.9918573409633101,-0.637436733553028,True
2,0.75,0.9702624348819878,0.9628669945066143,-0.6817407159862603,True
2,0.8,0.9477813411619984,0.9388796326907554,-0.3447877382548543,True
2,0.8500000000000001,0.9229312876840845,0.9248376951615778,-0.711587500022982,True
2,0.9,0.8957743866402836,0.8824955982911538,-0.535309906767652,True
2,0.9500000000000001,0.8663785161401643,0.8654811715940112,-0.550568210325805,True
2,1.0,0.8348171505509034,0.8140104512786139,-0.39513628327984285,True
2,1.05,0.801169176849633,0.8172939340836596,-0.5834758696099033,True
2,1.1,0.7655186974470797,0.7648151000015296,-0.1346238871761793,True
2,1.1500000000000001,0.7279548199753396,0.720804960110211,-0.3590643992041291,True
2,1.2000000000000002,0.6885714345652026,0.6729196640684988,-0.4516145143173426,True
2,1.25,0.6474669791697238,0.6399611549402764,-0.8831803847394569,True
2,1.3,0.6047441935206048,0.6265877090575496,-0.5336767357246359,True
2,1.35,0.5605098623323721,0.5574065814421056,-0.3021521626292331,True
2,1.4000000000000001,0.5148745483962018,0.524843850524584,-0.4762537408650656,True
2,1.4500000000000002,0.46795231623052236,0.4644934399738076,-0.6534363923784854,True
2,1.5,0.41986044697912195,0.41249318092038934,-0.37125005925773624,True
2,1.55,0.3707191452693674,0.36218401604139894,-0.7183000088776876,True
2,1.6,0.320651238763238,0.32340122109587555,-0.4550038527247781,True
2,1.6500000000000001,0.26978187115213753,0.2657456070317429,-0.3896963963185753,True
2,1.7000000000000002,0.21823818936283912,0.2151077063760481,-0.3884946562169879,True
2,1.75,0.1661490257563858,0.16603868110726483,-0.484790570717996,True
2,1.8,0.11364457611428119,0.10738559396462288,-0.4269808848272652,True
2,1.85,0.06085607421684203,0.03013637685944025,-0.300273136533235,True
2,1.9000000000000001,0.007915463827091462,0.02394602553387049,-0.6559453799412809,True
2,1.9500000000000002,-0.045044931099932906,-0.047984062304531006,-0.4013192309664456,True
2,2.0,-0.09789273715815383,-0.09837539330402599,-0.5782302661670692,True
2,2.0500000000000003,-0.15049586235503182,-0.15408896898750482,-0.6525908578956827,True
2,2.1,-0.2027228262727518,-0.1947759633070537,-0.9819191426214029,True
2,2.15,-0.2544430887007968,-0.24527533914354913,-0.6331562130915055,True
2,2.2,-0.30552737591848933,-0.3218128319632634,-0.5745970888282875,True
2,2.25,-0.35584800381196674,-0.3644955623295538,-0.6598385764542632,True
2,2.3000000000000003,-0.40527919701797244,-0.42604811601612785,-0.5032793843391219,True
2,2.35,-0.45369740329675845,-0.45205219042869155,-0.4673111850076487,True
2,2.4000000000000004,-0.5009816023483431,-0.5094287829088765,-0.5914962615748576,True
2,2.45,-0.5470136083002312,-0.556258351667329,-0.5487542837848475,True
2,2.5,-0.5916783651105489,-0.5697810718293177,-0.7428595879992594,True
2,2.5500000000000003,-0.6348642341482266,-0.6170165930144039,-0.6201641968427594,True
2,2.6,-0.6764632732314348,-0.6737244058806563,-0.5195551358814994,True
2,2.6500000000000004,-0.7163715064268273,-0.7179022770903309,-0.7118855076184616,True
2,2.7,-0.7544891839352208,-0.7687994673705971,-0.6341902169659472,True
2,2.75,-0.7907210314141475,-0.7864488108758617,-0.7070305723743241,True
2,2.8000000000000003,-0.8249764881140916,-0.8159543473724434,-0.6362121302590218,True
2,2.85,-0.8571699332331998,-0.8560405987843241,-0.5386896834152771,True
2,2.9000000000000004,-0.887220899924697,-0.8903699604419446,-0.5352582492665995,True
2,2.95,-0.9150542764220947,-0.9160053544774778,-0.5764241268292478,True
2,3.0,-0.9406004937794918,-0.9369780160652232,-0.5790099685722845,True
2,3.0500000000000003,-0.9637956997577084,-0.9787222020895373,-0.4665209751414079,True
2,3.1,-0.9845819184216278,-0.9866531336070993,-0.4491623261525411,True
2,3.1500000000000004,-1.002907195049844,-1.0128352255077635,-0.6116423409976744,True
2,3.2,-1.0187257259944063,-1.0295338305421353,-0.22576965055944165,True
2,3.25,-1.0319979731660842,-1.0438391653680095,-0.39174087272776653,True
2,3.3000000000000003,-1.0426907628590019,-1.0279374336136509,-0.5205650077191856,True
2,3.35,-1.050777368667624,-1.040570086944589,-0.49623121991747543,True
2,3.4000000000000004,-1.056237578288852,-1.0427304135012236,-0.6134879090596236,True
2,3.45,-1.059057744042255,-1.0664007480222735,-0.3141178399560688,True
2,3.5,-1.0592308169821634,-1.0581740456969582,-0.4967753249500239,True
2,3.5500000000000003,-1.056756364516362,-1.0366419177393207,-0.4125917977747103,True
2,3.6,-1.0516405714873454,-1.0501169518242597,-0.4199996044296962,True
2,3.6500000000000004,-1.0438962247134327,-1.0463558627472713,-0.5697414159263032,True
2,3.7,-1.0335426810283808,-1.031034444440491,-0.2732515201768181,True
2,3.75,-1.020605818899381,-1.0264815908464153,-0.533251729527745,True
2,3.8000000000000003,-1.0051179737443683,-1.0028729946414217,-0.48883160969646866,True
2,3.85,-0.9871178571103164,-0.977314432139634,-0.5905883911863352,True
2,3.9000000000000004,-0.9666504599145308,-0.9645037175677315,-0.5978184241042829,True
2,3.95,-0.9437669399907869,-0.9414661172591365,-0.5370005230619046,True
2,4.0,-0.9185244942213868,-0.9247945848862851,-0.5243489972466926,True
2,4.05,-0.8909862155747427,-0.900451017392105,-0.4853415932587541,True
2,4.1000000000000005,-0.8612209354058122,-0.8604446163563143,-0.34875999514658984,True
2,4.15,-0.8293030514135606,-0.8411793849740451,-0.7527120571262297,True
2,4.2,-0.7953123416854553,-0.7838487300207904,-0.46574064492887496,True
2,4.25,-0.759333765293797,-0.7706685633492315,-0.5066299296830717,True
2,4.3,-0.7214572499422847,-0.7295808153240682,-0.521793784879186,True
2,4.3500000000000005,-0.6817774671935883,-0.6893072240956996,-0.5515438418259748,True
2,4.4,-0.64039359583975,-0.6458681869742815,-0.5417246811080949,True
2,4.45,-0.5974090740068496,-0.5953344563022926,-0.46766106644890026,True
2,4.5,-0.5529313406135636,-0.5543911245354699,-0.7515986483440915,True
2,4.55,-0.5070715668298194,-0.5107835152742646,-0.38536876324681496,True
2,4.6000000000000005,-0.4599443782067666,-0.47472192500076227,-0.722520210538775,True
2,4.65,-0.4116675681725994,-0.41897056579748104,-0.35965423891114634,True
2,4.7,-0.3623618036103258,-0.37992807131523965,-0.22088688363010678,True
2,4.75,-0.31215032325340575,-0.30173184841699086,-0.36959923967280794,True
2,4.800000000000001,-0.2611586296530969,-0.26293798031847115,-0.4456264410710665,True
2,4.8500000000000005,-0.20951417548744145,-0.18625511982114887,-0.8268956739026462,True
2,4.9,-0.15734604499594057,-0.1686139369288201,-0.5994146558322584,True
2,4.95,-0.1047846313361861,-0.09605079844597865,-0.7812661332258943,True
2,5.0,-0.05196131066887222,-0.07009044116065954,-0.6234247157478372,True
2,5.050000000000001,0.000991886214187332,-0.0042287402960541655,-0.09581378784969491,True
2,5.1000000000000005,0.05394260389827482,0.046030255823694334,-0.36086292290298455,True
2,5.15,0.10675849316538166,0.1193859937692801,-0.5441806421626866,True
2,5.2,0.15930754179832352,0.1639907248348689,-0.938932853477105,True
2,5.25,0.21145840454253356,0.2183358464241067,-0.3974189932327133,True
2,5.300000000000001,0.2630807314007963,0.25535716670398245,-0.5652633689209617,True
2,5.3500000000000005,0.31404549344035243,0.3363360010035423,-0.6872460447790607,True
2,5.4,0.3642253052980392,0.37700261922687023,-0.3038717904494165,True
2,5.45,0.4134947435773529,0.4068347815411081,-0.36295810549859564,True
2,5.5,0.4617306603416228,0.46994263224952015,-0.5926349036304165,True
2,5.550000000000001,0.508812490919719,0.5034655744104835,-0.490860821300752,True
2,5.6000000000000005,0.5546225552549379,0.5586466107587638,-0.6512323673223719,True
2,5.65,0.5990463520438625,0.5926144306547505,-0.4057910378070183,True
2,5.7,0.6419728449299866,0.637558281506645,-0.5489568979875191,True
2,5.75,0.6832947400367804,0.6800503857922222,-0.6442575634562298,True
2,5.800000000000001,0.7229087541465046,0.7159157394764716,-0.29647482953117243,True
2,5.8500000000000005,0.760715872854463,0.7673544260767332,-0.7273767025852044,True
2,5.9,0.7966215980534533,0.7913534824562393,-0.5109287061760285,True
2,5.95,0.8305361841298183,0.8401101786452461,-0.7471717757877576,True
2,6.0,0.8623748622807419,0.8571710206123899,-0.4641376749176085,True
2,6.050000000000001,0.8920580523921107,0.8831775712284445,-0.3167573079093666,True
2,6.1000000000000005,0.9195115619473515,0.9300778718129337,-0.4375904108783958,True
2,6.15,0.9446667714700882,0.9516798016615837,-0.2960459824098868,True
2,6.2,0.9674608060370937,0.9759453185443697,-0.5515574655196624,True
2,6.25,0.9878366924328545,0.990046754012124,-0.6237183855583838,True
2,6.300000000000001,1.005743501552938,1.0021421622228321,-0.7604567978895037,True
2,6.3500000000000005,1.0211364757002288,1.0206399007276032,-0.26261849038495155,True
2,6.4,1.0339771404558653,1.031499662181676,-0.5482040339491313,True
2,6.45,1.0442334008452476,1.053847648030996,-0.4737564216802717,True
2,6.5,1.051879621558759,1.0572841487293982,-0.292493016257242,True
2,6.550000000000001,1.0568966910266906,1.039400667994492,-0.4916242268501676,True
2,6.6000000000000005,1.0592720691882118,1.054201311378675,-0.3382378706261008,True
2,6.65,1.0589998188349918,1.0530765193245106,-0.48242728942836177,True
2,6.7,1.0560806204511288,1.0521549898711289,0.029535603781375763,False
2,6.75,1.050521770512293,1.0455087086081905,0.23073675354330847,False
2,6.800000000000001,1.042337163248338,1.0500895779144868,0.3458504168841252,False
2,6.8500000000000005,1.0315472559149632,1.025191429172343,0.4266843693311485,False
2,6.9,1.0181790176612269,1.0253753378360955,0.40656250525441295,False
2,6.95,1.0022658621207194,1.0090658014773117,0.4842346836152331,False
2,7.0,0.9838475638948807,0.9979340824251826,0.6450525758433308,False
2,7.050000000000001,0.962970159137211,0.9681870910804892,0.8643231089102473,False
2,7.1000000000000005,0.9396858304868627,0.9656656907260216,0.9898223217862901,False
2,7.15,0.9140527766392175,0.9201801030333998,0.9679016716971431,False
2,7.2,0.8861350668794581,0.876904650750615,1.001098861690728,False
2,7.25,0.8560024809427218,0.8567037002551072,0.6400165367165993,False
2,7.300000000000001,0.8237303346011022,0.812875919121181,0.6415091765006503,False
2,7.3500000000000005,0.789399291413446,0.7941748308338511,0.6104802293442918,False
2,7.4,0.7530951611084598,0.7582842818797916,0.5199097799785668,False
2,7.45,0.7149086851050805,0.7215150480847753,0.4862285152138182,False
2,7.5,0.6749353097061844,0.6742761943596991,0.5631693037011789,False
2,7.550000000000001,0.6332749475325365,0.6442903498689163,0.1498228132435785,False
2,7.6000000000000005,0.5900317277932752,0.5829952806704733,0.35884343930660456,False
2,7.65,0.5453137360171143,0.5282213669996634,0.5175518357546,False
2,7.7,0.4992327438948145,0.5172415181232196,0.752077861015009,False
2,7.75,0.4519039299081646,0.44165889349292276,0.7391715751450985,False
2,7.800000000000001,0.4034455914437606,0.40536818891339316,0.504899549098067,False
2,7.8500000000000005,0.3539788491111504,0.35049313430647794,0.7025627582684439,False
2,7.9,0.30362734400438324,0.30904733133010476,0.7106617856497376,False
2,7.95,0.25251692866366915,0.24760320789085385,0.7049812844678417,False
2,8.0,0.20077535250957007,0.21124351814448983,0.8126228168869828,False
2,8.05,0.14853194253597848,0.1449959953479148,0.8373022292726634,False
2,8.1,0.09591728005998909,0.09403825312586024,0.822837370145415,False
2,8.15,0.043062874336601664,0.050570708037147145,0.7651537627164725,False
2,8.200000000000001,-0.00989916614591585,-0.011400233614549941,0.6140974208892624,False
2,8.25,-0.06283646386845271,-0.05760510171784798,0.4564870302832619,False
2,8.3,-0.11561670315591815,-0.11882550406528125,0.45950233177954497,False
2,8.35,-0.16810796089750696,-0.16678337785679698,0.5023816185683054,False
2,8.4,-0.22017903628578744,-0.21365281152596885,0.7168763537947427,False
2,8.450000000000001,-0.2716997787503789,-0.2718526717916619,0.7383551421470518,False
2,8.5,-0.3225414132666021,-0.3117092725939019,0.35903465745532753,False
2,8.55,-0.37257686222598124,-0.36936554576246755,0.2948407396566432,False
2,8.6,-0.4216810630640728,-0.4413218625959716,0.022369034348841688,False
2,8.65,-0.46973128085175814,-0.4761307814275122,0.007114336934954944,False
2,8.700000000000001,-0.5166074150686362,-0.5116405523210943,-0.1614498720737847,True
2,8.75,-0.5621922997917818,-0.5646194942895337,-0.584962403455532,True
2,8.8,-0.6063719965495394,-0.6113712515042138,-0.32339573658351284,True
2,8.85,-0.6490360791083528,-0.6371499746636285,-0.4970035267893451,True
2,8.9,-0.6900779094808527,-0.6976768336694262,-0.7439102101950933,True
2,8.950000000000001,-0.7293949044652782,-0.7258350890010073,-0.40872790480875976,True
2,9.0,-0.7668887920500621,-0.77600272286823,-0.5472195659211555,True
2,9.05,-0.8024658570426846,-0.8035111915768421,-0.18609643358830158,True
2,9.1,-0.8360371753088387,-0.8277707766180091,-0.47116632660544827,True
2,9.15,-0.8675188360364658,-0.8664907122668715,-0.3371116305766789,True
2,9.200000000000001,-0.896832151469078,-0.8937207345335683,-0.5912755968861209,True
2,9.25,-0.9239038535841719,-0.9191983579110932,-0.4321287441081293,True
2,9.3,-0.9486662772251319,-0.9498519765910378,-0.2887459233013686,True
2,9.35,-0.9710575292288748,-0.9807550787906003,-0.7609222905334501,True
2,9.4,-0.9910216431265313,-0.9891188049416072,-0.7553857896160784,True
2,9.450000000000001,-1.008508719030466,-1.0232046373552706,-0.4521931789839065,True
2,9.5,-1.0234750483580117,-1.0105553105010847,-0.6231750864207021,True
2,9.55,-1.0358832230801642,-1.0364199980895057,-0.6579696619493798,True
2,9.600000000000001,-1.04570222922217,-1.0521915311359444,-0.6216040620175683,True
2,9.65,-1.0529075243823136,-1.049839817114366,-0.4222779684117911,True
2,9.700000000000001,-1.0574810990751402,-1.0425560934235742,-0.5985223921426905,True
2,9.75,-1.0594115217457891,-1.0547623259921015,-0.5374177311086673,True
2,9.8,-1.0586939673429283,-1.0646867846015007,-0.6276079672682207,True
2,9.850000000000001,-1.0553302293788698,-1.0591960187328948,-0.495556576466579,True
2,9.9,-1.0493287154467232,-1.0572405025370541,-0.6491851309470413,True
2,9.950000000000001,-1.0407044262057907,-1.0270575572804264,-0.35923246288954247,True
2,10.0,-1.029478917887732,-1.0313265104336093,-0.4539973585551803,True
2,10.05,-1.0156802484172094,-1.0218676247738283,-0.49622800870207434,True
2,10.100000000000001,-0.9993429072816918,-1.003743483773665,-0.6840097060324434,True
2,10.15,-0.980507729325696,-1.0014479116250754,-0.3639448381500697,True
2,10.200000000000001,-0.9592217926849392,-0.9542665328401578,-0.5116773547262284,True
2,10.25,-0.9355383011155236,-0.9484194220662193,-0.4871492292994917,True
2,10.3,-0.9095164510122471,-0.8976014595132347,-0.6534860426010626,True
2,10.350000000000001,-0.881221283448451,-0.894849485757787,-0.47623191483826227,True
2,10.4,-0.8507235216072075,-0.8431989558045251,-0.35123887976106566,True
2,10.450000000000001,-0.8180993940101904,-0.8289030580209399,-0.600081276997718,True
2,10.5,-0.7834304439860771,-0.7809245972074352,-0.6173625329034064,True
2,10.55,-0.7468033258546853,-0.743671441226736,-0.6801412180497044,True
2,10.600000000000001,-0.7083095883363106,-0.7175713445388451,-0.5979678976691658,True
2,10.65,-0.668045445727599,-0.6556783880642151,-0.6421839373267495,True
2,10.700000000000001,-0.6261115374159097,-0.6157103790284837,-0.224041213313316,True
2,10.75,-0.5826126763332675,-0.5800157819795925,-0.5703714429064144,True
2,10.8,-0.5376575869786068,-0.5280296515767626,-0.5142395433514259,True
2,10.850000000000001,-0.4913586336631581,-0.49137492005397315,-0.6043284398342914,True
2,10.9,-0.4438315396581827,-0.4500218504057109,-0.5840278710679322,True
2,10.950000000000001,-0.3951950979470578,-0.3873514392155461,-0.10580220509527477,True
2,11.0,-0.34557087430469546,-0.33855566474860516,-0.5257424333423911,True
2,11.05,-0.29508290344640176,-0.30918534321947616,-0.3651950871323839,True
2,11.100000000000001,-0.24385737900569748,-0.25304820728067523,-0.5343361020205808,True
2,11.15,-0.1920223381159487,-0.17158880899503626,-0.6562385771381558,True
2,11.200000000000001,-0.1397073413842088,-0.12572246960291272,-0.6792431422898392,True
2,11.25,-0.08704314905718707,-0.06097188838937931,-0.2877456849990113,True
2,11.3,-0.03416139418871622,-0.03502607866998422,-0.5831776745877267,True
2,11.350000000000001,0.0188057463743162,0.04251165165382304,-0.4863755998887397,True
2,11.4,0.0717258823652544,0.07905623708119616,-0.7323474213993768,True
2,11.450000000000001,0.1244667410043988,0.1269350614709614,-0.36110602857039736,True
2,11.5,0.17689649761205595,0.1671252121514955,-0.7463597336952112,True
2,11.55,0.2288841051015998,0.23525595491774387,-0.35202874785806565,True
2,11.600000000000001,0.2802996215289273,0.26753203854371727,-0.4853081473800272,True
2,11.65,0.33101453487965177,0.3306034780227329,-0.2276812000960558,True
2,11.700000000000001,0.3809020842822161,0.3827380371051387,-0.5802598031256844,True
2,11.75,0.4298375768440439,0.4361003885771767,-0.8816114835276838,True
2,11.8,0.4776986993188459,0.4676011654941991,-0.4674376944172348,True
2,11.850000000000001,0.5243658238260241,0.5262746862391887,-0.41877553172734894,True
2,11.9,0.5697223068580777,0.5699954893295951,-0.4935536346891831,True
2,11.950000000000001,0.6136547808286293,0.6012263528247356,-0.25415493045704013,True
2,12.0,0.6560534374323399,0.6383362898590657,-0.5816024018177818,True
2,12.05,0.6968123021084964,0.7092019772105865,-0.4462088546863978,True
2,12.100000000000001,0.7358294989222134,0.753500102941817,-0.518163045228095,True
2,12.15,0.7730075052012186,0.7573968029955744,-0.31636538302113715,True
2,12.200000000000001,0.8082533952917484,0.8050293818939743,-0.4495990627062507,True
2,12.25,0.8414790728242789,0.8374857362795768,-0.7309202972565614,True
2,12.3,0.8726014909085795,0.8852695186283203,-0.4403879460424116,True
2,12.350000000000001,0.90154285970768,0.8929964137251366,-0.49609902023069036,True
2,12.4,0.9282308408719554,0.9313217356387751,-0.40448304761446274,True
2,12.450000000000001,0.9525987283473287,0.9617101448781437,-0.2745806896463414,True
2,12.5,0.9745856151056604,0.9881367294608683,-0.5501712272371679,True
2,12.55,0.9941365453806055,0.9967378178624084,-0.5624574192196918,True
2,12.600000000000001,1.0112026520284032,1.0092612134950298,-0.2638598846161633,True
2,12.65,1.0257412786702902,1.03429682063658,-0.3311709834920207,True
2,12.700000000000001,1.0377160863112334,1.0374423066842682,-0.49741446619016383,True
2,12.75,1.0470971441684886,1.061136984311486,-0.5960732730877996,True
2,12.8,1.053861004482974,1.0644307303254914,-0.6527500914777107,True
2,12.850000000000001,1.0579907611264532,1.0512356641991694,-0.5179461270568231,True
2,12.9,1.0594760918580532,1.0568070504898102,-0.4050425995732506,True
2,12.950000000000001,1.0583132841244907,1.0429659138505736,-0.3246776984974481,True
2,13.0,1.0545052443395204,1.0610948570087269,-0.5920724209913255,True
2,13.05,1.0480614906194166,1.0427457162125058,-0.2512576873397814,True
2,13.100000000000001,1.0389981289926369,1.042514517501236,-0.46014670668270624,True
2,13.15,1.0273378131431414,1.0235325069874524,-0.5570909469972689,True
2,13.200000000000001,1.0131096877879782,1.0074644127540373,-0.3830367604737225,True
2,13.25,0.9963493158306714,1.0005737182696182,-0.6032973391587471,True
2,13.3,0.9770985894724803,0.9682152374794529,-0.4407215439122093,True
2,13.350000000000001,0.9554056255037163,0.966833960014378,-0.49916802559326456,True
2,13.4,0.9313246450368251,0.9509208994202948,-0.7740509669895508,True
2,13.450000000000001,0.9049158379818399,0.9070271774361452,-0.46006476391565454,True
2,13.5,0.8762452126029594,0.8598640850932349,-0.6600614413502353,True
2,13.55,0.8453844305322555,0.8432800455556032,-0.5166937853689312,True
2,13.600000000000001,0.8124106276529213,0.8084134794400232,-0.6364675542796228,True
2,13.65,0.7774062212997321,0.7802857043055823,-0.30894280341775243,True
2,13.700000000000001,0.7404587042586257,0.7360173136213669,-0.418579386659341,True
2,13.75,0.7016604260803128,0.704753185340277,-0.6775252005298991,True
2,13.8,0.6611083622544836,0.6494594072159551,-0.2859570563042264,True
2,13.850000000000001,0.6189038718215976,0.6298781594409234,-0.5341903825121022,True
2,13.9,0.5751524440280646,0.5724846902436371,-0.5982767968336367,True
2,13.950000000000001,0.5299634346580625,0.5168503241104984,-0.5691056592401953,True
2,14.0,0.48344979270103816,0.484644115662144,-0.5624455087193163,True
2,14.05,0.4357277780380445,0.43506370664754856,-0.48450659198432755,True
2,14.100000000000001,0.3869166708525958,0.38608156859229836,-0.5818801972475273,True
2,14.15,0.3371384734923243,0.33769397579162863,-0.5376080249894108,True
2,14.200000000000001,0.286517605526643,0.29314999141139836,-0.7167585380429974,True
2,14.25,0.2351805927626314,0.24798497973229341,-0.3146520503086399,True
2,14.3,0.18325575099639638,0.18460930919421742,-0.41478490421054126,True
2,14.350000000000001,0.13087286529042058,0.1453875073986062,-0.4034431852889776,True
2,14.4,0.07816286557849123,0.07613586946200918,-0.2828372868976459,True
2,14.450000000000001,0.025257499409047368,0.031803343357186084,-0.4002168262487697,True
2,14.5,-0.027710997355065936,-0.013727360751198008,-0.46864324097544635,True
2,14.55,-0.0806102310574019,-0.07740738874463021,-0.6689331978645052,True
2,14.600000000000001,-0.13330798116309106,-0.12401686031002716,-0.43829521506891456,True
2,14.65,-0.18567253074132517,-0.19460728497841753,-0.5518221245664421,True
2,14.700000000000001,-0.23757299568909257,-0.2220935393058074,-0.49374289713998015,True
2,14.75,-0.28887965187325976,-0.27519209333408007,-0.45993802136589407,True
2,14.8,-0.3394642593733601,-0.3381773554654787,-0.462550823487455,True
2,14.850000000000001,-0.3892003830145957,-0.3990690106453242,-0.3445964093571917,True
2,14.9,-0.4379637083899342,-0.43722623759586654,-0.7352348009826224,True
2,14.950000000000001,-0.4856323525813898,-0.48730181954629365,-0.4612678974709569,True
2,15.0,-0.5320871688038304,-0.524255314966692,-0.4542666301540902,True
2,15.05,-0.5772120442099038,-0.5732013672915532,-0.09603927101036452,True
2,15.100000000000001,-0.6208941901116738,-0.6078006567599608,-0.9768885846964113,True
2,15.15,-0.6630244238936065,-0.6644927968491948,-0.3822891782502105,True
2,15.200000000000001,-0.7034974419122517,-0.7054925557511604,-0.6266734886630875,True
2,15.25,-0.7422120827005001,-0.743676480464626,-0.40437647935440163,True
2,15.3,-0.779071579818579,-0.7853597319526564,-0.7709214150821972,True
2,15.350000000000001,-0.813983803719747,-0.8036446854763305,-0.6292709146963338,True
2,15.4,-0.8468614920261845,-0.8588934366731994,-0.49561653064412425,True
2,15.450000000000001,-0.877622467639497,-0.8769704458300223,-0.508562287160838,True
2,15.5,-0.9061898441406554,-0.9074011702446081,-0.6243686078633484,True
2,15.55,-0.932492217966011,-0.9454433912558537,-0.5526813057258451,True
2,15.600000000000001,-0.9564638468790105,-0.9367141775387917,-0.3916254698441717,True
2,15.65,-0.9780448142915542,-0.9800390305684898,-0.3274545481774366,True
2,15.700000000000001,-0.9971811790242624,-0.9977996886711454,-0.5261342105928173,True
2,15.75,-1.0138251101313283,-1.0138162462830598,-0.45526188537430556,True
2,15.8,-1.027935006452977,-1.0182723416890873,-0.532343904305123,True
2,15.850000000000001,-1.039475600596696,-1.0392422186899377,-0.33107683016319994,True
2,15.9,-1.0484180470873508,-1.054980337071947,-0.49266876573489715,True
2,15.950000000000001,-1.0547399944658513,-1.068593719389913,-0.3458976130786063,True
2,16.0,-1.0584256411561574,-1.0425603692272103,-0.34763621008554474,True
2,16.05,-1.0594657749609917,-1.0657966140592792,-0.4816908684533022,True
2,16.1,-1.0578577960875328,-1.0562833401399228,-0.4690591610171891,True
2,16.150000000000002,-1.0536057236455452,-1.0531477815821504,-0.46722500923706417,True
2,16.2,-1.0467201856016979,-1.0425250586278525,-0.41562397086630626,True
2,16.25,-1.0372183922151808,-1.0199194809849201,-0.41951666782359986,True
2,16.3,-1.025124093021022,-1.044264825505718,-0.2199116969203348,True
2,16.35,-1.0104675174686177,-1.0178659150863718,-0.13692917178368436,True
2,16.400000000000002,-0.993285299363852,-1.0024841718477722,-0.5657629716266368,True
2,16.45,-0.9736203853036622,-0.9756564040789525,-0.43331539316620177,True
2,16.5,-0.9515219273319065,-0.9489409147692484,-0.3119591170942603,True
2,16.55,-0.9270451600848615,-0.9402619929483613,-0.7992652937178065,True
2,16.6,-0.9002512627333904,-0.9047076892015413,-0.34476633291707764,True
2,16.650000000000002,-0.8712072060668801,-0.8650597176700899,-0.4832544035032548,True
2,16.7,-0.839985585101147,-0.8365345402786137,-0.5353888990673102,True
2,16.75,-0.8066644376286949,-0.8162102116871878,-0.46848731867622795,True
2,16.8,-0.7713270491648891,-0.7793833785065815,-0.6099786454851539,True
2,16.85,-0.7340617447775328,-0.7437269511503952,-0.39334264109589895,True
2,16.900000000000002,-0.6949616683201991,-0.6925255940944055,-0.43696396135915266,True
2,16.95,-0.6541245496211083,-0.6468078022608987,-0.4683377102963606,True
2,17.0,-0.6116524602094418,-0.6003868584474303,-0.424453222299086,True
2,17.05,-0.567651558189695,-0.5648829629693766,-0.6641762890864009,True
2,17.1,-0.5222318229016908,-0.5237455574605586,-0.920883804483281,True
2,17.150000000000002,-0.47550678002950797,-0.47613109952290356,-0.45580356272686634,True
2,17.2,-0.4275932178463988,-0.4237214300767152,-0.5464649895142104,True
2,17.25,-0.37861089530491315,-0.39831387832454196,-0.19945275995264733,True
2,17.3,-0.3286822427019078,-0.32853190440509095,-0.7450080050736569,True
2,17.35,-0.2779320556665507,-0.271564474061858,-0.5151951483197987,True
2,17.400000000000002,-0.22648718323624376,-0.23329373047297386,-0.2565878151428315,True
2,17.45,-0.1744762108000947,-0.16952286938378455,-0.4348909511247622,True
2,17.5,-0.12202913870239585,-0.11461213764680318,-0.4542885763844298,True
2,17.55,-0.0692770573094878,-0.07259607045173816,-0.38891812238880363,True
2,17.6,-0.01635181935210006,-0.002029849966882113,-0.7569636346076944,True
2,17.650000000000002,0.03661428963780505,0.040484378248771165,-0.5568363814458586,True
2,17.7,0.08948888197196525,0.07668226208165999,-0.5821042895756335,True
2,17.75,0.1421397987061082,0.15389176534168694,-0.485657254494747,True
2,17.8,0.19443543996846202,0.17302689213458056,-0.34964710085324835,True
2,17.85,0.2462450938909143,0.22674573095757394,-0.5374286964187455,True
2,17.900000000000002,0.2974392633206051,0.28111489148714097,-0.3536719681512792,True
2,17.95,0.34788998949536465,0.347385846872221,-0.5711619407350959,True
2,18.0,0.39747117187399356,0.39411730120441907,-0.7573315075700084,True
2,18.05,0.44605888332192223,0.4347414795458982,-0.3810643149611299,True
2,18.1,0.49353167986452173,0.4948578880949748,-0.45262058643233744,True
2,18.150000000000002,0.5397709042337901,0.5076223481079702,-0.28661320889832065,True
2,18.2,0.5846609824497238,0.5908321763933827,-0.5928936086374265,True
2,18.25,0.6280897126950897,0.632353683788505,-0.5317162116708898,True
2,18.3,0.6699485457615172,0.6519202626804556,-0.38887314705485443,True
2,18.35,0.7101328563659985,0.724344950408924,-0.8132130809008055,True
2,18.400000000000002,0.7485422046596073,0.7361445669508814,-0.5164670474875916,True
2,18.45,0.7850805872748086,0.7860919035801908,-0.41302725551981473,True
2,18.5,0.8196566772838916,0.8239070569372661,-0.2340034265696651,True
2,18.55,0.8521840524687104,0.8530365414273,-0.4093752874471497,True
2,18.6,0.8825814113312326,0.8796351651450768,-0.5829177921991906,True
2,18.650000000000002,0.9107727763049402,0.9037890499302416,-0.33058187967977115,True
2,18.7,0.9366876836591763,0.9339519278309406,-0.38271768387702243,True
2,18.75,0.9602613596217819,0.9631218213646009,-0.29835231003198326,True
2,18.8,0.9814348822797816,0.9997725338608551,-0.43552916625294436,True
2,18.85,1.000155328853488,1.006279887402892,-0.5033314327423654,True
2,18.900000000000002,1.0163759079758865,1.0026299599030217,-0.5793917828867182,True
2,18.95,1.030056076646685,1.0398784727255288,-0.4774350466047989,True
2,19.0,1.0411616415687026,1.0411688884768286,-0.4665722794792784,True
2,19.05,1.0496648446132992,1.0567059964222567,-0.4063134672781933,True
2,19.1,1.055544432201246,1.0527066062213892,-0.446374533167165,True
2,19.150000000000002,1.0587857084256034,1.0647880699316963,-0.7381018091135481,True
2,19.200000000000003,1.059380571783834,1.047296532969995,-0.4407185706986801,True
2,19.25,1.057327535427342,1.056631983421938,-0.32920542606093106,True
2,19.3,1.052631730877817,1.0497615482843445,-0.6106167350646793,True
2,19.35,1.0453048952011057,1.049474389721603,-0.45386104787685466,True
2,19.400000000000002,1.0353653416706572,1.0299602145866342,-0.43973992474234863,True
2,19.450000000000003,1.0228379139938786,1.0328327705962261,-0.63227736219785,True
2,19.5,1.0077539242158045,1.0304147198747107,-0.45196633361741434,True
2,19.55,0.9901510744552878,0.9888454382582562,-0.5766159443075127,True
2,19.6,0.9700733626693442,0.979695517130115,-0.3363290786025078,True
2,19.650000000000002,0.9475709726811681,0.9542887238213567,-0.7704563845422361,True
2,19.700000000000003,0.9227001487467119,0.9364975565962295,-0.36402222233571385,True
2,19.75,0.8955230549733393,0.8948797979251867,-0.3921398847483202,True
2,19.8,0.8661076199419225,0.8837657777591671,-0.560557623929548,True
2,19.85,0.8345273669207799,0.8265979301608914,-0.41368127578324554,True
2,19.900000000000002,0.8008612300957864,0.8228263665274322,-0.42088686218434634,True
2,19.950000000000003,0.7651933572760192,0.7596579282882596,-0.5818942440157634,True
2,20.0,0.7276128995680616,0.744394458991245,-0.5753984210487041,True
3,0.0,1.0,0.9932838234534961,-0.6071844263904702,True
3,0.05,1.0162429696397037,1.0175728815586211,-0.3520812090771362,True
3,0.1,1.0299458611044157,1.040571333415885,-0.6060862443640885,True
3,0.15000000000000002,1.041074424301802,1.0431848919788824,-0.3733535482282446,True
3,0.2,1.049600843619513,1.0392306923193813,-0.0744022687055495,True
3,0.25,1.0555038074497278,1.0518872850500038,-0.5533050533880768,True
3,0.30000000000000004,1.0587685614570748,1.0542029577274648,-0.40404062986981953,True
3,0.35000000000000003,1.0593869454567868,1.0489996869277307,-0.393245336999024,True
3,0.4,1.0573574138109127,1.0612096433129676,-0.8124910906828064,True
3,0.45,1.0526850392916074,1.0411064253287197,-0.2778469164325343,True
3,0.5,1.0453815004018439,1.0460489128131183,-0.7391235615628304,True
3,0.55,1.0354650521852364,1.0154592287474133,-0.5504967439173412,True
3,0.6000000000000001,1.0229604805979406,1.001869462464871,-0.503380295582441,True
3,0.65,1.0078990405566697,1.0207394933799765,-0.6064301132099458,True
3,0.7000000000000001,0.9903183778176803,0.9987199184858312,-0.5315143812877423,True
3,0.75,0.9702624348819878,1.006820747441801,-0.5162303351538324,True
3,0.8,0.9477813411619984,0.9383444387803317,-0.6300642733113988,True
3,0.8500000000000001,0.9229312876840845,0.9154508997135915,-0.5001100433967801,True
3,0.9,0.8957743866402836,0.8926060503514193,-0.42549649254045463,True
3,0.9500000000000001,0.8663785161401643,0.8719058283284812,-0.40269732156712135,True
3,1.0,0.8348171505509034,0.8358970018361226,-0.30337910763531006,True
3,1.05,0.801169176849633,0.8033182554739253,-0.35070268976466723,True
3,1.1,0.7655186974470797,0.7591483005412429,-0.6045819564985118,True
3,1.1500000000000001,0.7279548199753396,0.7327941213846979,-0.5877201417049221,True
3,1.2000000000000002,0.6885714345652026,0.6972331675435323,-0.21925333955933018,True
3,1.25,0.6474669791697238,0.655637358572716,-0.5903260013688619,True
3,1.3,0.6047441935206048,0.6031922590910626,-0.34845855416834093,True
3,1.35,0.5605098623323721,0.5526711946978474,-0.6332629608964923,True
3,1.4000000000000001,0.5148745483962018,0.5139386469600256,-0.20580956200356598,True
3,1.4500000000000002,0.46795231623052236,0.46194511167741836,-0.5699443766410027,True
3,1.5,0.41986044697912195,0.41388741454849315,-0.3647093782523692,True
3,1.55,0.3707191452693674,0.3834748788724065,-0.5078925542356498,True
3,1.6,0.320651238763238,0.320442534470985,-0.5577517231172375,True
3,1.6500000000000001,0.26978187115213753,0.27394046227049074,-0.6123203164039251,True
3,1.7000000000000002,0.21823818936283912,0.20966801572286353,-0.5880266316547464,True
3,1.75,0.1661490257563858,0.16722738287565636,-0.39261204870037236,True
3,1.8,0.11364457611428119,0.11499396178860982,-0.5954964551169389,True
3,1.85,0.06085607421684203,0.04866725163188978,-0.3712424413491249,True
3,1.9000000000000001,0.007915463827091462,-0.004557878660379154,-0.4159500292925747,True
3,1.9500000000000002,-0.045044931099932906,-0.05157309863250619,-0.360898368991735,True
3,2.0,-0.09789273715815383,-0.10364257154859911,-0.25720470205781687,True
3,2.0500000000000003,-0.15049586235503182,-0.14304999498818005,-0.19699827563592126,True
3,2.1,-0.2027228262727518,-0.19314170828562074,-0.4067234835695581,True
3,2.15,-0.2544430887007968,-0.25990157273557374,-0.30163384103572466,True
3,2.2,-0.30552737591848933,-0.28625132252941665,-0.26543824030964347,True
3,2.25,-0.35584800381196674,-0.35079719069476495,-0.8777698053018503,True
3,2.3000000000000003,-0.40527919701797244,-0.4202988961263885,-0.5524520578442671,True
3,2.35,-0.45369740329675845,-0.46894069593667986,-0.3820601783478316,True
3,2.4000000000000004,-0.5009816023483431,-0.5266557613219701,-0.18454075206409254,True
3,2.45,-0.5470136083002312,-0.5417089494287545,-0.144429662035439,True
3,2.5,-0.5916783651105489,-0.5954984412324851,-0.4747334133326415,True
3,2.5500000000000003,-0.6348642341482266,-0.6291044820732243,-0.5246682166961333,True
3,2.6,-0.6764632732314348,-0.6864351220025776,-0.6420348418770871,True
3,2.6500000000000004,-0.7163715064268273,-0.7102961949398894,-0.45219125862049336,True
3,2.7,-0.7544891839352208,-0.7648057732735335,-0.7733798438676156,True
3,2.75,-0.7907210314141475,-0.7915366855724143,-0.5002322425615114,True
3,2.8000000000000003,-0.8249764881140916,-0.8255293612656092,-0.4882678802101346,True
3,2.85,-0.8571699332331998,-0.8624995738419234,-0.511854701028739,True
3,2.9000000000000004,-0.887220899924697,-0.88602554268667,-0.8329459654176824,True
3,2.95,-0.9150542764220947,-0.9094768287886765,-0.5715523695205833,True
3,3.0,-0.9406004937794918,-0.9436248214627134,-0.286670733335352,True
3,3.0500000000000003,-0.9637956997577084,-0.9646277543028883,-0.3276228383185832,True
3,3.1,-0.9845819184216278,-0.9957852999975999,-0.6218845750506631,True
3,3.1500000000000004,-1.002907195049844,-1.0173008923725113,-0.5820263457463131,True
3,3.2,-1.0187257259944063,-1.0033698538236322,-0.5464871735498195,True
3,3.25,-1.0319979731660842,-1.0243700331369354,-0.2430994805327537,True
3,3.3000000000000003,-1.0426907628590019,-1.0625419273484693,-0.09108764154055266,True
3,3.35,-1.050777368667624,-1.0614892320236924,-0.36675994171378745,True
3,3.4000000000000004,-1.056237578288852,-1.0522969476090895,-0.4227001239496312,True
3,3.45,-1.059057744042255,-1.0754376130622052,-0.6343903494993035,True
3,3.5,-1.0592308169821634,-1.0638787994374785,-0.10871520985190142,True
3,3.5500000000000003,-1.056756364516362,-1.0624093621796011,-0.7324634139937953,True
3,3.6,-1.0516405714873454,-1.0453465689891484,-0.6140524759478387,True
3,3.6500000000000004,-1.0438962247134327,-1.054358643962956,-0.3943453291761663,True
3,3.7,-1.0335426810283808,-1.0442907760650133,-0.5439795805156945,True
3,3.75,-1.020605818899381,-1.0219254457303373,-0.4617211609114283,True
3,3.8000000000000003,-1.0051179737443683,-1.010766884843859,-0.42946483289796344,True
3,3.85,-0.9871178571103164,-0.9917652601144651,-0.4490139279562101,True
3,3.9000000000000004,-0.9666504599145308,-0.9688534304311974,-0.4959890559780275,True
3,3.95,-0.9437669399907869,-0.9498360058382224,-0.37889633082838664,True
3,4.0,-0.9185244942213868,-0.9197073685661339,-0.738588856909943,True
3,4.05,-0.8909862155747427,-0.8845815055053716,-0.790059101350203,True
3,4.1000000000000005,-0.8612209354058122,-0.8450625897997333,-0.4494936482468028,True
3,4.15,-0.8293030514135606,-0.8179443419290512,-0.5624491637583902,True
3,4.2,-0.7953123416854553,-0.8165074257650612,-0.5214903077506065,True
3,4.25,-0.759333765293797,-0.7737901784706904,-0.48526684118360897,True
3,4.3,-0.7214572499422847,-0.7072409283683324,-0.4927319738301168,True
3,4.3500000000000005,-0.6817774671935883,-0.6999780273921523,-0.6412109841586374,True
3,4.4,-0.64039359583975,-0.6505763547095913,-0.6688396491437584,True
3,4.45,-0.5974090740068496,-0.5998249998725236,-0.44463951387947165,True
3,4.5,-0.5529313406135636,-0.5486874433173996,-0.3338029992029506,True
3,4.55,-0.5070715668298194,-0.5046853765616177,-0.5857311746811404,True
3,4.6000000000000005,-0.4599443782067666,-0.46433589215060617,-0.4555743086764011,True
3,4.65,-0.4116675681725994,-0.41339834447055535,-0.13055670485247028,True
3,4.7,-0.3623618036103258,-0.3563021288159566,-0.6429506789057629,True
3,4.75,-0.31215032325340575,-0.3065928425114689,-0.3390290636271704,True
3,4.800000000000001,-0.2611586296530969,-0.2630238762750262,-0.6590913141205028,True
3,4.8500000000000005,-0.20951417548744145,-0.21061403993932817,-0.4317341195757816,True
3,4.9,-0.15734604499594057,-0.16581153052448563,-0.17548996412210605,True
3,4.95,-0.1047846313361861,-0.11729438783246243,-0.6894090540329916,True
3,5.0,-0.05196131066887222,-0.03546402612252528,-0.6769326259574168,True
3,5.050000000000001,0.000991886214187332,0.015499325982319064,-0.5443287757951476,True
3,5.1000000000000005,0.05394260389827482,0.04472676981675015,-0.4175226073596897,True
3,5.15,0.10675849316538166,0.11604792628014078,-0.46114441675483137,True
3,5.2,0.15930754179832352,0.1657395038002129,-0.3879681216058454,True
3,5.25,0.21145840454253356,0.22041437902889793,-0.6150506335126205,True
3,5.300000000000001,0.2630807314007963,0.2664956281049945,-0.7004070641540142,True
3,5.3500000000000005,0.31404549344035243,0.31393587558280994,-0.5722694983058625,True
3,5.4,0.3642253052980392,0.37485460747534877,-0.4202165972214806,True
3,5.45,0.4134947435773529,0.42307108918031483,-0.5499734857753101,True
3,5.5,0.4617306603416228,0.4794047667083741,-0.29418154816326986,True
3,5.550000000000001,0.508812490919719,0.4919377568302613,-0.33859334740188135,True
3,5.6000000000000005,0.5546225552549379,0.5500036607151823,-0.39877906170408195,True
3,5.65,0.5990463520438625,0.6015352587820612,-0.3299944773489952,True
3,5.7,0.6419728449299866,0.6488888313726008,-0.41430777611486963,True
3,5.75,0.6832947400367804,0.6952379920662864,-0.5485419255984072,True
3,5.800000000000001,0.7229087541465046,0.7252997593269337,-0.43166952365265887,True
3,5.8500000000000005,0.760715872854463,0.7710218146678834,-0.5606137651785418,True
3,5.9,0.7966215980534533,0.8046947133420365,-0.46979762241133194,True
3,5.95,0.8305361841298183,0.8266807860520484,-0.576330848267482,True
3,6.0,0.8623748622807419,0.8587552890042669,-0.4394817574291805,True
3,6.050000000000001,0.8920580523921107,0.8950966039866489,-0.76797430912235,True
3,6.1000000000000005,0.9195115619473515,0.9321154365832185,-0.4252803940829497,True
3,6.15,0.9446667714700882,0.9488316059972304,-0.6246273354998211,True
3,6.2,0.9674608060370937,0.9632001175650465,-1.0503441864342107,True
3,6.25,0.9878366924328545,0.9849565524779424,-0.4999632284131359,True
3,6.300000000000001,1.005743501552938,1.0089694830072207,-0.5797671524639121,True
3,6.3500000000000005,1.0211364757002288,1.004827270675167,-0.17073923055161216,True
3,6.4,1.0339771404558653,1.0217861657149263,-0.4413538510473667,True
3,6.45,1.0442334008452476,1.044701662147911,-0.4563406401301387,True
3,6.5,1.051879621558759,1.0405173150863263,-0.4560089955616338,True
3,6.550000000000001,1.0568966910266906,1.0530685561190911,-0.6151904016294224,True
3,6.6000000000000005,1.0592720691882118,1.0703955997505252,-0.8200162423317396,True
3,6.65,1.0589998188349918,1.0432661287772487,-0.5560884381511328,True
3,6.7,1.0560806204511288,1.0484070799416334,-0.3928768869809087,True
3,6.75,1.050521770512293,1.0362967752889458,-0.501326258679488,True
3,6.800000000000001,1.042337163248338,1.0538493925710526,-0.6019374210552993,True
3,6.8500000000000005,1.0315472559149632,1.0267537252688983,-0.657490712892904,True
3,6.9,1.0181790176612269,1.0188445543674864,-0.40295963225038467,True
3,6.95,1.0022658621207194,1.013326701172142,-0.5397145382094061,True
3,7.0,0.9838475638948807,0.9849074994067738,-0.6316443030434846,True
3,7.050000000000001,0.962970159137211,0.9777023953785474,-0.4850255346553938,True
3,7.1000000000000005,0.9396858304868627,0.9196879097057836,-0.40346811947361816,True
3,7.15,0.9140527766392175,0.9163220416579251,-0.6177019980483005,True
3,7.2,0.8861350668794581,0.8713108745277113,-0.5092543405882072,True
3,7.25,0.8560024809427218,0.8548041863085614,-0.268725231701245,True
3,7.300000000000001,0.8237303346011022,0.8139164343520384,-0.581554972208168,True
3,7.3500000000000005,0.789399291413446,0.8026776477826558,-0.3912831298389804,True
3,7.4,0.7530951611084598,0.7365735645693491,-0.603581258213976,True
3,7.45,0.7149086851050805,0.7170305176864386,-0.4316288559607811,True
3,7.5,0.6749353097061844,0.6804696095488496,-0.3652552408334938,True
3,7.550000000000001,0.6332749475325365,0.6201999427767375,-0.57232571838382,True
3,7.6000000000000005,0.5900317277932752,0.5865723560542921,-0.46612133578917425,True
3,7.65,0.5453137360171143,0.5481801210834708,-0.4951113908701249,True
3,7.7,0.4992327438948145,0.48692456700294745,-0.5414451057846196,True
3,7.75,0.4519039299081646,0.45341234121644175,-0.3699329313749917,True
3,7.800000000000001,0.4034455914437606,0.38502127246691836,-0.48441750952858476,True
3,7.8500000000000005,0.3539788491111504,0.35330516222279507,-0.4474749357322022,True
3,7.9,0.30362734400438324,0.3022333361444523,-0.7054956843797239,True
3,7.95,0.25251692866366915,0.25783710012461303,-0.524330162298546,True
3,8.0,0.20077535250957007,0.18538160950855662,-0.4239018320103386,True
3,8.05,0.14853194253597848,0.15866053571369246,-0.5354011007965971,True
3,8.1,0.09591728005998909,0.09911442482939317,-0.6211178260217655,True
3,8.15,0.043062874336601664,0.030705385800368183,-0.5811898748065158,True
3,8.200000000000001,-0.00989916614591585,-0.02351508739469326,-0.6283702918223306,True
3,8.25,-0.06283646386845271,-0.06288526217827771,-0.4520019720665403,True
3,8.3,-0.11561670315591815,-0.12409688951622183,-0.6985283997609414,True
3,8.35,-0.16810796089750696,-0.15818191135806658,-0.8966577224647014,True
3,8.4,-0.22017903628578744,-0.2050371558741263,-1.1470984767069758,True
3,8.450000000000001,-0.2716997787503789,-0.287815026967279,-0.5445780357667965,True
3,8.5,-0.3225414132666021,-0.32455010872618645,-0.4360723793305273,True
3,8.55,-0.37257686222598124,-0.3671827807753752,-0.2506546994305007,True
3,8.6,-0.4216810630640728,-0.4262167750559672,-0.4723613970161862,True
3,8.65,-0.46973128085175814,-0.4496251735859558,-0.5678061780893686,True
3,8.700000000000001,-0.5166074150686362,-0.5312081912031866,-0.4122869972642222,True
3,8.75,-0.5621922997917818,-0.5863735947272429,-0.15281742658973108,True
3,8.8,-0.6063719965495394,-0.5888383782970983,-0.596112597781593,True
3,8.85,-0.6490360791083528,-0.6260729904399067,-0.6513153285185365,True
3,8.9,-0.6900779094808527,-0.6956718038950388,-0.653413338985806,True
3,8.950000000000001,-0.7293949044652782,-0.730395326266908,-0.3510605104616742,True
3,9.0,-0.7668887920500621,-0.7478320082249023,-0.43041578671734193,True
3,9.05,-0.8024658570426846,-0.7863450552600801,-0.41581455681138474,True
3,9.1,-0.8360371753088387,-0.8393043160116853,-0.800386074321056,True
3,9.15,-0.8675188360364658,-0.8556524299861241,-0.6859653889312505,True
3,9.200000000000001,-0.896832151469078,-0.8890862300158089,-0.696427762102707,True
3,9.25,-0.9239038535841719,-0.924094059152079,-0.7092635379610398,True
3,9.3,-0.9486662772251319,-0.934430382601072,-0.7164730131950992,True
3,9.35,-0.9710575292288748,-0.9686714994127507,-0.6378177243137206,True
3,9.4,-0.9910216431265313,-0.9920645123183622,-0.28593501988068204,True
3,9.450000000000001,-1.008508719030466,-1.007390736179079,-0.6645958414174001,True
3,9.5,-1.0234750483580117,-1.0243332542131427,-0.33297686173540086,True
3,9.55,-1.0358832230801642,-1.0388303828264533,-0.41685516712585324,True
3,9.600000000000001,-1.04570222922217,-1.0463127563934975,-0.828061018721834,True
3,9.65,-1.0529075243823136,-1.0358865745588182,-0.3351227485044098,True
3,9.700000000000001,-1.0574810990751402,-1.0677817626471897,-0.49177358038773494,True
3,9.75,-1.0594115217457891,-1.0739767607849486,-0.6975589362630401,True
3,9.8,-1.0586939673429283,-1.033090486953924,-0.3887308189413017,True
3,9.850000000000001,-1.0553302293788698,-1.0694751441111106,-0.41583347878723537,True
3,9.9,-1.0493287154467232,-1.0571000124540153,-0.33962020062911,True
3,9.950000000000001,-1.0407044262057907,-1.0325633194007415,-0.6400045592553152,True
3,10.0,-1.029478917887732,-1.0344553555982992,-0.6042308244992733,True
3,10.05,-1.0156802484172094,-1.018813103144247,-0.5534153213444661,True
3,10.100000000000001,-0.9993429072816918,-1.0139483970672099,-0.6941705583873685,True
3,10.15,-0.980507729325696,-0.9921711551837968,-0.38297752580583666,True
3,10.200000000000001,-0.9592217926849392,-0.9701667086619548,-0.7529231369628437,True
3,10.25,-0.9355383011155236,-0.9400027811534604,-0.539353462741057,True
3,10.3,-0.9095164510122471,-0.921983316066978,-0.5771428555222178,True
3,10.350000000000001,-0.881221283448451,-0.8882286454051453,-0.24549655033333656,True
3,10.4,-0.8507235216072075,-0.8521097215695432,-0.3779823348116539,True
3,10.450000000000001,-0.8180993940101904,-0.8258206075127602,-0.5124063905548919,True
3,10.5,-0.7834304439860771,-0.7880761550514498,-0.48815561038271277,True
3,10.55,-0.7468033258546853,-0.7500770991972778,-0.7775485995911876,True
3,10.600000000000001,-0.7083095883363106,-0.6945958830198937,-0.2286131941382431,True
3,10.65,-0.668045445727599,-0.6583357464095047,-0.4534975648164633,True
3,10.700000000000001,-0.6261115374159097,-0.6308241836422213,-0.55517325602024,True
3,10.75,-0.5826126763332675,-0.5719680912429419,-0.501914760772006,True
3,10.8,-0.5376575869786068,-0.5280233124722271,-0.6753005728142725,True
3,10.850000000000001,-0.4913586336631581,-0.48972424190533376,-0.7388986813130921,True
3,10.9,-0.4438315396581827,-0.4393382717803674,-0.7459644785461176,True
3,10.950000000000001,-0.3951950979470578,-0.4018315717148119,-0.41182442231929123,True
3,11.0,-0.34557087430469546,-0.33206140123561556,-0.6117356885567388,True
3,11.05,-0.29508290344640176,-0.2970168335718346,-0.5217019360485015,True
3,11.100000000000001,-0.24385737900569748,-0.2411445431112338,-0.21774156370421133,True
3,11.15,-0.1920223381159487,-0.17869901433555016,-0.598022589340654,True
3,11.200000000000001,-0.1397073413842088,-0.1333402138020718,-0.547464602982916,True
3,11.25,-0.08704314905718707,-0.09176040429227189,-0.35925040467824204,True
3,11.3,-0.03416139418871622,-0.0345540001208817,-0.4020060149324416,True
3,11.350000000000001,0.0188057463743162,0.025301988861523635,-0.3534736256690909,True
3,11.4,0.0717258823652544,0.06003339810939524,-0.5391597910357558,True
3,11.450000000000001,0.1244667410043988,0.12874894149740024,-0.38643781343991535,True
3,11.5,0.17689649761205595,0.1698589748057619,-0.6719631603293253,True
3,11.55,0.2288841051015998,0.22111168040220305,-0.3099341781502168,True
3,11.600000000000001,0.2802996215289273,0.2724938028332722,-0.38392499427239535,True
3,11.65,0.33101453487965177,0.3343183004269804,-0.4940252023903207,True
3,11.700000000000001,0.3809020842822161,0.3676219294274462,-0.24752303775079781,True
3,11.75,0.4298375768440439,0.4323762189205323,-0.9203612750625059,True
3,11.8,0.4776986993188459,0.48944195547367675,-0.49169147218012055,True
3,11.850000000000001,0.5243658238260241,0.5223957504005475,-0.5441937771921886,True
3,11.9,0.5697223068580777,0.5775444971275161,-0.37968385458563647,True
3,11.950000000000001,0.6136547808286293,0.6103055749959112,-0.2970392849185338,True
3,12.0,0.6560534374323399,0.6594390775968116,-0.4765962533109592,True
3,12.05,0.6968123021084964,0.6934822410484341,-0.6438236221820264,True
3,12.100000000000001,0.7358294989222134,0.7419234271153626,-0.1983585572637374,True
3,12.15,0.7730075052012186,0.7864013596458235,-0.583056864963426,True
3,12.200000000000001,0.8082533952917484,0.8124175766899202,-0.5284921378846947,True
3,12.25,0.8414790728242789,0.8453963578989774,-0.5249745811621375,True
3,12.3,0.8726014909085795,0.8684132143414292,-0.49317221962510305,True
3,12.350000000000001,0.90154285970768,0.9152302247932759,-0.24166648743250618,True
3,12.4,0.9282308408719554,0.9207113545825278,-0.6914500580644168,True
3,12.450000000000001,0.9525987283473287,0.9432477153427805,-0.24213454711959725,True
3,12.5,0.9745856151056604,0.9737070015467862,-0.42214151819170603,True
3,12.55,0.9941365453806055,0.9833106437213404,-0.4159986916925838,True
3,12.600000000000001,1.0112026520284032,1.021863884037315,-0.43729296874200135,True
3,12.65,1.0257412786702902,1.0190476293723243,-0.5412403597890729,True
3,12.700000000000001,1.0377160863112334,1.0259300339562096,-0.6100775031328126,True
3,12.75,1.0470971441684886,1.0547621037255603,-0.32244004187368314,True
3,12.8,1.053861004482974,1.0427328105531535,-0.491059971903728,True
3,12.850000000000001,1.0579907611264532,1.0457090012238321,-0.40143689980377184,True
3,12.9,1.0594760918580532,1.0561659209399756,-0.6248508030738271,True
3,12.950000000000001,1.0583132841244907,1.0490103775426383,-0.5787853166575982,True
3,13.0,1.0545052443395204,1.0532305153978871,-0.4844285760418623,True
3,13.05,1.0480614906194166,1.0652331011392484,-0.28208335679103036,True
3,13.100000000000001,1.0389981289926369,1.0277091576637587,-0.6216851021270924,True
3,13.15,1.0273378131431414,1.004215908040874,-0.49538724676596635,True
3,13.200000000000001,1.0131096877879782,0.9935476520170504,-0.5805513030030776,True
3,13.25,0.9963493158306714,0.9722418346005337,-0.5214679258368495,True
3,13.3,0.9770985894724803,0.981304214162259,-0.7870918292477374,True
3,13.350000000000001,0.9554056255037163,0.9595380061274073,-0.25044406596112445,True
3,13.4,0.9313246450368251,0.9456850716382496,-0.41332684705264044,True
3,13.450000000000001,0.9049158379818399,0.9066163705634244,-0.23758377321298524,True
3,13.5,0.8762452126029594,0.8794922477663887,-0.21371064891434816,True
3,13.55,0.8453844305322555,0.8519921791137947,-0.47033729890537623,True
3,13.600000000000001,0.8124106276529213,0.8184328520212439,-0.4021857910562638,True
3,13.65,0.7774062212997321,0.7746390529751819,-0.7366293622563633,True
3,13.700000000000001,0.7404587042586257,0.753010640119964,-0.521395241159896,True
3,13.75,0.7016604260803128,0.6849179584786449,-0.715291489363311,True
3,13.8,0.6611083622544836,0.6522612784009137,-0.5852231750045371,True
3,13.850000000000001,0.6189038718215976,0.606042301008238,-0.4740050719189842,True
3,13.9,0.5751524440280646,0.5864776892576267,-0.3172023133528992,True
3,13.950000000000001,0.5299634346580625,0.5342156731408243,-0.3206454480771351,True
3,14.0,0.48344979270103816,0.48618766233517874,-0.5077388952272079,True
3,14.05,0.4357277780380445,0.4285925774052703,-0.5631007243159066,True
3,14.100000000000001,0.3869166708525958,0.38190229767663986,-0.5507360815265597,True
3,14.15,0.3371384734923243,0.3362902323595196,-0.6408659757871813,True
3,14.200000000000001,0.286517605526643,0.30165811858118546,-0.7444118520027873,True
3,14.25,0.2351805927626314,0.23884219649766236,-0.34369896895003815,True
3,14.3,0.18325575099639638,0.17713486872620315,-0.5172225813139872,True
3,14.350000000000001,0.13087286529042058,0.15108255965299916,-0.6124846792761124,True
3,14.4,0.07816286557849123,0.08932793540687627,-0.2758755781890562,True
3,14.450000000000001,0.025257499409047368,0.008709869115326722,-0.6445282902870183,True
3,14.5,-0.027710997355065936,-0.04808780829365884,-0.5229438193056154,True
3,14.55,-0.0806102310574019,-0.07354441058562919,-0.6667808833927977,True
3,14.600000000000001,-0.13330798116309106,-0.14163199631150006,-0.2933806594123993,True
3,14.65,-0.18567253074132517,-0.1989127686176815,-0.45469727891009365,True
3,14.700000000000001,-0.23757299568909257,-0.25934686742337476,-0.7214479365337163,True
3,14.75,-0.28887965187325976,-0.2843836295662847,-0.4187260727109693,True
3,14.8,-0.3394642593733601,-0.34070300902873246,-0.4741899998481857,True
3,14.850000000000001,-0.3892003830145957,-0.4014998233597097,-0.45160222156002255,True
3,14.9,-0.4379637083899342,-0.42742583912278237,-0.4343432573313687,True
3,14.950000000000001,-0.4856323525813898,-0.4969507778541927,-0.3588337916130552,True
3,15.0,-0.5320871688038304,-0.5475027373438874,-0.48380187546558334,True
3,15.05,-0.5772120442099038,-0.5644432750307351,-0.6138800749892244,True
3,15.100000000000001,-0.6208941901116738,-0.6275313954499009,-0.4208557609428358,True
3,15.15,-0.6630244238936065,-0.6542115011109573,-0.5064679439859342,True
3,15.200000000000001,-0.7034974419122517,-0.69904520413926,-0.43550277879652094,True
3,15.25,-0.7422120827005001,-0.745633820777781,-0.6306885057648067,True
3,15.3,-0.779071579818579,-0.7879135425903758,-0.5931286788398549,True
3,15.350000000000001,-0.813983803719747,-0.8178024502825176,-0.45005686782785326,True
3,15.4,-0.8468614920261845,-0.8521019790017849,-0.5333611529513829,True
3,15.450000000000001,-0.877622467639497,-0.8796770335095824,-0.5439832032738294,True
3,15.5,-0.9061898441406554,-0.8850069671065746,-0.5173441165192946,True
3,15.55,-0.932492217966011,-0.92877545844014,-0.6368656853954721,True
3,15.600000000000001,-0.9564638468790105,-0.9536435493584726,-0.4923882356969538,True
3,15.65,-0.9780448142915542,-0.9677608815161083,-0.4805005984120385,True
3,15.700000000000001,-0.9971811790242624,-0.9991255147024091,-0.5798306431899167,True
3,15.75,-1.0138251101313283,-1.0073284843178563,-0.7750536634531886,True
3,15.8,-1.027935006452977,-1.0249578068822525,-0.7895750954340592,True
3,15.850000000000001,-1.039475600596696,-1.0480922170875855,-0.5483757721240992,True
3,15.9,-1.0484180470873508,-1.0462582835941399,-0.6925464322972017,True
3,15.950000000000001,-1.0547399944658513,-1.0485629770772418,-0.4772882129148226,True
3,16.0,-1.0584256411561574,-1.0448609011725682,-0.5818514192150308,True
3,16.05,-1.0594657749609917,-1.0459520356717367,-0.5513328102462101,True
3,16.1,-1.0578577960875328,-1.0644031591487526,-0.5401180388469157,True
3,16.150000000000002,-1.0536057236455452,-1.0471515654744818,-0.33873100305395043,True
3,16.2,-1.0467201856016979,-1.0514525337592535,-0.6018152594241578,True
3,16.25,-1.0372183922151808,-1.0363108991344683,-0.4253986409435526,True
3,16.3,-1.025124093021022,-1.0482498935147238,-0.4584626545793127,True
3,16.35,-1.0104675174686177,-1.0143652050302188,-0.23053972099432007,True
3,16.400000000000002,-0.993285299363852,-0.9970524979796666,-0.6335956202093722,True
3,16.45,-0.9736203853036622,-0.9907351789362481,-0.5824011782016947,True
3,16.5,-0.9515219273319065,-0.9414899657155186,-0.8898205594506734,True
3,16.55,-0.9270451600848615,-0.9174207471946014,-0.35096235212667953,True
3,16.6,-0.9002512627333904,-0.9054035664385798,-0.2908704346731707,True
3,16.650000000000002,-0.8712072060668801,-0.866955937370078,-0.6902588916044748,True
3,16.7,-0.839985585101147,-0.8427391517815634,-0.6710477390389424,True
3,16.75,-0.8066644376286949,-0.7926626359273801,-0.6062400756716079,True
3,16.8,-0.7713270491648891,-0.7550579577909748,-0.35225506029572906,True
3,16.85,-0.7340617447775328,-0.7541700065903635,-0.49113077084896717,True
3,16.900000000000002,-0.6949616683201991,-0.7133516587640072,-0.23838926346042455,True
3,16.95,-0.6541245496211083,-0.6424242950674945,-0.45495828420284967,True
3,17.0,-0.6116524602094418,-0.6227803863044793,-0.12540822849488648,True
3,17.05,-0.567651558189695,-0.5660489333114821,-0.45949372073439826,True
3,17.1,-0.5222318229016908,-0.5187926716202422,-0.7125802350847478,True
3,17.150000000000002,-0.47550678002950797,-0.47960785231929826,-0.44910654203915684,True
3,17.2,-0.4275932178463988,-0.4286978146399867,-0.4243721401883531,True
3,17.25,-0.37861089530491315,-0.38338099900792877,-0.5345835026277244,True
3,17.3,-0.3286822427019078,-0.3152784223587961,-0.4637795333329135,True
3,17.35,-0.2779320556665507,-0.2662214599348206,-0.4432550812268181,True
3,17.400000000000002,-0.22648718323624376,-0.2305575824998422,-0.4436669646039619,True
3,17.45,-0.1744762108000947,-0.17139414624860977,-0.7434567309856625,True
3,17.5,-0.12202913870239585,-0.1235468699560694,-0.2175186344840997,True
3,17.55,-0.0692770573094878,-0.05837734812125061,-0.4621431168017053,True
3,17.6,-0.01635181935210006,-0.007739521711564607,-0.533225596799176,True
3,17.650000000000002,0.03661428963780505,0.04872872984885626,-0.5410446008548729,True
3,17.7,0.08948888197196525,0.0890856572567062,-0.42975420338454184,True
3,17.75,0.1421397987061082,0.14344959030438562,-0.6803507854498796,True
3,17.8,0.19443543996846202,0.19642961188944347,-0.51448181189813,True
3,17.85,0.2462450938909143,0.23462920909074755,-0.35565179437559724,True
3,17.900000000000002,0.2974392633206051,0.3027523054997385,-0.6526447533002155,True
3,17.95,0.34788998949536465,0.3430358859376439,-0.7677466606256129,True
3,18.0,0.39747117187399356,0.4005893250272218,-0.571948978078847,True
3,18.05,0.44605888332192223,0.4503912997504148,-0.23466473718878478,True
3,18.1,0.49353167986452173,0.4931260987054575,-0.4467551957498293,True
3,18.150000000000002,0.5397709042337901,0.553224114558202,-0.3647165077279547,True
3,18.2,0.5846609824497238,0.5774052388182108,-0.4235590068545977,True
3,18.25,0.6280897126950897,0.621283508191768,-0.6126985745943863,True
3,18.3,0.6699485457615172,0.6888462178857204,-0.4541291974435985,True
3,18.35,0.7101328563659985,0.7104654137716029,-0.6954633651760718,True
3,18.400000000000002,0.7485422046596073,0.7493230914004666,-0.5166029246138449,True
3,18.45,0.7850805872748086,0.8016838480547672,-0.5962549651672706,True
3,18.5,0.8196566772838916,0.8101316657429677,-0.379857132914512,True
3,18.55,0.8521840524687104,0.8448767343513851,-0.4738345067194542,True
3,18.6,0.8825814113312326,0.8954570356997583,-0.33811156969983464,True
3,18.650000000000002,0.9107727763049402,0.907279957014055,-0.6861233677740052,True
3,18.7,0.9366876836591763,0.9278668950883865,-0.27941291886700165,True
3,18.75,0.9602613596217819,0.9616205962879477,-0.48570395043423176,True
3,18.8,0.9814348822797816,0.9800339996091457,-0.37513156223664734,True
3,18.85,1.000155328853488,1.00399113408343,-0.5301973324644188,True
3,18.900000000000002,1.0163759079758865,1.0074051541382585,-0.5715277288464993,True
3,18.95,1.030056076646685,1.0159596555014947,-0.5244415862784897,True
3,19.0,1.0411616415687026,1.03742792558027,-0.5440260706216532,True
3,19.05,1.0496648446132992,1.0317220620508618,-0.5303211453367518,True
3,19.1,1.055544432201246,1.0609939098048855,-0.3000970753897003,True
3,19.150000000000002,1.0587857084256034,1.0617319587918561,-0.6988330428894013,True
3,19.200000000000003,1.059380571783834,1.0565480986378273,-0.5702396216076151,True
3,19.25,1.057327535427342,1.068492310431704,-0.5385234052241704,True
3,19.3,1.052631730877817,1.0676773693297186,-0.25775401993724417,True
3,19.35,1.0453048952011057,1.0401245236057806,-0.3145099241083509,True
3,19.400000000000002,1.0353653416706572,1.032135683828872,-0.4167544261044808,True
3,19.450000000000003,1.0228379139938786,1.0295548264739922,-0.5318220040986785,True
3,19.5,1.0077539242158045,1.004377184171471,-0.563792145251492,True
3,19.55,0.9901510744552878,0.9968634450793739,-0.5030344944272095,True
3,19.6,0.9700733626693442,0.986000570882717,-0.3448711828275163,True
3,19.650000000000002,0.9475709726811681,0.9514382753270244,-0.4570402497558269,True
3,19.700000000000003,0.9227001487467119,0.928896373007441,-0.8173797541352039,True
3,19.75,0.8955230549733393,0.8960378369714189,-0.8427333360760532,True
3,19.8,0.8661076199419225,0.8652563945872758,-0.6069571034602085,True
3,19.85,0.8345273669207799,0.8259887318612539,-0.3758192835444316,True
3,19.900000000000002,0.8008612300957864,0.8014954729632178,-0.651391628953383,True
3,19.950000000000003,0.7651933572760192,0.7498654236691651,-0.21000637248292214,True
3,20.0,0.7276128995680616,0.7253567780868125,-0.3694553311006977,True
4,0.0,1.0,1.0055625268217498,-0.4903210159635366,True
4,0.05,1.0162429696397037,1.0168466609400388,-0.5878825065937099,True
4,0.1,1.0299458611044157,1.0132786968776832,-0.33993744806968634,True
4,0.15000000000000002,1.041074424301802,1.051255519182623,-0.30919328808476243,True
4,0.2,1.049600843619513,1.0603511004782675,-0.7616012707363005,True
4,0.25,1.0555038074497278,1.0592586018273282,-0.32385093415642735,True
4,0.30000000000000004,1.0587685614570748,1.0641182366732065,-0.546873921646174,True
4,0.35000000000000003,1.0593869454567868,1.0622448256464063,-0.8389414844214489,True
4,0.4,1.0573574138109127,1.050817516860409,-0.531664647498535,True
4,0.45,1.0526850392916074,1.0436594325314326,-0.6066906473181793,True
4,0.5,1.0453815004018439,1.060126833072984,-0.6027520361801701,True
4,0.55,1.0354650521852364,1.0263493805834416,-0.6029369604118675,True
4,0.6000000000000001,1.0229604805979406,1.0317937475400905,-0.4314401720438075,True
4,0.65,1.0078990405566697,1.0023718685501202,-0.4341829927765005,True
4,0.7000000000000001,0.9903183778176803,0.9977783347693931,-0.29197845790294413,True
4,0.75,0.9702624348819878,0.975783499431597,-0.4554364595070514,True
4,0.8,0.9477813411619984,0.9429549569423717,-0.30883321170061395,True
4,0.8500000000000001,0.9229312876840845,0.9346580351902796,-0.5292728583170377,True
4,0.9,0.8957743866402836,0.8963351540529356,-0.36192312674999827,True
4,0.9500000000000001,0.8663785161401643,0.8827833753135688,-0.7391997218468238,True
4,1.0,0.8348171505509034,0.8499371976502791,-0.3242027825880251,True
4,1.05,0.801169176849633,0.7878051459746194,-0.6272061746751332,True
4,1.1,0.7655186974470797,0.7537014404850607,-0.6304546899808254,True
4,1.1500000000000001,0.7279548199753396,0.7189400088385322,-0.6332689336700941,True
4,1.2000000000000002,0.6885714345652026,0.673565181669113,-0.4543304168241306,True
4,1.25,0.6474669791697238,0.6482949970929537,-0.6079461763153128,True
4,1.3,0.6047441935206048,0.6199536392305589,-0.38784124433144995,True
4,1.35,0.5605098623323721,0.5395451204203082,-0.6318350127402297,True
4,1.4000000000000001,0.5148745483962018,0.5230572874164224,-0.13530153627934333,True
4,1.4500000000000002,0.46795231623052236,0.4561141046512671,-0.5027922236987884,True
4,1.5,0.41986044697912195,0.4345408532579943,-0.9817316474450016,True
4,1.55,0.3707191452693674,0.3663300366061659,-0.2643158811793543,True
4,1.6,0.320651238763238,0.3327959669598148,-0.3992539671096538,True
4,1.6500000000000001,0.26978187115213753,0.2712717823209538,-0.17697494199379216,True
4,1.7000000000000002,0.21823818936283912,0.21257088191633247,-0.46860711430308843,True
4,1.75,0.1661490257563858,0.15770143053845193,-0.362189037014872,True
4,1.8,0.11364457611428119,0.11480376448624943,-0.5006796689723282,True
4,1.85,0.06085607421684203,0.05460694082276501,-0.2797593801377556,True
4,1.9000000000000001,0.007915463827091462,-0.007981866548480522,-0.6000105105203805,True
4,1.9500000000000002,-0.045044931099932906,-0.042918296876354484,-0.607703016906679,True
4,2.0,-0.09789273715815383,-0.09626299436418297,-0.43180022178207694,True
4,2.0500000000000003,-0.15049586235503182,-0.1529831818129668,-0.3830962049342941,True
4,2.1,-0.2027228262727518,-0.18749291163620457,-0.49337106905138417,True
4,2.15,-0.2544430887007968,-0.25907899134833035,-0.3475639090250203,True
4,2.2,-0.30552737591848933,-0.29871712541917755,-0.49178366696716663,True
4,2.25,-0.35584800381196674,-0.3483492565727397,-0.2972001812900951,True
4,2.3000000000000003,-0.40527919701797244,-0.4125674477424535,-0.5779586988389493,True
4,2.35,-0.45369740329675845,-0.44827046962886563,-0.09914497691836821,True
4,2.4000000000000004,-0.5009816023483431,-0.49109884870913334,-0.4547385891298495,True
4,2.45,-0.5470136083002312,-0.554142980740419,-0.6005872312618138,True
4,2.5,-0.5916783651105489,-0.5839219752070686,-0.5643206694443275,True
4,2.5500000000000003,-0.6348642341482266,-0.6243664873957671,-0.464739010638215,True
4,2.6,-0.6764632732314348,-0.683565822809035,-0.4402415926727744,True
4,2.6500000000000004,-0.7163715064268273,-0.7196011571076248,-0.9269134405404359,True
4,2.7,-0.7544891839352208,-0.7443290555754674,-0.34249244066036877,True
4,2.75,-0.7907210314141475,-0.8017886241278539,-0.48603123916865704,True
4,2.8000000000000003,-0.8249764881140916,-0.8240612897133442,-0.4728098194677281,True
4,2.85,-0.8571699332331998,-0.8476454092998016,-0.5331942147304137,True
4,2.9000000000000004,-0.887220899924697,-0.9018861905638044,-0.664795060253266,True
4,2.95,-0.9150542764220947,-0.9110996464398232,-0.700984874708362,True
4,3.0,-0.9406004937794918,-0.9186575963978059,-0.581198727686554,True
4,3.0500000000000003,-0.9637956997577084,-0.9647260585654929,-0.5639771556948123,True
4,3.1,-0.9845819184216278,-0.9937519768060185,-0.3911572203865811,True
4,3.1500000000000004,-1.002907195049844,-1.007924165830605,-0.46097467171615913,True
4,3.2,-1.0187257259944063,-1.0015059433256013,-0.919395750112737,True
4,3.25,-1.0319979731660842,-1.0240816093586684,-0.43249679802115853,True
4,3.3000000000000003,-1.0426907628590019,-1.0444014685191187,-0.43276736725970194,True
4,3.35,-1.050777368667624,-1.0657577088608556,-0.44972612550206365,True
4,3.4000000000000004,-1.056237578288852,-1.0431475639040826,-0.6106600050591,True
4,3.45,-1.059057744042255,-1.0749688905950858,-0.49703914888526957,True
4,3.5,-1.0592308169821634,-1.0699868688441454,-0.6402708513187307,True
4,3.5500000000000003,-1.056756364516362,-1.0910222257974327,-0.5964214948440584,True
4,3.6,-1.0516405714873454,-1.0547674601287744,-0.49358063816475845,True
4,3.6500000000000004,-1.0438962247134327,-1.0270147508576486,-0.29787625114988814,True
4,3.7,-1.0335426810283808,-1.0263652207340255,-0.4029528145097335,True
4,3.75,-1.020605818899381,-1.0337366106093955,-0.732389869113891,True
4,3.8000000000000003,-1.0051179737443683,-1.006798328803801,-0.18671541786028356,True
4,3.85,-0.9871178571103164,-0.994803547176212,-0.6102483369436322,True
4,3.9000000000000004,-0.9666504599145308,-0.9540880808097684,-0.4991078884468494,True
4,3.95,-0.9437669399907869,-0.9330472917300484,-0.6226449592835239,True
4,4.0,-0.9185244942213868,-0.9159138317646032,-0.19714411578755175,True
4,4.05,-0.8909862155747427,-0.8901866973261378,-0.42051903410230107,True
4,4.1000000000000005,-0.8612209354058122,-0.8472679988289499,-0.4465009786921713,True
4,4.15,-0.8293030514135606,-0.8196275348804903,-0.6223635660900859,True
4,4.2,-0.7953123416854553,-0.804230806239392,-0.7479937415022513,True
4,4.25,-0.759333765293797,-0.766238595801848,-0.39707777046500903,True
4,4.3,-0.7214572499422847,-0.7126916298113317,-0.46088683367389277,True
4,4.3500000000000005,-0.6817774671935883,-0.6774710876355371,-0.21737766489020843,True
4,4.4,-0.64039359583975,-0.6369999502350572,-0.5216440497339061,True
4,4.45,-0.5974090740068496,-0.6032108217869342,-0.4163277603977467,True
4,4.5,-0.5529313406135636,-0.5365657113725639,-0.6262631044306493,True
4,4.55,-0.5070715668298194,-0.5100842461152302,-0.35008813288145024,True
4,4.6000000000000005,-0.4599443782067666,-0.46710386920293534,-0.6477909122709181,True
4,4.65,-0.4116675681725994,-0.4218613585491129,-0.44768973189071753,True
4,4.7,-0.3623618036103258,-0.38043609524320754,-0.4461144187760588,True
4,4.75,-0.31215032325340575,-0.31072599038162363,-0.6332927213412546,True
4,4.800000000000001,-0.2611586296530969,-0.2564054690164352,-0.5735734807042083,True
4,4.8500000000000005,-0.20951417548744145,-0.21103287472178053,-0.7513485603382868,True
4,4.9,-0.15734604499594057,-0.15497999459124473,-0.5787028778137907,True
4,4.95,-0.1047846313361861,-0.0969597535320624,-0.024309464040323303,True
4,5.0,-0.05196131066887222,-0.06674054937915401,-0.6154945201961938,True
4,5.050000000000001,0.000991886214187332,0.0017515310961259342,-0.44142045787299283,True
4,5.1000000000000005,0.05394260389827482,0.05913077164468482,-0.4855068703953839,True
4,5.15,0.10675849316538166,0.12207552200817727,-0.6026966149782864,True
4,5.2,0.15930754179832352,0.17374377972494098,-0.622557649145917,True
4,5.25,0.21145840454253356,0.2205727540750123,-0.5634359012867687,True
4,5.300000000000001,0.2630807314007963,0.25902099917306476,-0.5506531242954115,True
4,5.3500000000000005,0.31404549344035243,0.3030238326628775,-0.47125276625712187,True
4,5.4,0.3642253052980392,0.3706812761132061,-0.531366593115254,True
4,5.45,0.4134947435773529,0.4162097679561891,-0.6967650077466907,True
4,5.5,0.4617306603416228,0.46390961033295675,-0.5061124703616856,True
4,5.550000000000001,0.508812490919719,0.49264249977308555,-0.6107827395443517,True
4,5.6000000000000005,0.5546225552549379,0.5531793662270889,-0.8827477821481055,True
4,5.65,0.5990463520438625,0.59751003011837,-0.5112387474165944,True
4,5.7,0.6419728449299866,0.6390466567757211,-0.7247497244004015,True
4,5.75,0.6832947400367804,0.6977778992213192,-0.4154604240283043,True
4,5.800000000000001,0.7229087541465046,0.7161038430640381,-0.6578148080179246,True
4,5.8500000000000005,0.760715872854463,0.7573690449217984,-0.5134410566927694,True
4,5.9,0.7966215980534533,0.7817930522752704,-0.223889982532468,True
4,5.95,0.8305361841298183,0.8163626545889549,-0.45622963656072485,True
4,6.0,0.8623748622807419,0.8623311459018593,-0.46988901765355684,True
4,6.050000000000001,0.8920580523921107,0.8946957838112042,-0.9388418767471335,True
4,6.1000000000000005,0.9195115619473515,0.9168856801423577,-0.6129725200141384,True
4,6.15,0.9446667714700882,0.9217551667507331,-0.21172802692151066,True
4,6.2,0.9674608060370937,0.9686993083750863,-0.42685433558469665,True
4,6.25,0.9878366924328545,0.9839865576169318,-0.5555369606679894,True
4,6.300000000000001,1.005743501552938,1.0114234696742086,-0.481727149452856,True
4,6.3500000000000005,1.0211364757002288,1.0191523823526736,-0.5536876027325288,True
4,6.4,1.0339771404558653,1.0349146159725318,-0.3802978999903471,True
4,6.45,1.0442334008452476,1.0456362624933042,-0.8397085548438542,True
4,6.5,1.051879621558759,1.061572552403779,-0.6689206818305246,True
4,6.550000000000001,1.0568966910266906,1.0475656892084284,-0.40012277226652054,True
4,6.6000000000000005,1.0592720691882118,1.0527553177414597,-0.4295444517588033,True
4,6.65,1.0589998188349918,1.0631593085757418,-0.15850570873385778,True
4,6.7,1.0560806204511288,1.0539441232856324,-0.6625271459913493,True
4,6.75,1.050521770512293,1.0534991423970048,-0.5088800335666804,True
4,6.800000000000001,1.042337163248338,1.0381117423399169,-0.6945640508386907,True
4,6.8500000000000005,1.0315472559149632,1.046714255948876,-0.4225968802309009,True
4,6.9,1.0181790176612269,1.0173569845141737,-0.6395185128615462,True
4,6.95,1.0022658621207194,1.0105539019930203,-0.29498876699203924,True
4,7.0,0.9838475638948807,0.9914653567312092,-0.3051113321344045,True
4,7.050000000000001,0.962970159137211,0.9664388225312404,-0.6541218862455458,True
4,7.1000000000000005,0.9396858304868627,0.9338692708751547,-0.5446880019361707,True
4,7.15,0.9140527766392175,0.9123046189340183,-0.39177295787668703,True
4,7.2,0.8861350668794581,0.8851137733524594,-0.41934022655933834,True
4,7.25,0.8560024809427218,0.8486394358083322,-0.6786977175254217,True
4,7.300000000000001,0.8237303346011022,0.8155477007784072,-0.45668142512018844,True
4,7.3500000000000005,0.789399291413446,0.8018812829300657,-0.5794279815576193,True
4,7.4,0.7530951611084598,0.735999803739405,-0.5275312274550538,True
4,7.45,0.7149086851050805,0.7266196539089264,-0.5057473656210857,True
4,7.5,0.6749353097061844,0.683621582412784,-0.3778545338264887,True
4,7.550000000000001,0.6332749475325365,0.618189600312967,-0.4193468032795683,True
4,7.6000000000000005,0.5900317277932752,0.5974472534892613,-0.3151077616837595,True
4,7.65,0.5453137360171143,0.5486290491352392,-0.582353592933433,True
4,7.7,0.4992327438948145,0.47818201794977544,-0.706657935340843,True
4,7.75,0.4519039299081646,0.45245172150783414,-0.15152936064014766,True
4,7.800000000000001,0.4034455914437606,0.41090808720571637,-0.39953447928936003,True
4,7.8500000000000005,0.3539788491111504,0.34787613401676293,-0.4079207059169649,True
4,7.9,0.30362734400438324,0.29027475868313324,-0.5563462748754627,True
4,7.95,0.25251692866366915,0.2545489871636391,-0.6143368592066273,True
4,8.0,0.20077535250957007,0.20787004507350432,-0.33526024695163426,True
4,8.05,0.14853194253597848,0.14983824999127743,-0.4461451772575289,True
4,8.1,0.09591728005998909,0.10212151910021725,-0.3506343282426563,True
4,8.15,0.043062874336601664,0.0623158016460466,-0.22180199313450966,True
4,8.200000000000001,-0.00989916614591585,-0.0026176766576324634,-0.7479129303320405,True
4,8.25,-0.06283646386845271,-0.05710148411078608,-0.23061652540301614,True
4,8.3,-0.11561670315591815,-0.12203334243388837,-0.5885303401356154,True
4,8.35,-0.16810796089750696,-0.17504942396568396,-0.6628878530524631,True
4,8.4,-0.22017903628578744,-0.20011586536839188,-0.5577831088312429,True
4,8.450000000000001,-0.2716997787503789,-0.25281905087296713,-0.4954744885340415,True
4,8.5,-0.3225414132666021,-0.33243462040091976,-0.2805436392924151,True
4,8.55,-0.37257686222598124,-0.38260244115996045,-0.5073588720553033,True
4,8.6,-0.4216810630640728,-0.40951165003927054,-0.36780576160238565,True
4,8.65,-0.46973128085175814,-0.47861845664452596,-0.29131543272221083,True
4,8.700000000000001,-0.5166074150686362,-0.5087325848041666,-0.5006676405514305,True
4,8.75,-0.5621922997917818,-0.557801049158578,-0.5588177702537213,True
4,8.8,-0.6063719965495394,-0.6079410244281874,-0.5497760183707473,True
4,8.85,-0.6490360791083528,-0.6428742530363749,-0.7720738719117122,True
4,8.9,-0.6900779094808527,-0.6794034173024585,-0.2850920112773263,True
4,8.950000000000001,-0.7293949044652782,-0.7496994899264493,-0.38118605671044614,True
4,9.0,-0.7668887920500621,-0.7608393622702071,-0.3221338696509559,True
4,9.05,-0.8024658570426846,-0.8119526354031393,-0.5377860743451175,True
4,9.1,-0.8360371753088387,-0.8469810110837029,-0.34487644740447654,True
4,9.15,-0.8675188360364658,-0.8840774073102076,-0.34450848417422936,True
4,9.200000000000001,-0.896832151469078,-0.8965903616443022,-0.5636489929732712,True
4,9.25,-0.9239038535841719,-0.9233875645150089,-0.29372364386985506,True
4,9.3,-0.9486662772251319,-0.9440803219423151,-0.2911463158011238,True
4,9.35,-0.9710575292288748,-0.9542377262457583,-0.19218809479022975,True
4,9.4,-0.9910216431265313,-0.9892278822526576,-0.44039403773144253,True
4,9.450000000000001,-1.008508719030466,-1.016710140090504,-0.8228537274501164,True
4,9.5,-1.0234750483580117,-1.0182477139230965,-0.360511568589001,True
4,9.55,-1.0358832230801642,-1.0346709398076395,-0.6967421997152533,True
4,9.600000000000001,-1.04570222922217,-1.037941484987154,-0.5605696531195928,True
4,9.65,-1.0529075243823136,-1.052919239103031,-0.6051893954778912,True
4,9.700000000000001,-1.0574810990751402,-1.0723314391789456,-0.5363099050032786,True
4,9.75,-1.0594115217457891,-1.0710287079974814,-0.903830075126919,True
4,9.8,-1.0586939673429283,-1.0538577690430535,-0.6286544270603035,True
4,9.850000000000001,-1.0553302293788698,-1.0597238836042486,-0.5870430614413447,True
4,9.9,-1.0493287154467232,-1.0555999340293285,-0.6671526241695208,True
4,9.950000000000001,-1.0407044262057907,-1.0432229178263255,-0.6390199204223653,True
4,10.0,-1.029478917887732,-1.036126609074559,-0.3442107655202312,True
4,10.05,-1.0156802484172094,-1.0427586748368154,-0.5748844334254185,True
4,10.100000000000001,-0.9993429072816918,-0.9839336622294012,-0.5097892912565887,True
4,10.15,-0.980507729325696,-0.9831025631272601,-0.7443510946264582,True
4,10.200000000000001,-0.9592217926849392,-0.9600755356007175,-0.45884314301404766,True
4,10.25,-0.9355383011155236,-0.9252809929593645,-0.5258624187173783,True
4,10.3,-0.9095164510122471,-0.9069300054173784,-0.6315027247409949,True
4,10.350000000000001,-0.881221283448451,-0.873560718183536,-0.5975277736245617,True
4,10.4,-0.8507235216072075,-0.8621929982903913,-0.7426741686983152,True
4,10.450000000000001,-0.8180993940101904,-0.8210413946961165,-0.49964771846646466,True
4,10.5,-0.7834304439860771,-0.775453389132215,-0.6744225080272914,True
4,10.55,-0.7468033258546853,-0.744360184706254,-0.27097492907342857,True
4,10.600000000000001,-0.7083095883363106,-0.7058849357062077,-0.6615510927806283,True
4,10.65,-0.668045445727599,-0.6682510496935239,-0.6971400467142045,True
4,10.700000000000001,-0.6261115374159097,-0.6233505380203718,-0.23799765551246543,True
4,10.75,-0.5826126763332675,-0.587919605926092,-0.11305182454334067,True
4,10.8,-0.5376575869786068,-0.5374024876655075,-0.47266226548631984,True
4,10.850000000000001,-0.4913586336631581,-0.4865554127148413,-0.5225725131819058,True
4,10.9,-0.4438315396581827,-0.44999419210900204,-0.08099843637632154,True
4,10.950000000000001,-0.3951950979470578,-0.3684842012047369,-0.5429578460088922,True
4,11.0,-0.34557087430469546,-0.34977789525690584,-0.40825550862720644,True
4,11.05,-0.29508290344640176,-0.27839375910666403,-0.6173002102913454,True
4,11.100000000000001,-0.24385737900569748,-0.23559255683683794,-0.25187673881785666,True
4,11.15,-0.1920223381159487,-0.18479676580325222,-0.34117439668884864,True
4,11.200000000000001,-0.1397073413842088,-0.14524888241910963,-0.621386818312776,True
4,11.25,-0.08704314905718707,-0.09917939451086023,-0.21511100096444147,True
4,11.3,-0.03416139418871622,-0.02452314488225015,-0.4648270705089886,True
4,11.350000000000001,0.0188057463743162,0.004078867335592,-0.5285168785637275,True
4,11.4,0.0717258823652544,0.08696970027195826,-0.6655512316985565,True
4,11.450000000000001,0.1244667410043988,0.13283031336135862,-0.380059924159303,True
4,11.5,0.17689649761205595,0.16448169790310183,-0.6361808330005139,True
4,11.55,0.2288841051015998,0.22663053747467332,-0.3095525054681435,True
4,11.600000000000001,0.2802996215289273,0.25540143692351636,-0.46708081267230606,True
4,11.65,0.33101453487965177,0.3443474679545327,-0.42361297803048426,True
4,11.700000000000001,0.3809020842822161,0.37153924828359847,-0.42722075001477267,True
4,11.75,0.4298375768440439,0.4304708963648369,-0.6811449446164337,True
4,11.8,0.4776986993188459,0.4838211672193168,-0.5889393129287412,True
4,11.850000000000001,0.5243658238260241,0.501960430722165,-0.5426579883205597,True
4,11.9,0.5697223068580777,0.5700281486554623,-0.5768260667196015,True
4,11.950000000000001,0.6136547808286293,0.6152102895158089,-0.5078205013145339,True
4,12.0,0.6560534374323399,0.6647644872670089,-0.8237209250085392,True
4,12.05,0.6968123021084964,0.6892713740647928,-0.6033481694536619,True
4,12.100000000000001,0.7358294989222134,0.757512966838943,-0.5418645269928353,True
4,12.15,0.7730075052012186,0.7635173800168958,-0.49083505803219907,True
4,12.200000000000001,0.8082533952917484,0.8107740201554511,-0.5512432013890942,True
4,12.25,0.8414790728242789,0.8530669701480029,-0.5911451417337906,True
4,12.3,0.8726014909085795,0.8670673048448727,-0.3832697366719734,True
4,12.350000000000001,0.90154285970768,0.9183222117379289,-0.349080777584601,True
4,12.4,0.9282308408719554,0.9313686351205036,-0.39447936808046086,True
4,12.450000000000001,0.9525987283473287,0.9359716297239407,-0.44597666820139165,True
4,12.5,0.9745856151056604,0.9787966359448043,-0.18055430611549594,True
4,12.55,0.9941365453806055,1.0005450666978193,-0.3178406463888762,True
4,12.600000000000001,1.0112026520284032,1.0098134742894835,-0.3479106284616664,True
4,12.65,1.0257412786702902,1.0402493922996277,-0.7304519744304111,True
4,12.700000000000001,1.0377160863112334,1.0264635502426809,-0.8240920894313337,True
4,12.75,1.0470971441684886,1.046737921779899,-0.4423652159066259,True
4,12.8,1.053861004482974,1.0446115005272434,-0.30906695273304086,True
4,12.850000000000001,1.0579907611264532,1.0720690333217398,-0.5081284708454993,True
4,12.9,1.0594760918580532,1.0807087321518103,-0.299276903609452,True
4,12.950000000000001,1.0583132841244907,1.0548126046681585,-0.5520238696588415,True
4,13.0,1.0545052443395204,1.0658551436784458,-0.7575486895410187,True
4,13.05,1.0480614906194166,1.0728256552468258,-0.6980315889357139,True
4,13.100000000000001,1.0389981289926369,1.0408007701075035,-0.454656682557093,True
4,13.15,1.0273378131431414,1.0398543767085293,-0.8825904808470701,True
4,13.200000000000001,1.0131096877879782,1.0078166715987937,-0.8523009630644864,True
4,13.25,0.9963493158306714,0.9870987110946415,-0.4889136450705118,True
4,13.3,0.9770985894724803,0.9804389449225954,-0.4943054447914746,True
4,13.350000000000001,0.9554056255037163,0.9690072343262995,-0.3292970279315392,True
4,13.4,0.9313246450368251,0.9363292559750716,-0.6769131634532937,True
4,13.450000000000001,0.9049158379818399,0.9045147393265167,-0.5115240129189289,True
4,13.5,0.8762452126029594,0.8853325901429397,-0.7241467864376725,True
4,13.55,0.8453844305322555,0.8596527100961062,-0.2173848072630099,True
4,13.600000000000001,0.8124106276529213,0.8285110308329566,-0.8051494055655586,True
4,13.65,0.7774062212997321,0.7843780856204693,-0.521785743905328,True
4,13.700000000000001,0.7404587042586257,0.7404522793303441,-0.35801976025393156,True
4,13.75,0.7016604260803128,0.6956406292934755,-0.20398923710884537,True
4,13.8,0.6611083622544836,0.6614153460451431,-0.7274760658416717,True
4,13.850000000000001,0.6189038718215976,0.6035165816972778,-0.5224846153884759,True
4,13.9,0.5751524440280646,0.5769544056352046,-0.5643390585547653,True
4,13.950000000000001,0.5299634346580625,0.531820459753377,-0.6789042886219194,True
4,14.0,0.48344979270103816,0.48219819160407174,-0.32000659034714835,True
4,14.05,0.4357277780380445,0.4371680177922108,-0.3728364000741444,True
4,14.100000000000001,0.3869166708525958,0.3957216283525308,-0.6063081279792341,True
4,14.15,0.3371384734923243,0.32443020732379696,-0.4814851966256819,True
4,14.200000000000001,0.286517605526643,0.2947268465554933,-0.5203482159946773,True
4,14.25,0.2351805927626314,0.2219945833567425,-0.48670836978265464,True
4,14.3,0.18325575099639638,0.18316287984812474,-0.5543986710115745,True
4,14.350000000000001,0.13087286529042058,0.12953609616749637,-0.6319291478778835,True
4,14.4,0.07816286557849123,0.05791795223595035,-0.4475447983724215,True
4,14.450000000000001,0.025257499409047368,0.025170188095540637,-0.40614157163100384,True
4,14.5,-0.027710997355065936,-0.019942856724087396,-0.3711052736173377,True
4,14.55,-0.0806102310574019,-0.07552690104622564,-0.6167864026613404,True
4,14.600000000000001,-0.13330798116309106,-0.13356311581864877,-0.5022730261050738,True
4,14.65,-0.18567253074132517,-0.18207411981683702,-0.472872299604175,True
4,14.700000000000001,-0.23757299568909257,-0.2570420739608368,-0.34466708627893305,True
4,14.75,-0.28887965187325976,-0.2753569446661127,-0.427696731282343,True
4,14.8,-0.3394642593733601,-0.35398709279119744,-0.3433850878538788,True
4,14.850000000000001,-0.3892003830145957,-0.37107912469335513,-0.38275811553212247,True
4,14.9,-0.4379637083899342,-0.46413174743757324,-0.37075916436812195,True
4,14.950000000000001,-0.4856323525813898,-0.48104142659022187,-0.7959942325134113,True
4,15.0,-0.5320871688038304,-0.544545654084769,-0.39401737150901517,True
4,15.05,-0.5772120442099038,-0.5574639789479047,-0.4345407664451238,True
4,15.100000000000001,-0.6208941901116738,-0.6225327125477024,-0.38569594013116565,True
4,15.15,-0.6630244238936065,-0.6682019675980856,-0.495718450390352,True
4,15.200000000000001,-0.7034974419122517,-0.7025518161340293,-0.7492903338747512,True
4,15.25,-0.7422120827005001,-0.7305946724668331,-0.6588198375681463,True
4,15.3,-0.779071579818579,-0.7827097142475608,-0.30237107820967973,True
4,15.350000000000001,-0.813983803719747,-0.8104714578266357,-0.6963515869353283,True
4,15.4,-0.8468614920261845,-0.8448734259299561,-0.9028474211046791,True
4,15.450000000000001,-0.877622467639497,-0.8803029099722738,-0.36319651713848733,True
4,15.5,-0.9061898441406554,-0.913251555684591,-0.5809399617019755,True
4,15.55,-0.932492217966011,-0.9170552557839027,-0.4889577260588484,True
4,15.600000000000001,-0.9564638468790105,-0.9505485739577376,-0.3668970003932852,True
4,15.65,-0.9780448142915542,-0.9719138771907986,-0.7333554863046101,True
4,15.700000000000001,-0.9971811790242624,-1.0007762707530083,-0.7075218665244807,True
4,15.75,-1.0138251101313283,-1.0237100447542777,-0.5885634400136337,True
4,15.8,-1.027935006452977,-1.0381751974800109,-0.3105605504310003,True
4,15.850000000000001,-1.039475600596696,-1.0612035164256333,-0.4634416624124356,True
4,15.9,-1.0484180470873508,-1.0420343160076797,-0.8396289202975198,True
4,15.950000000000001,-1.0547399944658513,-1.0439205805840837,-0.37745135929651774,True
4,16.0,-1.0584256411561574,-1.0510540378942521,-0.41555814416651027,True
4,16.05,-1.0594657749609917,-1.0499721159661062,-0.4019477098731521,True
4,16.1,-1.0578577960875328,-1.0533895373879711,-0.4875278331702555,True
4,16.150000000000002,-1.0536057236455452,-1.0374801620881489,-0.327314274743689,True
4,16.2,-1.0467201856016979,-1.0488813492169164,-0.5151057136049125,True
4,16.25,-1.0372183922151808,-1.0344750340220796,-0.4453265150311666,True
4,16.3,-1.025124093021022,-1.0195627400959573,-0.7224849892263498,True
4,16.35,-1.0104675174686177,-1.0111030990159757,-0.38924529736151664,True
4,16.400000000000002,-0.993285299363852,-0.9858059719283679,-0.4393660656656911,True
4,16.45,-0.9736203853036622,-0.9818734465284726,-0.7237250008572826,True
4,16.5,-0.9515219273319065,-0.9551099036932639,-0.2967524621795943,True
4,16.55,-0.9270451600848615,-0.9207522459892187,-0.1814499071895257,True
4,16.6,-0.9002512627333904,-0.9012735454888849,-0.676516963271092,True
4,16.650000000000002,-0.8712072060668801,-0.8747042367270209,-0.5318894489614099,True
4,16.7,-0.839985585101147,-0.8496607479389009,-0.3181345941846885,True
4,16.75,-0.8066644376286949,-0.8108115908816095,-0.5757117875937616,True
4,16.8,-0.7713270491648891,-0.7661858901138454,-0.18704576297171943,True
4,16.85,-0.7340617447775328,-0.7400128573101502,-0.5247101409272172,True
4,16.900000000000002,-0.6949616683201991,-0.6956044379485469,-0.39265667265862114,True
4,16.95,-0.6541245496211083,-0.6524108512920003,-0.5428089407776124,True
4,17.0,-0.6116524602094418,-0.610421103501741,-0.7371933493410487,True
4,17.05,-0.567651558189695,-0.5757811407883257,-0.49125391967089127,True
4,17.1,-0.5222318229016908,-0.5168777431209096,-0.8455931033402801,True
4,17.150000000000002,-0.47550678002950797,-0.4722665673200613,-0.6343178201446698,True
4,17.2,-0.4275932178463988,-0.42366052834913454,-0.2416822493879625,True
4,17.25,-0.37861089530491315,-0.37836913847343334,-0.47514616974367835,True
4,17.3,-0.3286822427019078,-0.3274962996647512,-0.8334288467764188,True
4,17.35,-0.2779320556665507,-0.29401378046681625,-0.3597472875970023,True
4,17.400000000000002,-0.22648718323624376,-0.24103035355920635,-0.28217988312819664,True
4,17.45,-0.1744762108000947,-0.18539266641122004,-0.6145650994538173,True
4,17.5,-0.12202913870239585,-0.12893624854507038,-0.38683709580158626,True
4,17.55,-0.0692770573094878,-0.0637188160906225,-0.32496957166089946,True
4,17.6,-0.01635181935210006,-0.013509921699316743,-0.6213688743365122,True
4,17.650000000000002,0.03661428963780505,0.04006062946096241,-0.5654978319581937,True
4,17.7,0.08948888197196525,0.08319692387280841,-0.7283125996001099,True
4,17.75,0.1421397987061082,0.13999960821036145,-0.6738503086548542,True
4,17.8,0.19443543996846202,0.20671901907071547,-0.62336571496597,True
4,17.85,0.2462450938909143,0.25707154654747505,-0.39831003194651626,True
4,17.900000000000002,0.2974392633206051,0.2928779586987445,-0.3743711893368702,True
4,17.95,0.34788998949536465,0.3300821659819116,-0.4380384036274313,True
4,18.0,0.39747117187399356,0.4011238321062904,-0.5347794395739546,True
4,18.05,0.44605888332192223,0.43720259671206324,-0.03509715764542609,True
4,18.1,0.49353167986452173,0.5058514021706293,-0.6254189313564826,True
4,18.150000000000002,0.5397709042337901,0.5444151890842166,-0.5246293823716608,True
4,18.2,0.5846609824497238,0.5991846766804984,-0.5756833203953239,True
4,18.25,0.6280897126950897,0.6131130421461286,-0.29695172865964226,True
4,18.3,0.6699485457615172,0.6740888963951698,-0.46928858018716785,True
4,18.35,0.7101328563659985,0.6937926458590352,-0.5601155531659563,True
4,18.400000000000002,0.7485422046596073,0.7455392415171097,-0.3728111085567065,True
4,18.45,0.7850805872748086,0.7783851714328932,-0.26300756615019727,True
4,18.5,0.8196566772838916,0.8273335084130485,-0.5162510919864467,True
4,18.55,0.8521840524687104,0.8469377373130376,-0.5107389934075376,True
4,18.6,0.8825814113312326,0.8847973230258036,-0.526895354692106,True
4,18.650000000000002,0.9107727763049402,0.9106917107403348,-0.4908580111527135,True
4,18.7,0.9366876836591763,0.9483650567298244,-0.711009326619195,True
4,18.75,0.9602613596217819,0.9385713779254565,-0.5087112276324054,True
4,18.8,0.9814348822797816,0.9772114647678207,-0.2754541155035014,True
4,18.85,1.000155328853488,0.9946457342509974,-0.717772410404616,True
4,18.900000000000002,1.0163759079758865,1.0233991359668932,-0.47599547463955716,True
4,18.95,1.030056076646685,1.0352339408100855,-0.7449109653442164,True
4,19.0,1.0411616415687026,1.0490934007625452,-0.5194169616221787,True
4,19.05,1.0496648446132992,1.0618129281105715,-0.4344419509330064,True
4,19.1,1.055544432201246,1.0496686518053777,-0.30382701021324043,True
4,19.150000000000002,1.0587857084256034,1.0530613054614608,-0.49842051888694916,True
4,19.200000000000003,1.059380571783834,1.0555906383169145,-0.530864210220853,True
4,19.25,1.057327535427342,1.0651750029730431,-0.34079755315245686,True
4,19.3,1.052631730877817,1.0399320757304142,-0.7242790484547051,True
4,19.35,1.0453048952011057,1.035894494110476,-0.5136852379370253,True
4,19.400000000000002,1.0353653416706572,1.0258837410436656,-0.17727273982966246,True
4,19.450000000000003,1.0228379139938786,1.0253809759020303,-0.39068735783030095,True
4,19.5,1.0077539242158045,1.0258550908032469,-0.2893928313043438,True
4,19.55,0.9901510744552878,0.9915482817522289,-0.5335274356664036,True
4,19.6,0.9700733626693442,0.9494927252443947,-0.49015665272218856,True
4,19.650000000000002,0.9475709726811681,0.9393268268288357,-0.4331280458943206,True
4,19.700000000000003,0.9227001487467119,0.9377232396599673,-0.520885820364241,True
4,19.75,0.8955230549733393,0.8970817310079188,-0.3209453837685309,True
4,19.8,0.8661076199419225,0.8617281664897657,-0.6504562638002197,True
4,19.85,0.8345273669207799,0.8397828734502473,-0.36301447927039693,True
4,19.900000000000002,0.8008612300957864,0.8207244972398141,-0.2906621057881936,True
4,19.950000000000003,0.7651933572760192,0.7762470355993885,-0.43950378157119885,True
4,20.0,0.7276128995680616,0.7307291754528422,-0.310212135919592,True
5,0.0,1.0,1.022682388768957,-0.633522574455872,True
5,0.05,1.0162429696397037,1.015021483628225,-0.237178746485864,True
5,0.1,1.0299458611044157,1.0220747937301504,-0.5443559864571129,True
5,0.15000000000000002,1.041074424301802,1.0421139006066313,-0.41557849390025314,True
5,0.2,1.049600843619513,1.0546472512766212,-0.5284118839329887,True
5,0.25,1.0555038074497278,1.07737662442087,-0.47200868687763053,True
5,0.30000000000000004,1.0587685614570748,1.0418883276790065,-0.5847414318199756,True
5,0.35000000000000003,1.0593869454567868,1.046973478104397,-0.4715272966246865,True
5,0.4,1.0573574138109127,1.056313336667048,-0.335857893319921,True
5,0.45,1.0526850392916074,1.0484779217394782,-0.6920664908301186,True
5,0.5,1.0453815004018439,1.0430268058666117,-0.601319888886674,True
5,0.55,1.0354650521852364,1.0441367022920232,-0.49042523033637275,True
5,0.6000000000000001,1.0229604805979406,1.0236904422942934,-0.4550419968793481,True
5,0.65,1.0078990405566697,1.0148270990466264,-0.4384536990567311,True
5,0.7000000000000001,0.9903183778176803,0.9789454112811985,-0.887178830627712,True
5,0.75,0.9702624348819878,0.9714782273517024,-0.8414888086308264,True
5,0.8,0.9477813411619984,0.9476101716794392,-0.481999899847812,True
5,0.8500000000000001,0.9229312876840845,0.9051030876859659,-0.33328349457288886,True
5,0.9,0.8957743866402836,0.8892423948679574,-0.5158667395965761,True
5,0.9500000000000001,0.8663785161401643,0.8599595598208142,-0.42465695443729934,True
5,1.0,0.8348171505509034,0.8205813172926479,-0.536299931384956,True
5,1.05,0.801169176849633,0.7983535464048634,-0.5411290597999092,True
5,1.1,0.7655186974470797,0.7697663587388794,-0.5071824124237153,True
5,1.1500000000000001,0.7279548199753396,0.723217074875673,-0.5696175113081132,True
5,1.2000000000000002,0.6885714345652026,0.6896512369955187,-0.5539024794414447,True
5,1.25,0.6474669791697238,0.6359339565626051,-0.5697896533133762,True
5,1.3,0.6047441935206048,0.6246553123188079,-0.4045786090337326,True
5,1.35,0.5605098623323721,0.5617141657856264,-0.5097662120563159,True
5,1.4000000000000001,0.5148745483962018,0.5306166356151859,-0.5775303028642427,True
5,1.4500000000000002,0.46795231623052236,0.47867725886162327,-0.41205539388095996,True
5,1.5,0.41986044697912195,0.42332290810589007,-0.583334444384257,True
5,1.55,0.3707191452693674,0.36035837712755014,-0.6443767562989007,True
5,1.6,0.320651238763238,0.3233911426662676,-0.6476643299218493,True
5,1.6500000000000001,0.26978187115213753,0.2655569630569393,-0.4295174048512708,True
5,1.7000000000000002,0.21823818936283912,0.23207044498065937,-0.3680665302642492,True
5,1.75,0.1661490257563858,0.16639824966227926,-0.4487856111612785,True
5,1.8,0.11364457611428119,0.09698538507985302,-0.8244598999317707,True
5,1.85,0.06085607421684203,0.05156700789801949,-0.548681737342462,True
5,1.9000000000000001,0.007915463827091462,0.002641907831457401,-0.6074540137862615,True
5,1.9500000000000002,-0.045044931099932906,-0.05836796248538509,-0.5553120648824214,True
5,2.0,-0.09789273715815383,-0.09365755253074316,-0.4679386803308841,True
5,2.0500000000000003,-0.15049586235503182,-0.1512319836788914,-0.5357126143340695,True
5,2.1,-0.2027228262727518,-0.18331176616702977,-0.6267257052977457,True
5,2.15,-0.2544430887007968,-0.25004092055193633,-0.6193013737530716,True
5,2.2,-0.30552737591848933,-0.320429179781976,-0.19626361122713842,True
5,2.25,-0.35584800381196674,-0.34867693282232504,-0.4026538981113224,True
5,2.3000000000000003,-0.40527919701797244,-0.40805982329480517,-0.25931349632022016,True
5,2.35,-0.45369740329675845,-0.4484260077913853,-0.4580485478248322,True
5,2.4000000000000004,-0.5009816023483431,-0.495368471786436,-0.4711930317568897,True
5,2.45,-0.5470136083002312,-0.5506218189546674,-0.45126819010485997,True
5,2.5,-0.5916783651105489,-0.5935574798535264,-0.24565363938993756,True
5,2.5500000000000003,-0.6348642341482266,-0.6437538749707559,-0.3997916052721091,True
5,2.6,-0.6764632732314348,-0.6644258065618198,-0.4799095203146215,True
5,2.6500000000000004,-0.7163715064268273,-0.7118678264501112,-0.476806603285499,True
5,2.7,-0.7544891839352208,-0.7371917142872749,-0.4674847368944917,True
5,2.75,-0.7907210314141475,-0.7822938371701055,-0.5054866820645109,True
5,2.8000000000000003,-0.8249764881140916,-0.8283577975216907,-0.5195820558045028,True
5,2.85,-0.8571699332331998,-0.850158350973966,-0.5029727518975259,True
5,2.9000000000000004,-0.887220899924697,-0.8811958973505649,-0.44042585247562666,True
5,2.95,-0.9150542764220947,-0.9039284868798332,-0.3903659797377427,True
5,3.0,-0.9406004937794918,-0.9659583048747094,-0.5603605060858011,True
5,3.0500000000000003,-0.9637956997577084,-0.9495139243394228,-0.6622769425032544,True
5,3.1,-0.9845819184216278,-0.963367752982239,-0.50450026436744,True
5,3.1500000000000004,-1.002907195049844,-0.9788695431391373,-0.4470946594239952,True
5,3.2,-1.0187257259944063,-1.0275898341840004,-0.5050842518145323,True
5,3.25,-1.0319979731660842,-1.023677533238137,-0.42870316613884146,True
5,3.3000000000000003,-1.0426907628590019,-1.0312499495710548,-0.4362270809568052,True
5,3.35,-1.050777368667624,-1.0564917111611545,-0.8446944401657022,True
5,3.4000000000000004,-1.056237578288852,-1.0717238165438843,-0.5517026340636914,True
5,3.45,-1.059057744042255,-1.0553979165308986,-0.47555167823401373,True
5,3.5,-1.0592308169821634,-1.0533410065496238,-0.8382681287820768,True
5,3.5500000000000003,-1.056756364516362,-1.052192379622886,-0.44610858815768445,True
5,3.6,-1.0516405714873454,-1.063418670344196,-0.39225167512682635,True
5,3.6500000000000004,-1.0438962247134327,-1.0497043015097736,-0.5331529368157171,True
5,3.7,-1.0335426810283808,-1.0237239357246284,-0.7935972559299596,True
5,3.75,-1.020605818899381,-1.0183063168740774,-0.202551988133841,True
5,3.8000000000000003,-1.0051179737443683,-0.994802569865909,-0.5376829016807142,True
5,3.85,-0.9871178571103164,-0.9895917046817547,-0.4291490231770384,True
5,3.9000000000000004,-0.9666504599145308,-0.9687555809703371,-0.7298525876321498,True
5,3.95,-0.9437669399907869,-0.9535163503896544,-0.16968412185057558,True
5,4.0,-0.9185244942213868,-0.9196339323289879,-0.274464517833765,True
5,4.05,-0.8909862155747427,-0.8873997951773995,-0.4974775289837074,True
5,4.1000000000000005,-0.8612209354058122,-0.8509606141334028,-0.45469026305901095,True
5,4.15,-0.8293030514135606,-0.8376734281189805,-0.48513185431804645,True
5,4.2,-0.7953123416854553,-0.8066147029335975,-0.41001329864130853,True
5,4.25,-0.759333765293797,-0.7695271772667029,-0.4893238087156766,True
5,4.3,-0.7214572499422847,-0.7253372073028105,-0.6477992711977505,True
5,4.3500000000000005,-0.6817774671935883,-0.6758178283706433,-0.5338623708619953,True
5,4.4,-0.64039359583975,-0.6336118814274652,-0.050872859753943234,True
5,4.45,-0.5974090740068496,-0.5815904723163517,-0.5336423525873923,True
5,4.5,-0.5529313406135636,-0.5508664131123686,-0.4975374004406024,True
5,4.55,-0.5070715668298194,-0.49618630081241955,-0.54953450816877,True
5,4.6000000000000005,-0.4599443782067666,-0.4586705612073174,-0.6754295931672603,True
5,4.65,-0.4116675681725994,-0.41409756037741235,-0.5449696726885269,True
5,4.7,-0.3623618036103258,-0.35423125924533416,-0.3704030142515523,True
5,4.75,-0.31215032325340575,-0.32768621710767804,-0.4074497116150858,True
5,4.800000000000001,-0.2611586296530969,-0.2744468480004664,-0.5756181236854198,True
5,4.8500000000000005,-0.20951417548744145,-0.2051442355973607,-0.32707928908314804,True
5,4.9,-0.15734604499594057,-0.1799297849171938,-0.6935093455908881,True
5,4.95,-0.1047846313361861,-0.09888174086555301,-0.5427919790841538,True
5,5.0,-0.05196131066887222,-0.0617961734178272,-0.5607138739506744,True
5,5.050000000000001,0.000991886214187332,0.0040193865478933746,-0.5523823469470477,True
5,5.1000000000000005,0.05394260389827482,0.06420037614876753,-0.8082383828791166,True
5,5.15,0.10675849316538166,0.10602614984126232,-0.6344941805325004,True
5,5.2,0.15930754179832352,0.1572666790060483,-0.36325384390094695,True
5,5.25,0.21145840454253356,0.21624611824750545,-0.44564361553010057,True
5,5.300000000000001,0.2630807314007963,0.27069236087412246,-0.50653639391315,True
5,5.3500000000000005,0.31404549344035243,0.3231615432170638,-0.8188445622555904,True
5,5.4,0.3642253052980392,0.37022035317741486,-0.740270958008272,True
5,5.45,0.4134947435773529,0.4088285529057596,-0.5160090323935987,True
5,5.5,0.4617306603416228,0.470454537914751,-0.5082839346337567,True
5,5.550000000000001,0.508812490919719,0.514597152838193,-0.48278088712616435,True
5,5.6000000000000005,0.5546225552549379,0.5576401703478155,-0.5048132010499008,True
5,5.65,0.5990463520438625,0.5960841055108695,-0.5451047248507226,True
5,5.7,0.6419728449299866,0.620461262855879,-0.49964749776064626,True
5,5.75,0.6832947400367804,0.6834528840243778,-0.4239973172930433,True
5,5.800000000000001,0.7229087541465046,0.7176398565817583,-0.6760698833468282,True
5,5.8500000000000005,0.760715872854463,0.7488823481937996,-0.4185513360906805,True
5,5.9,0.7966215980534533,0.7875827735822765,-0.6235039192290606,True
5,5.95,0.8305361841298183,0.8232622397434676,-0.44908159294872696,True
5,6.0,0.8623748622807419,0.8717993434524238,-0.5910118799106474,True
5,6.050000000000001,0.8920580523921107,0.8950994239031707,-0.6974636255192661,True
5,6.1000000000000005,0.9195115619473515,0.9300468572364924,-0.4690980411580497,True
5,6.15,0.9446667714700882,0.9608972797584965,-0.43327695202775013,True
5,6.2,0.9674608060370937,0.9521709108039222,-0.4933632293262937,True
5,6.25,0.9878366924328545,0.9935566116684938,-0.6358122177913088,True
5,6.300000000000001,1.005743501552938,0.993530202891705,-0.3314276643302783,True
5,6.3500000000000005,1.0211364757002288,1.0420673625504302,-0.3336293932247758,True
5,6.4,1.0339771404558653,1.02601387019122,-0.6877667064985606,True
5,6.45,1.0442334008452476,1.0329681948682448,-0.6827588766951322,True
5,6.5,1.051879621558759,1.0549677575818268,-0.5492161795089356,True
5,6.550000000000001,1.0568966910266906,1.0638642913139758,-0.4971847663854178,True
5,6.6000000000000005,1.0592720691882118,1.049863181728597,-0.5385447144543903,True
5,6.65,1.0589998188349918,1.0611451049871992,-0.4785342542588246,True
5,6.7,1.0560806204511288,1.057829360699495,-0.6034149238397176,True
5,6.75,1.050521770512293,1.0537022479573224,-0.5949773694227161,True
5,6.800000000000001,1.042337163248338,1.0473153448437083,-0.49734613955363677,True
5,6.8500000000000005,1.0315472559149632,1.0122029188215869,-0.22905388334589566,True
5,6.9,1.0181790176612269,0.9992439161672024,-0.7062476758283645,True
5,6.95,1.0022658621207194,1.0139271901395395,-0.7079807293195983,True
5,7.0,0.9838475638948807,1.0031142089368073,-0.34193425851449927,True
5,7.050000000000001,0.962970159137211,0.9598931631737265,-0.5316853475975644,True
5,7.1000000000000005,0.9396858304868627,0.9499550883189475,-0.533685890619417,True
5,7.15,0.9140527766392175,0.9161436919749478,-0.43792810665845255,True
5,7.2,0.8861350668794581,0.890684865372693,-0.4813661926290526,True
5,7.25,0.8560024809427218,0.8503708241103961,-0.7861647487249481,True
5,7.300000000000001,0.8237303346011022,0.8216400589966513,-0.6713669919351729,True
5,7.3500000000000005,0.789399291413446,0.7898230205545919,-0.4002728092037147,True
5,7.4,0.7530951611084598,0.7538097894141903,-0.37227503363639514,True
5,7.45,0.7149086851050805,0.7415036890558828,-0.7678663549693241,True
5,7.5,0.6749353097061844,0.6634152441471697,-0.5180643144103595,True
5,7.550000000000001,0.6332749475325365,0.6211960775392783,-0.6393947469480012,True
5,7.6000000000000005,0.5900317277932752,0.6002332442486996,-0.32646535961821643,True
5,7.65,0.5453137360171143,0.5456487250862248,-0.17142897081667352,True
5,7.7,0.4992327438948145,0.4911846288991572,-0.5365555368941411,True
5,7.75,0.4519039299081646,0.4277392934415398,-0.3871980407723926,True
5,7.800000000000001,0.4034455914437606,0.4008026920200667,-0.37896928023893517,True
5,7.8500000000000005,0.3539788491111504,0.34622954173679477,-0.5890781105654198,True
5,7.9,0.30362734400438324,0.29670203128744305,-0.5733318079509335,True
5,7.95,0.25251692866366915,0.24767243499742053,0.03312832682036959,False
5,8.0,0.20077535250957007,0.20332856067327543,0.036361020155673204,False
5,8.05,0.14853194253597848,0.1477171051571208,-0.07391746970456128,True
5,8.1,0.09591728005998909,0.0954577217481508,-0.6902972914216086,True
5,8.15,0.043062874336601664,0.05327128776389132,-0.4907094564769448,True
5,8.200000000000001,-0.00989916614591585,0.008109164742980905,-0.7422941912137284,True
5,8.25,-0.06283646386845271,-0.06205061505242418,-0.5318724000725285,True
5,8.3,-0.11561670315591815,-0.12032584936858245,-0.7047150992984411,True
5,8.35,-0.16810796089750696,-0.1949594425659355,-0.78284189998408,True
5,8.4,-0.22017903628578744,-0.23228546390055702,-0.6554430237903969,True
5,8.450000000000001,-0.2716997787503789,-0.2648777098011326,-0.35855148104902623,True
5,8.5,-0.3225414132666021,-0.32547393978783745,-0.41809456831719505,True
5,8.55,-0.37257686222598124,-0.3731981597775206,-0.3699001887432851,True
5,8.6,-0.4216810630640728,-0.42059740193078754,-0.4179990157363993,True
5,8.65,-0.46973128085175814,-0.452986460604484,-0.26922444655974115,True
5,8.700000000000001,-0.5166074150686362,-0.5103725132854616,-0.37468011300728815,True
5,8.75,-0.5621922997917818,-0.5672464425808817,-0.27872121081792123,True
5,8.8,-0.6063719965495394,-0.6006781364112922,-0.7492081566370604,True
5,8.85,-0.6490360791083528,-0.6466018120918037,-0.6088405737410238,True
5,8.9,-0.6900779094808527,-0.6859982355629702,-0.42830139513221405,True
5,8.950000000000001,-0.7293949044652782,-0.7302605772784992,-0.5704513890873444,True
5,9.0,-0.7668887920500621,-0.7634111454968558,-0.6738634466989376,True
5,9.05,-0.8024658570426846,-0.7947134745275806,-0.4394734499988394,True
5,9.1,-0.8360371753088387,-0.8064328524926941,-0.547808257028339,True
5,9.15,-0.8675188360364658,-0.8639140186553836,-0.4467072918480269,True
5,9.200000000000001,-0.896832151469078,-0.8988558199572865,-0.6532091224960267,True
5,9.25,-0.9239038535841719,-0.9136899827813674,-0.3953868217784046,True
5,9.3,-0.9486662772251319,-0.9473508878985356,-0.8246447740340315,True
5,9.35,-0.9710575292288748,-0.9850757553662806,-0.5962646957891548,True
5,9.4,-0.9910216431265313,-0.9984418765677119,-0.3987697108721783,True
5,9.450000000000001,-1.008508719030466,-1.0093657850740347,-0.5757696009624216,True
5,9.5,-1.0234750483580117,-1.032282878804697,-0.3851999999547807,True
5,9.55,-1.0358832230801642,-1.051927509732983,-0.4516920155975927,True
5,9.600000000000001,-1.04570222922217,-1.0505419798031457,-0.5536705544338032,True
5,9.65,-1.0529075243823136,-1.059600690856562,-0.6275053180861202,True
5,9.700000000000001,-1.0574810990751402,-1.0373842884378783,-0.3750997192552541,True
5,9.75,-1.0594115217457891,-1.0554725100193274,-0.3803303570162587,True
5,9.8,-1.0586939673429283,-1.0475139714685253,-0.2754557642526191,True
5,9.850000000000001,-1.0553302293788698,-1.0608185941881678,-0.549838482888662,True
5,9.9,-1.0493287154467232,-1.03757267310623,-0.5312060144614519,True
5,9.950000000000001,-1.0407044262057907,-1.0440900444267345,-0.5767286741113793,True
5,10.0,-1.029478917887732,-1.0226981095513372,-0.5425578005249515,True
5,10.05,-1.0156802484172094,-1.0038511461200004,-0.5301642175983026,True
5,10.100000000000001,-0.9993429072816918,-1.0131748949396344,-0.6017644460387851,True
5,10.15,-0.980507729325696,-0.9796172660339626,-0.6015348012634125,True
5,10.200000000000001,-0.9592217926849392,-0.9725290356360913,-0.687502044483187,True
5,10.25,-0.9355383011155236,-0.9379140298752198,-0.4139430059394043,True
5,10.3,-0.9095164510122471,-0.916072191791718,-0.21167957829928025,True
5,10.350000000000001,-0.881221283448451,-0.8674534411058774,-0.3866639211622885,True
5,10.4,-0.8507235216072075,-0.8423341967138891,-0.5917898009030441,True
5,10.450000000000001,-0.8180993940101904,-0.8286223440769799,-0.5948116177725983,True
5,10.5,-0.7834304439860771,-0.7697986820929422,-0.41656378843493624,True
5,10.55,-0.7468033258546853,-0.7524731762893361,-0.6939819031955798,True
5,10.600000000000001,-0.7083095883363106,-0.7024596047449638,-0.4718599051553646,True
5,10.65,-0.668045445727599,-0.6629598466672069,-0.43216656177423535,True
5,10.700000000000001,-0.6261115374159097,-0.6311089686360117,-0.6946653291734759,True
5,10.75,-0.5826126763332675,-0.5764493804187347,-0.4391381849575118,True
5,10.8,-0.5376575869786068,-0.5429314796621209,-0.44825003316112083,True
5,10.850000000000001,-0.4913586336631581,-0.49040695879377577,-0.2750914600057157,True
5,10.9,-0.4438315396581827,-0.43233170432527185,-0.4993859481787204,True
5,10.950000000000001,-0.3951950979470578,-0.37434609774846295,-0.30242408692813894,True
5,11.0,-0.34557087430469546,-0.3651585597163386,-0.4993303212720851,True
5,11.05,-0.29508290344640176,-0.28334977499048697,-0.36299486249032287,True
5,11.100000000000001,-0.24385737900569748,-0.2368045945296894,-0.766110070621667,True
5,11.15,-0.1920223381159487,-0.18533997682479847,-0.6508757550291568,True
5,11.200000000000001,-0.1397073413842088,-0.12676357855376116,-0.6097239802260292,True
5,11.25,-0.08704314905718707,-0.09364021611335309,-0.6020776162276785,True
5,11.3,-0.03416139418871622,-0.03935053051000763,-0.6073460139135235,True
5,11.350000000000001,0.0188057463743162,0.0329119875892523,-0.3228153496930204,True
5,11.4,0.0717258823652544,0.06693670151353129,-0.3950327343659563,True
5,11.450000000000001,0.1244667410043988,0.1272626272997262,-0.3177282726677052,True
5,11.5,0.17689649761205595,0.16900505672920252,-0.23781476108427524,True
5,11.55,0.2288841051015998,0.21507093414910305,-0.2537751447672652,True
5,11.600000000000001,0.2802996215289273,0.28409420385111517,-0.8606018405811766,True
5,11.65,0.33101453487965177,0.30573674098525727,-0.593919018869521,True
5,11.700000000000001,0.3809020842822161,0.37458507330277024,-0.7820782340913578,True
5,11.75,0.4298375768440439,0.45051763694620794,-0.667202701620025,True
5,11.8,0.4776986993188459,0.4886043177933898,-0.6901496345893909,True
5,11.850000000000001,0.5243658238260241,0.5182751042675138,-0.48133479437404064,True
5,11.9,0.5697223068580777,0.5505287853172176,-0.42977320260269714,True
5,11.950000000000001,0.6136547808286293,0.6168138915415141,-0.6319445601564357,True
5,12.0,0.6560534374323399,0.6543872192691825,-0.36184472560246617,True
5,12.05,0.6968123021084964,0.6964066154875188,-0.6050295917450448,True
5,12.100000000000001,0.7358294989222134,0.7287917351426585,-0.35517224530565616,True
5,12.15,0.7730075052012186,0.7635094474348033,-0.3515588416568304,True
5,12.200000000000001,0.8082533952917484,0.8036432300441703,-0.3617882974037686,True
5,12.25,0.8414790728242789,0.8612550394729568,-0.7082691120165623,True
5,12.3,0.8726014909085795,0.8781438005497352,-0.5453060096578303,True
5,12.350000000000001,0.90154285970768,0.9158160226853885,-0.6409742990637282,True
5,12.4,0.9282308408719554,0.9550553812548559,-0.4511443878612431,True
5,12.450000000000001,0.9525987283473287,0.939830964662513,-0.5683167892665714,True
5,12.5,0.9745856151056604,0.9644416311094216,-0.6161555623940396,True
5,12.55,0.9941365453806055,1.0049730344716676,-0.43180849653133935,True
5,12.600000000000001,1.0112026520284032,1.0022074376674384,-0.5966253402239166,True
5,12.65,1.0257412786702902,1.0308842106846368,-0.4349246997153853,True
5,12.700000000000001,1.0377160863112334,1.0453126355667806,-0.5668065835815851,True
5,12.75,1.0470971441684886,1.0706877603720035,-0.4567962515340301,True
5,12.8,1.053861004482974,1.0508174045659102,-0.6370774830967196,True
5,12.850000000000001,1.0579907611264532,1.0688567564884086,-0.39548437353387994,True
5,12.9,1.0594760918580532,1.053618569020247,-0.3821869885689198,True
5,12.950000000000001,1.0583132841244907,1.0420678583261738,-0.3103890092704037,True
5,13.0,1.0545052443395204,1.0433531168777588,-0.4158236396587428,True
5,13.05,1.0480614906194166,1.040773847620029,-0.6223362420386858,True
5,13.100000000000001,1.0389981289926369,1.0470684058382667,-0.5443013043098753,True
5,13.15,1.0273378131431414,1.0444767321707258,-0.7155296534575247,True
5,13.200000000000001,1.0131096877879782,1.0106638409495587,-0.45569819372625453,True
5,13.25,0.9963493158306714,1.010068941064801,-0.4948397042558308,True
5,13.3,0.9770985894724803,0.9618967818915192,-0.5640122480790069,True
5,13.350000000000001,0.9554056255037163,0.9675759622997736,-0.5338800500530343,True
5,13.4,0.9313246450368251,0.932787403317838,-0.5358496505388838,True
5,13.450000000000001,0.9049158379818399,0.9014173674904036,-0.4112151435804239,True
5,13.5,0.8762452126029594,0.8716876639758604,-0.5674003231684344,True
5,13.55,0.8453844305322555,0.834711210083907,-0.7004400083190425,True
5,13.600000000000001,0.8124106276529213,0.8065860633642548,-0.5879301718935999,True
5,13.65,0.7774062212997321,0.7886865684537264,-0.8004548816878102,True
5,13.700000000000001,0.7404587042586257,0.7375308698167713,-0.2739178735241907,True
5,13.75,0.7016604260803128,0.7030955264034752,-0.1954991003789478,True
5,13.8,0.6611083622544836,0.65496868395362,-0.7019011982671086,True
5,13.850000000000001,0.6189038718215976,0.6008438086055898,-0.8008106170431668,True
5,13.9,0.5751524440280646,0.5719968809683136,-0.4204873938437016,True
5,13.950000000000001,0.5299634346580625,0.5328659352039781,-0.573856017857861,True
5,14.0,0.48344979270103816,0.4769606099498278,-0.48587759275837844,True
5,14.05,0.4357277780380445,0.44204807223120957,-0.5953931299810262,True
5,14.100000000000001,0.3869166708525958,0.4000546924511709,-0.6026860853851708,True
5,14.15,0.3371384734923243,0.32765223888402134,-0.4252544336357039,True
5,14.200000000000001,0.286517605526643,0.28912676686472705,-0.6097942837912722,True
5,14.25,0.2351805927626314,0.24610376235644923,-0.4216195705998709,True
5,14.3,0.18325575099639638,0.18158833849519326,-0.5463543340846301,True
5,14.350000000000001,0.13087286529042058,0.10555590049982433,-0.4866620920316159,True
5,14.4,0.07816286557849123,0.044731950627241376,-0.6436151097280105,True
5,14.450000000000001,0.025257499409047368,0.022712178608581244,-0.5931356581208896,True
5,14.5,-0.027710997355065936,-0.018988821369211886,-0.6932389950200634,True
5,14.55,-0.0806102310574019,-0.0778679308883723,-0.4811855526006315,True
5,14.600000000000001,-0.13330798116309106,-0.13076169448251881,-0.5312803503953359,True
5,14.65,-0.18567253074132517,-0.18530852101106796,-0.40817884790551884,True
5,14.700000000000001,-0.23757299568909257,-0.23376475638190672,-0.4331201155796988,True
5,14.75,-0.28887965187325976,-0.27711297363471454,-0.7268537552902611,True
5,14.8,-0.3394642593733601,-0.33868053822118394,-0.46204924431480326,True
5,14.850000000000001,-0.3892003830145957,-0.38096771085828685,-0.47191596770849625,True
5,14.9,-0.4379637083899342,-0.43534169625509844,-0.2225711715822573,True
5,14.950000000000001,-0.4856323525813898,-0.500058105131183,-0.5594226077118629,True
5,15.0,-0.5320871688038304,-0.5409279438725628,-0.5950858300606797,True
5,15.05,-0.5772120442099038,-0.6015619116332618,-0.5654999390303952,True
5,15.100000000000001,-0.6208941901116738,-0.6247680890207699,-0.5038780558368279,True
5,15.15,-0.6630244238936065,-0.6661430511708044,-0.310929424040584,True
5,15.200000000000001,-0.7034974419122517,-0.7140080068528505,-0.512549610158515,True
5,15.25,-0.7422120827005001,-0.7536356961307742,-0.45249101899408317,True
5,15.3,-0.779071579818579,-0.7786620533656138,-0.5872286846888363,True
5,15.350000000000001,-0.813983803719747,-0.8362929224628921,-0.32446620143229854,True
5,15.4,-0.8468614920261845,-0.8462263641617663,-0.4088532478858062,True
5,15.450000000000001,-0.877622467639497,-0.8810079864994076,-0.5726019390188959,True
5,15.5,-0.9061898441406554,-0.9168336342808084,-0.25447757257681036,True
5,15.55,-0.932492217966011,-0.9355549335626901,-0.20585034071129787,True
5,15.600000000000001,-0.9564638468790105,-0.9534957762463029,-0.49479900209561745,True
5,15.65,-0.9780448142915542,-0.9718491447665135,-0.6129889962014199,True
5,15.700000000000001,-0.9971811790242624,-1.0129172375717226,-0.33163603612885995,True
5,15.75,-1.0138251101313283,-1.0277072056920444,-0.119097672642543,True
5,15.8,-1.027935006452977,-1.0407302546386008,-0.48736517793488865,True
5,15.850000000000001,-1.039475600596696,-1.019822612570474,-0.4330594354156646,True
5,15.9,-1.0484180470873508,-1.0346961869115032,-0.4407843553259352,True
5,15.950000000000001,-1.0547399944658513,-1.0496357718128837,-0.520692914719418,True
5,16.0,-1.0584256411561574,-1.0623715981717172,-0.37540245357364127,True
5,16.05,-1.0594657749609917,-1.0507286518109256,-0.6651600791230932,True
5,16.1,-1.0578577960875328,-1.0425154399785699,-0.6026717974637411,True
5,16.150000000000002,-1.0536057236455452,-1.0584280787136466,-0.28837232106851696,True
5,16.2,-1.0467201856016979,-1.0542876858352892,-0.4319742133329338,True
5,16.25,-1.0372183922151808,-1.0447289104006905,-0.28933706732194825,True
5,16.3,-1.025124093021022,-1.0145088477771251,-0.5842806786149068,True
5,16.35,-1.0104675174686177,-1.0211113624614956,-0.4912973348343175,True
5,16.400000000000002,-0.993285299363852,-0.9875897486057613,-0.7430954699259114,True
5,16.45,-0.9736203853036622,-0.9780629728587115,-0.5274251894203964,True
5,16.5,-0.9515219273319065,-0.941461932430512,-0.4925167016147916,True
5,16.55,-0.9270451600848615,-0.925794754365734,-0.3194326735526708,True
5,16.6,-0.9002512627333904,-0.9017801637826056,-0.5118778028961672,True
5,16.650000000000002,-0.8712072060668801,-0.8646277382532604,-0.6675379493466396,True
5,16.7,-0.839985585101147,-0.8365850759514472,-0.4842927632006867,True
5,16.75,-0.8066644376286949,-0.8202341051458387,-0.47530676821184675,True
5,16.8,-0.7713270491648891,-0.7609456434866986,-0.5819798236613127,True
5,16.85,-0.7340617447775328,-0.7333260459708753,-0.7267342193983443,True
5,16.900000000000002,-0.6949616683201991,-0.7001435608477481,-0.7801367094635212,True
5,16.95,-0.6541245496211083,-0.6720260838745644,-0.6283515530462265,True
5,17.0,-0.6116524602094418,-0.6106521176987383,-0.548610728948883,True
5,17.05,-0.567651558189695,-0.5901964431805415,-0.40947535408045854,True
5,17.1,-0.5222318229016908,-0.5426584009806431,-0.5136795498029743,True
5,17.150000000000002,-0.47550678002950797,-0.46787670570894546,-0.40490142151081954,True
5,17.2,-0.4275932178463988,-0.41491970147190155,-0.4401747392128175,True
5,17.25,-0.37861089530491315,-0.37093412343871945,-0.5554314663837226,True
5,17.3,-0.3286822427019078,-0.339021778784992,-0.3584036343717197,True
5,17.35,-0.2779320556665507,-0.2642923562537805,-0.45225380646537644,True
5,17.400000000000002,-0.22648718323624376,-0.2259620599815786,-0.6327551221872073,True
5,17.45,-0.1744762108000947,-0.17040307404684987,-0.5190254541206893,True
5,17.5,-0.12202913870239585,-0.13684611554105594,-0.7401340843482452,True
5,17.55,-0.0692770573094878,-0.06486738967814891,-0.62327208725075,True
5,17.6,-0.01635181935210006,-0.002715871987230103,-0.717274094677679,True
5,17.650000000000002,0.03661428963780505,0.03401645907055776,-0.5790456634505221,True
5,17.7,0.08948888197196525,0.09551104874265248,-0.49208258247841213,True
5,17.75,0.1421397987061082,0.13780543354865482,-0.5419319456473266,True
5,17.8,0.19443543996846202,0.1945606686291014,-0.5426797912735153,True
5,17.85,0.2462450938909143,0.2542772253994034,-0.5229939561527132,True
5,17.900000000000002,0.2974392633206051,0.2862976337025525,-0.1982988716364696,True
5,17.95,0.34788998949536465,0.35312336180365794,-0.7646321012246133,True
5,18.0,0.39747117187399356,0.4149411773432403,-0.8341385229600127,True
5,18.05,0.44605888332192223,0.43831214005506314,-0.6243921139691803,True
5,18.1,0.49353167986452173,0.506649076042779,-0.41976843577068845,True
5,18.150000000000002,0.5397709042337901,0.5391924990717096,-0.7895763186989047,True
5,18.2,0.5846609824497238,0.5947551014592931,-1.0511959521650094,True
5,18.25,0.6280897126950897,0.6293029152376213,-0.2801372467409358,True
5,18.3,0.6699485457615172,0.6851270046519217,-0.6426093551495375,True
5,18.35,0.7101328563659985,0.7128531925912842,-0.29664545035633316,True
5,18.400000000000002,0.7485422046596073,0.7543449281299667,-0.46514696411302564,True
5,18.45,0.7850805872748086,0.777965500410186,-0.1599957249443671,True
5,18.5,0.8196566772838916,0.8248654623526743,-0.4721409008111075,True
5,18.55,0.8521840524687104,0.8514702888628213,-0.4497415324777306,True
5,18.6,0.8825814113312326,0.886671482583908,-0.45944857596104766,True
5,18.650000000000002,0.9107727763049402,0.9143961174175379,-0.6667973625175636,True
5,18.7,0.9366876836591763,0.9303330974823169,-0.6823043584992599,True
5,18.75,0.9602613596217819,0.9639377784555038,-0.40406028155438184,True
5,18.8,0.9814348822797816,0.9841406705998796,-0.3559871711570082,True
5,18.85,1.000155328853488,1.0003223542554263,-0.24952641004882203,True
5,18.900000000000002,1.0163759079758865,1.0165011872068226,-0.3962041988896362,True
5,18.95,1.030056076646685,1.0296321854837407,-0.43947446265071516,True
5,19.0,1.0411616415687026,1.0401464348435698,-0.6165041508545319,True
5,19.05,1.0496648446132992,1.0550097765255773,-0.42369350892036306,True
5,19.1,1.055544432201246,1.035784651272389,-0.452313367740096,True
5,19.150000000000002,1.0587857084256034,1.0568193953249732,-0.416803682787408,True
5,19.200000000000003,1.059380571783834,1.0630294512875862,-0.6982601580568396,True
5,19.25,1.057327535427342,1.0411257900871032,-0.3650370807749813,True
5,19.3,1.052631730877817,1.055134173074286,-0.4084667358636682,True
5,19.35,1.0453048952011057,1.0501251847090232,-0.251655490997052,True
5,19.400000000000002,1.0353653416706572,1.034347076364299,-0.29160600673145565,True
5,19.450000000000003,1.0228379139938786,1.0225538368621123,-0.47177389749739773,True
5,19.5,1.0077539242158045,1.0155539990796474,-0.48449779550095723,True
5,19.55,0.9901510744552878,0.9980054910479705,-0.5262512023069306,True
5,19.6,0.9700733626693442,0.9656987546386868,-0.6477206705860837,True
5,19.650000000000002,0.9475709726811681,0.94584553088883,-0.46689710693775477,True
5,19.700000000000003,0.9227001487467119,0.9260272546865217,-0.5535514879060144,True
5,19.75,0.8955230549733393,0.8918237975042803,-0.49135830217405135,True
5,19.8,0.8661076199419225,0.8801338835714986,-0.3816492028088801,True
5,19.85,0.8345273669207799,0.8489052770917308,-0.46139367304139345,True
5,19.900000000000002,0.8008612300957864,0.8031894600363043,-0.43054343773029297,True
5,19.950000000000003,0.7651933572760192,0.772242972129261,-0.719240746559598,True
5,20.0,0.7276128995680616,0.7322304027701964,-0.46429492405463024,True
6,0.0,1.0,1.0223266555031874,-0.6288628364883069,True
6,0.05,1.0162429696397037,1.0271965764925224,-0.42042325750950127,True
6,0.1,1.0299458611044157,1.0323120890188324,-0.6714376754982341,True
6,0.15000000000000002,1.041074424301802,1.03827231884271,-0.5063192820494169,True
6,0.2,1.049600843619513,1.0501611859246036,-0.2953071097353102,True
6,0.25,1.0555038074497278,1.064758017012629,-0.40009965055928415,True
6,0.30000000000000004,1.0587685614570748,1.059777527584363,-0.5238406769968763,True
6,0.35000000000000003,1.0593869454567868,1.0503173846301666,-0.46586624829798545,True
6,0.4,1.0573574138109127,1.0594723842281408,-0.2613427662298067,True
6,0.45,1.0526850392916074,1.0684758700779307,-0.4198672057989709,True
6,0.5,1.0453815004018439,1.0365287758814299,-0.6772310673520605,True
6,0.55,1.0354650521852364,1.0328362072333803,-0.5488543961957097,True
6,0.6000000000000001,1.0229604805979406,0.9918538041512486,-0.5009586330603458,True
6,0.65,1.0078990405566697,0.9864105509666176,-0.7508675772961639,True
6,0.7000000000000001,0.9903183778176803,0.989858203603407,-0.4535260003487208,True
6,0.75,0.9702624348819878,0.9533530019051317,-0.5326402341723194,True
6,0.8,0.9477813411619984,0.9468725837860409,-0.772288873567113,True
6,0.8500000000000001,0.9229312876840845,0.9292398893259086,-0.4234547831400405,True
6,0.9,0.8957743866402836,0.9120747205794186,-0.24043215200087292,True
6,0.9500000000000001,0.8663785161401643,0.8767218014443204,-0.5610060500732496,True
6,1.0,0.8348171505509034,0.8261262548947039,-0.46592166934857693,True
6,1.05,0.801169176849633,0.7992631166133133,-0.39484279781317394,True
6,1.1,0.7655186974470797,0.7591935515421364,-0.187453195707047,True
6,1.1500000000000001,0.7279548199753396,0.7214539153909942,-0.5601455580859104,True
6,1.2000000000000002,0.6885714345652026,0.6806128864253571,-0.4862528998915799,True
6,1.25,0.6474669791697238,0.6378619090182387,-0.3273124704197409,True
6,1.3,0.6047441935206048,0.606306357759004,-0.5080273650914271,True
6,1.35,0.5605098623323721,0.5659014019746506,-0.9066213470021999,True
6,1.4000000000000001,0.5148745483962018,0.514665394999467,-0.669167152294071,True
6,1.4500000000000002,0.46795231623052236,0.47708497698423,-0.5208269013589901,True
6,1.5,0.41986044697912195,0.4415085227866385,-0.2549250918427714,True
6,1.55,0.3707191452693674,0.35930846020914947,-0.5397226553089006,True
6,1.6,0.320651238763238,0.32373130086651664,-0.7584027753719478,True
6,1.6500000000000001,0.26978187115213753,0.27250472471277354,-0.49352042563079296,True
6,1.7000000000000002,0.21823818936283912,0.22878037842068566,-0.6430585102704881,True
6,1.75,0.1661490257563858,0.16494535861676957,-0.7205295942064172,True
6,1.8,0.11364457611428119,0.10710383420438403,-0.5568357509426748,True
6,1.85,0.06085607421684203,0.03701361360174573,-0.6855446416266964,True
6,1.9000000000000001,0.007915463827091462,0.007409026553059204,-0.42449399408568106,True
6,1.9500000000000002,-0.045044931099932906,-0.03426548940041384,-0.5935892049576156,True
6,2.0,-0.09789273715815383,-0.10361021889302759,-0.574088809334475,True
6,2.0500000000000003,-0.15049586235503182,-0.15158514186294442,-0.5303365125062762,True
6,2.1,-0.2027228262727518,-0.21214347929190117,-0.5456947789744111,True
6,2.15,-0.2544430887007968,-0.2734244361267417,-0.3586348640794301,True
6,2.2,-0.30552737591848933,-0.28701601013677464,-0.2616343247955516,True
6,2.25,-0.35584800381196674,-0.3560270156553909,-0.7591831746678737,True
6,2.3000000000000003,-0.40527919701797244,-0.3918909861306441,-0.5294032907020092,True
6,2.35,-0.45369740329675845,-0.44545552901656615,-0.5579171642004759,True
6,2.4000000000000004,-0.5009816023483431,-0.4941925504954033,-0.3503175059839697,True
6,2.45,-0.5470136083002312,-0.5543487130757606,-0.528454896504021,True
6,2.5,-0.5916783651105489,-0.5963833515047083,-0.5208118518520799,True
6,2.5500000000000003,-0.6348642341482266,-0.6261924524403797,-0.8990285394687021,True
6,2.6,-0.6764632732314348,-0.6642267287803931,-0.2601376836260223,True
6,2.6500000000000004,-0.7163715064268273,-0.7247875046784963,-0.6069288656014429,True
6,2.7,-0.7544891839352208,-0.758019944647223,-0.4652632883913727,True
6,2.75,-0.7907210314141475,-0.7980649965448243,-0.5601801513317304,True
6,2.8000000000000003,-0.8249764881140916,-0.8199690675708107,-0.9039622617830242,True
6,2.85,-0.8571699332331998,-0.8652999613083535,-0.5220990333342885,True
6,2.9000000000000004,-0.887220899924697,-0.8918413841705107,-0.46621716064674684,True
6,2.95,-0.9150542764220947,-0.9057384618880409,-0.36606740673792737,True
6,3.0,-0.9406004937794918,-0.9323918531553026,-0.26243178318088767,True
6,3.0500000000000003,-0.9637956997577084,-0.9724851593874198,-0.5559339647121222,True
6,3.1,-0.9845819184216278,-0.9822509771997033,-0.564690360102652,True
6,3.1500000000000004,-1.002907195049844,-0.9967195321393717,-0.447845330737182,True
6,3.2,-1.0187257259944063,-1.0136346172263724,-0.5601078568939994,True
6,3.25,-1.0319979731660842,-1.0369968468026138,-0.7595542715699506,True
6,3.3000000000000003,-1.0426907628590019,-1.0516999927026565,-0.7166914073230252,True
6,3.35,-1.050777368667624,-1.0615795776864196,-0.3912259400929605,True
6,3.4000000000000004,-1.056237578288852,-1.0676696166082937,-0.48712515563214553,True
6,3.45,-1.059057744042255,-1.0382057493521526,-0.22746987170061878,True
6,3.5,-1.0592308169821634,-1.055717234564063,-0.5589130201760181,True
6,3.5500000000000003,-1.056756364516362,-1.0554167001310018,-0.24870210213272453,True
6,3.6,-1.0516405714873454,-1.0431927184523837,-0.6033930238261275,True
6,3.6500000000000004,-1.0438962247134327,-1.042454757997322,-0.8219946011726648,True
6,3.7,-1.0335426810283808,-1.0418196413078302,-0.3073576740548991,True
6,3.75,-1.020605818899381,-1.0240800112884516,-0.6067702316264114,True
6,3.8000000000000003,-1.0051179737443683,-1.0191955709735603,-0.4982736440848368,True
6,3.85,-0.9871178571103164,-0.9839700218606514,-0.4464367388954041,True
6,3.9000000000000004,-0.9666504599145308,-0.9816724871063383,-0.6738676419255838,True
6,3.95,-0.9437669399907869,-0.9427217823495667,-0.3083072883231472,True
6,4.0,-0.9185244942213868,-0.9243267836000372,-0.525308687053916,True
6,4.05,-0.8909862155747427,-0.894207055545488,-0.3916107936342826,True
6,4.1000000000000005,-0.8612209354058122,-0.8520056727575349,-0.45701118124317985,True
6,4.15,-0.8293030514135606,-0.8182548208873218,-0.38267836944323574,True
6,4.2,-0.7953123416854553,-0.8116165243251431,-0.7084724049352433,True
6,4.25,-0.759333765293797,-0.7555039765232946,-0.5886623718494518,True
6,4.3,-0.7214572499422847,-0.7293826669622627,-0.5681894697822847,True
6,4.3500000000000005,-0.6817774671935883,-0.6801374095866384,-0.4230311473164635,True
6,4.4,-0.64039359583975,-0.6391767751031352,-0.6854314649840828,True
6,4.45,-0.5974090740068496,-0.6109920149293705,-0.5166096598591139,True
6,4.5,-0.5529313406135636,-0.5502919616668006,-0.5684346738409319,True
6,4.55,-0.5070715668298194,-0.5119955275816553,-0.3625944326949124,True
6,4.6000000000000005,-0.4599443782067666,-0.4662971557771315,-0.49935119588796206,True
6,4.65,-0.4116675681725994,-0.40792643934610434,-0.824775065045698,True
6,4.7,-0.3623618036103258,-0.3721136685510079,-0.5320215979923629,True
6,4.75,-0.31215032325340575,-0.29883127498729567,-0.6178937056144722,True
6,4.800000000000001,-0.2611586296530969,-0.2695861479756972,-0.38484511909473273,True
6,4.8500000000000005,-0.20951417548744145,-0.2167257927588738,-0.7046311527265666,True
6,4.9,-0.15734604499594057,-0.15632474310991126,-0.5382149712882425,True
6,4.95,-0.1047846313361861,-0.12365008483886608,-0.47456516609840305,True
6,5.0,-0.05196131066887222,-0.04834946496743479,-0.7424358304332949,True
6,5.050000000000001,0.000991886214187332,-0.012398537797946146,-0.3637010039388896,True
6,5.1000000000000005,0.05394260389827482,0.05553428230262493,-0.7229666601167684,True
6,5.15,0.10675849316538166,0.11569388269432672,-0.44120005136485446,True
6,5.2,0.15930754179832352,0.1708427059920895,-0.47281929965850655,True
6,5.25,0.21145840454253356,0.19560414700072343,-0.8349848159541047,True
6,5.300000000000001,0.2630807314007963,0.2515002709196749,-0.7030073602878266,True
6,5.3500000000000005,0.31404549344035243,0.3330941340290648,-0.5921088141731745,True
6,5.4,0.3642253052980392,0.3701032129081393,-0.3892653464877586,True
6,5.45,0.4134947435773529,0.41392392956602375,-0.4937221386768209,True
6,5.5,0.4617306603416228,0.46933080221090034,-0.3906166067427595,True
6,5.550000000000001,0.508812490919719,0.5178879512657286,-0.4238312492647519,True
6,5.6000000000000005,0.5546225552549379,0.5523195562957389,-0.3027031970685657,True
6,5.65,0.5990463520438625,0.5883308708847576,-0.36642333651796843,True
6,5.7,0.6419728449299866,0.6526798422636303,-0.34275440498951,True
6,5.75,0.6832947400367804,0.6875327304042667,-0.30253282219922073,True
6,5.800000000000001,0.7229087541465046,0.7091641338262102,-0.6334994819222586,True
6,5.8500000000000005,0.760715872854463,0.7554950440435381,-0.8694098869494187,True
6,5.9,0.7966215980534533,0.7990076392668114,-0.4400593028825132,True
6,5.95,0.8305361841298183,0.8330425535628321,-0.5227520879112639,True
6,6.0,0.8623748622807419,0.8693260688780593,-0.15100297501232812,True
6,6.050000000000001,0.8920580523921107,0.8934449483744034,-0.8650310435289197,True
6,6.1000000000000005,0.9195115619473515,0.9276061730350077,-0.9019324883138057,True
6,6.15,0.9446667714700882,0.9426014127443918,-0.5619608179071851,True
6,6.2,0.9674608060370937,0.9734475801048217,-0.4786899093300364,True
6,6.25,0.9878366924328545,1.0001603922184967,-0.49621448057177014,True
6,6.300000000000001,1.005743501552938,1.010277298721383,-0.34935015128687436,True
6,6.3500000000000005,1.0211364757002288,1.0014230728233706,-0.5380740091506243,True
6,6.4,1.0339771404558653,1.0373858076665199,-0.371827414789892,True
6,6.45,1.0442334008452476,1.0476897630018167,-0.7000620667704035,True
6,6.5,1.051879621558759,1.0419202785571249,-0.4612837957120713,True
6,6.550000000000001,1.0568966910266906,1.0601906004685926,-0.846499422104528,True
6,6.6000000000000005,1.0592720691882118,1.0673671383044339,-0.4592426938049758,True
6,6.65,1.0589998188349918,1.0483786119469014,-0.5102673060267345,True
6,6.7,1.0560806204511288,1.0421230678999613,-0.6461133935220913,True
6,6.75,1.050521770512293,1.0363259841177352,-0.34144280912267844,True
6,6.800000000000001,1.042337163248338,1.0325665236833974,-0.28313320994200475,True
6,6.8500000000000005,1.0315472559149632,1.0268449545968712,-0.6916524879995505,True
6,6.9,1.0181790176612269,1.0205182676706759,-0.606881510850976,True
6,6.95,1.0022658621207194,1.0105148050844648,-0.6629611628412482,True
6,7.0,0.9838475638948807,0.9876273124578705,-0.5649715386774041,True
6,7.050000000000001,0.962970159137211,0.9616888786236024,-0.6288812930064831,True
6,7.1000000000000005,0.9396858304868627,0.9232055346950098,-0.44340041407741143,True
6,7.15,0.9140527766392175,0.8951835918567976,-0.5222496286050907,True
6,7.2,0.8861350668794581,0.886728674051833,-0.6669371795714848,True
6,7.25,0.8560024809427218,0.8393024160286154,-0.263864293471047,True
6,7.300000000000001,0.8237303346011022,0.8204931193522889,-0.5194548729383195,True
6,7.3500000000000005,0.789399291413446,0.802013372199839,-0.4651866095137402,True
6,7.4,0.7530951611084598,0.751770576571965,-0.6462726823813791,True
6,7.45,0.7149086851050805,0.7063234354369141,-0.47557202692433564,True
6,7.5,0.6749353097061844,0.6748275300350537,-0.5442813535381228,True
6,7.550000000000001,0.6332749475325365,0.6382414736270339,-0.5504994352392111,True
6,7.6000000000000005,0.5900317277932752,0.5865180941611677,-0.5329536766114136,True
6,7.65,0.5453137360171143,0.5486400770064672,-0.6184981314611048,True
6,7.7,0.4992327438948145,0.5071413933144882,-0.7278876669617401,True
6,7.75,0.4519039299081646,0.44014625457663126,-0.2987565113638499,True
6,7.800000000000001,0.4034455914437606,0.4023989583464545,-0.33014517392392395,True
6,7.8500000000000005,0.3539788491111504,0.3606001456750332,-0.6794492611005988,True
6,7.9,0.30362734400438324,0.3002588587100622,-0.3575773737931071,True
6,7.95,0.25251692866366915,0.2504941134976928,-0.376693160809578,True
6,8.0,0.20077535250957007,0.1851869208181573,-0.344102688346331,True
6,8.05,0.14853194253597848,0.15052642276473288,-0.47291867936575543,True
6,8.1,0.09591728005998909,0.08061099449749552,-0.20659073999642857,True
6,8.15,0.043062874336601664,0.03267928135428834,-0.5050192555568995,True
6,8.200000000000001,-0.00989916614591585,-0.004151573161820196,-0.45503108730382125,True
6,8.25,-0.06283646386845271,-0.060660903637847055,-0.3492989122678116,True
6,8.3,-0.11561670315591815,-0.14003430806619857,-0.5390828705269934,True
6,8.35,-0.16810796089750696,-0.16103477076043982,-0.3856904791351576,True
6,8.4,-0.22017903628578744,-0.20895832105946885,-0.485623498365594,True
6,8.450000000000001,-0.2716997787503789,-0.27944757452462393,-0.6229911671740215,True
6,8.5,-0.3225414132666021,-0.31826431780143016,-0.5205540108074574,True
6,8.55,-0.37257686222598124,-0.39002493759874485,-0.33596531468262103,True
6,8.6,-0.4216810630640728,-0.4104246272457506,-0.38857369032229605,True
6,8.65,-0.46973128085175814,-0.45987574836364564,-0.3113786042270761,True
6,8.700000000000001,-0.5166074150686362,-0.5349289458684425,-0.6223020739866906,True
6,8.75,-0.5621922997917818,-0.5508250501691281,-0.5086981297125867,True
6,8.8,-0.6063719965495394,-0.6116190298284061,-0.6560331273096328,True
6,8.85,-0.6490360791083528,-0.6576123901113808,-0.47784834518094055,True
6,8.9,-0.6900779094808527,-0.7052284657434353,-0.5041334845972272,True
6,8.950000000000001,-0.7293949044652782,-0.7380203945482444,-0.3165114140159042,True
6,9.0,-0.7668887920500621,-0.759918806634714,-0.10072312974700737,True
6,9.05,-0.8024658570426846,-0.7880315673099048,-0.49974437131156985,True
6,9.1,-0.8360371753088387,-0.8276968303944099,-0.4476142291491917,True
6,9.15,-0.8675188360364658,-0.8588858297803564,-0.43555909497356077,True
6,9.200000000000001,-0.896832151469078,-0.9016514135751424,-0.4593466544627708,True
6,9.25,-0.9239038535841719,-0.9154558727060498,-0.4913354431714561,True
6,9.3,-0.9486662772251319,-0.9538176109587014,-0.404469139792736,True
6,9.35,-0.9710575292288748,-0.979959027410945,-0.47675119265948374,True
6,9.4,-0.9910216431265313,-0.9899213669967414,-0.3981238186383154,True
6,9.450000000000001,-1.008508719030466,-0.9950921192005593,-0.6111621620800063,True
6,9.5,-1.0234750483580117,-1.029403838116622,-0.636451839805878,True
6,9.55,-1.0358832230801642,-1.0238036280179057,-0.31598603880739173,True
6,9.600000000000001,-1.04570222922217,-1.051917617058618,-0.5110080875524043,True
6,9.65,-1.0529075243823136,-1.0603535481340383,-0.25535233435762256,True
6,9.700000000000001,-1.0574810990751402,-1.059711362813055,-0.3527027218684818,True
6,9.75,-1.0594115217457891,-1.0817749882717769,-0.40247751008470095,True
6,9.8,-1.0586939673429283,-1.0571201694760168,-0.6205472897510533,True
6,9.850000000000001,-1.0553302293788698,-1.0535707850098424,-0.9163571815515567,True
6,9.9,-1.0493287154467232,-1.0459026376839,-0.5743420586790131,True
6,9.950000000000001,-1.0407044262057907,-1.0524905173087467,-0.35971588077551375,True
6,10.0,-1.029478917887732,-1.0457021523037997,-0.5785585222341056,True
6,10.05,-1.0156802484172094,-1.0145800398450802,-0.35049590891098736,True
6,10.100000000000001,-0.9993429072816918,-0.9967528796460965,-0.9081023525702989,True
6,10.15,-0.980507729325696,-0.9933212560272741,-0.636167937578535,True
6,10.200000000000001,-0.9592217926849392,-0.9534690983441431,-0.30070446722163313,True
6,10.25,-0.9355383011155236,-0.9528877293660978,-0.45137440001425494,True
6,10.3,-0.9095164510122471,-0.9152588618031638,-0.7311705163419521,True
6,10.350000000000001,-0.881221283448451,-0.8522263567904914,-0.5536690249504111,True
6,10.4,-0.8507235216072075,-0.8461671149684308,-0.4765687243056986,True
6,10.450000000000001,-0.8180993940101904,-0.8388504146524072,-0.7780235694490814,True
6,10.5,-0.7834304439860771,-0.7748717662514766,-0.29483104227697887,True
6,10.55,-0.7468033258546853,-0.7588436712339798,-0.5373508003438746,True
6,10.600000000000001,-0.7083095883363106,-0.7255132318788847,-0.5500545246051541,True
6,10.65,-0.668045445727599,-0.6496040295773495,-0.7157129884862748,True
6,10.700000000000001,-0.6261115374159097,-0.6232548942697277,-0.6947894991917117,True
6,10.75,-0.5826126763332675,-0.5858506955282559,-0.6139200547038703,True
6,10.8,-0.5376575869786068,-0.5262210423454947,-0.32966381147391943,True
6,10.850000000000001,-0.4913586336631581,-0.4930245304738046,-0.5166857946577409,True
6,10.9,-0.4438315396581827,-0.4397224822516477,-0.5109566209362036,True
6,10.950000000000001,-0.3951950979470578,-0.4150097457133873,-0.5650356992092853,True
6,11.0,-0.34557087430469546,-0.3451137167281699,-0.34139643977517214,True
6,11.05,-0.29508290344640176,-0.2767813651160012,-0.542339128289211,True
6,11.100000000000001,-0.24385737900569748,-0.23290277517317434,-0.6823175921254442,True
6,11.15,-0.1920223381159487,-0.19444585824942534,-0.32846343715263676,True
6,11.200000000000001,-0.1397073413842088,-0.13904894987310046,-0.5779133436051953,True
6,11.25,-0.08704314905718707,-0.07793791348571064,-0.5429122919192743,True
6,11.3,-0.03416139418871622,-0.037380425005513626,-0.4293061465216603,True
6,11.350000000000001,0.0188057463743162,0.03759134853715622,-0.5501149644290367,True
6,11.4,0.0717258823652544,0.0717931992434031,-0.459136330875706,True
6,11.450000000000001,0.1244667410043988,0.1179308468724544,-0.47224932861664914,True
6,11.5,0.17689649761205595,0.17427001041447218,-0.560023278808317,True
6,11.55,0.2288841051015998,0.22006418400145344,-0.4322008638814997,True
6,11.600000000000001,0.2802996215289273,0.2808274637038731,-0.5857261428932983,True
6,11.65,0.33101453487965177,0.3418649507317686,-0.4208610866116068,True
6,11.700000000000001,0.3809020842822161,0.3679502644866652,-0.4532540697557286,True
6,11.75,0.4298375768440439,0.4316556705959017,-0.4123837229306022,True
6,11.8,0.4776986993188459,0.48619469231878076,-0.5981201758610009,True
6,11.850000000000001,0.5243658238260241,0.5307598349164343,-0.6973848915964331,True
6,11.9,0.5697223068580777,0.5690759286148902,-0.3422254704554799,True
6,11.950000000000001,0.6136547808286293,0.6056271338398707,-0.5860619515993452,True
6,12.0,0.6560534374323399,0.6524543936193373,-0.45557533331968686,True
6,12.05,0.6968123021084964,0.6999038645844697,-0.5361652305483802,True
6,12.100000000000001,0.7358294989222134,0.7563003892762206,-0.4619119324623015,True
6,12.15,0.7730075052012186,0.7621008489761387,-0.2773146105997501,True
6,12.200000000000001,0.8082533952917484,0.8081027498211657,-0.40464656427328494,True
6,12.25,0.8414790728242789,0.8291310606212448,-0.6994100962837856,True
6,12.3,0.8726014909085795,0.8579973724163334,-0.7279269298559168,True
6,12.350000000000001,0.90154285970768,0.8921296561232279,-0.6418544847260623,True
6,12.4,0.9282308408719554,0.9259547842243974,-0.32564486610053966,True
6,12.450000000000001,0.9525987283473287,0.9610749772086432,-0.4985594135125078,True
6,12.5,0.9745856151056604,0.9880574006894801,-0.5761641350591902,True
6,12.55,0.9941365453806055,1.003871146440745,-0.5704814716568565,True
6,12.600000000000001,1.0112026520284032,1.0098500788457192,-0.7463242680471275,True
6,12.65,1.0257412786702902,1.0309326727137773,-0.3038190818165295,True
6,12.700000000000001,1.0377160863112334,1.0539733397091413,-0.4449815756180972,True
6,12.75,1.0470971441684886,1.052285618701161,-0.31935076656997663,True
6,12.8,1.053861004482974,1.060378642229688,-0.5036980326936533,True
6,12.850000000000001,1.0579907611264532,1.0548410450224597,-0.66829471432968,True
6,12.9,1.0594760918580532,1.0443445188993725,-0.4346388752785941,True
6,12.950000000000001,1.0583132841244907,1.09687559399018,-0.14218430656893666,True
6,13.0,1.0545052443395204,1.0562888071354657,-0.390835788242491,True
6,13.05,1.0480614906194166,1.0591696651260343,-0.4812689279500647,True
6,13.100000000000001,1.0389981289926369,1.042793988960955,-0.37238551870531644,True
6,13.15,1.0273378131431414,1.0312005582353874,-0.3481634689311319,True
6,13.200000000000001,1.0131096877879782,1.0250739227935095,-0.40149732274597005,True
6,13.25,0.9963493158306714,1.0080695959982722,-0.6223828416985082,True
6,13.3,0.9770985894724803,0.9727909146569976,-0.6582750997544233,True
6,13.350000000000001,0.9554056255037163,0.954813643697561,-0.565493565391349,True
6,13.4,0.9313246450368251,0.9201467358028685,-0.9002705541762684,True
6,13.450000000000001,0.9049158379818399,0.9301880186230211,-0.7282989760511496,True
6,13.5,0.8762452126029594,0.8579118262191433,-0.505233097735705,True
6,13.55,0.8453844305322555,0.8478289561833403,-0.5291090071911692,True
6,13.600000000000001,0.8124106276529213,0.7989540437446273,-0.4084673269598436,True
6,13.65,0.7774062212997321,0.7866132835624036,-0.6283600285947955,True
6,13.700000000000001,0.7404587042586257,0.757772275990391,-0.637713153274986,True
6,13.75,0.7016604260803128,0.6983377951935082,-0.5357211555265071,True
6,13.8,0.6611083622544836,0.6609222721656347,-0.35500089782876787,True
6,13.850000000000001,0.6189038718215976,0.6149240498455258,-0.3698943452348238,True
6,13.9,0.5751524440280646,0.5688082464580847,-0.42814707644257005,True
6,13.950000000000001,0.5299634346580625,0.5251704131639064,-0.5650059444275152,True
6,14.0,0.48344979270103816,0.48750642915750525,-0.6691184826330451,True
6,14.05,0.4357277780380445,0.4271078720002496,-0.4897885782100604,True
6,14.100000000000001,0.3869166708525958,0.3763631292557323,-0.3759712371160234,True
6,14.15,0.3371384734923243,0.3292709038532333,-0.5229574097842443,True
6,14.200000000000001,0.286517605526643,0.2907623371522427,-0.6803448054574728,True
6,14.25,0.2351805927626314,0.23808833269766722,-0.6034847273908973,True
6,14.3,0.18325575099639638,0.18424522663758391,-0.7456810012326349,True
6,14.350000000000001,0.13087286529042058,0.11894955403755832,-0.39211027085995065,True
6,14.4,0.07816286557849123,0.08385171590759061,-0.5091454271705527,True
6,14.450000000000001,0.025257499409047368,0.04840147651823394,-0.48638063757485805,True
6,14.5,-0.027710997355065936,-0.030567041642786844,-0.6395369932750581,True
6,14.55,-0.0806102310574019,-0.08631525930062132,-0.5114758928798485,True
6,14.600000000000001,-0.13330798116309106,-0.13105362854201633,-0.7620102935152776,True
6,14.65,-0.18567253074132517,-0.20301246770186643,-0.1461406172038902,True
6,14.700000000000001,-0.23757299568909257,-0.22247705811241944,-0.3693784119663386,True
6,14.75,-0.28887965187325976,-0.29439346638316866,-0.3388018565437457,True
6,14.8,-0.3394642593733601,-0.3373954281043707,-0.273615260811256,True
6,14.850000000000001,-0.3892003830145957,-0.38277363168342915,-0.45840968029076057,True
6,14.9,-0.4379637083899342,-0.4581961493122675,-0.6544825667696161,True
6,14.950000000000001,-0.4856323525813898,-0.4953303689873521,-0.30429953742771865,True
6,15.0,-0.5320871688038304,-0.513966350046019,-0.1236354218796114,True
6,15.05,-0.5772120442099038,-0.5711332528284448,-0.42074634423461854,True
6,15.100000000000001,-0.6208941901116738,-0.6392542343269776,-0.587949400965055,True
6,15.15,-0.6630244238936065,-0.6625955684879915,-0.4384314925891883,True
6,15.200000000000001,-0.7034974419122517,-0.7062507566799212,-0.5875341323325504,True
6,15.25,-0.7422120827005001,-0.7438093439478922,-0.5344609732866102,True
6,15.3,-0.779071579818579,-0.7792507451416283,-0.3916287254462712,True
6,15.350000000000001,-0.813983803719747,-0.7980664772766825,-0.19131648155126385,True
6,15.4,-0.8468614920261845,-0.8523763567936156,-0.38166859397879366,True
6,15.450000000000001,-0.877622467639497,-0.8735112779509319,-0.6305414251957281,True
6,15.5,-0.9061898441406554,-0.9025240219895182,-0.24655827419419069,True
6,15.55,-0.932492217966011,-0.9168175422287052,-0.5538789647012778,True
6,15.600000000000001,-0.9564638468790105,-0.9464937600121103,-0.7422119322279156,True
6,15.65,-0.9780448142915542,-0.982579231717607,-0.405892114519647,True
6,15.700000000000001,-0.9971811790242624,-1.008746090163007,-0.5009861866230036,True
6,15.75,-1.0138251101313283,-1.0261102914686429,-0.5166797055358513,True
6,15.8,-1.027935006452977,-1.0278272969952091,-0.4830233179690709,True
6,15.850000000000001,-1.039475600596696,-1.0397498631437714,-0.5990156824674282,True
6,15.9,-1.0484180470873508,-1.0557535496088248,-0.5832351485963096,True
6,15.950000000000001,-1.0547399944658513,-1.037299273727235,-0.3654691186273412,True
6,16.0,-1.0584256411561574,-1.040925073077575,-0.6309821087220444,True
6,16.05,-1.0594657749609917,-1.0563729340226586,-0.30006885393479493,True
6,16.1,-1.0578577960875328,-1.0766336052728205,-0.4799104630686317,True
6,16.150000000000002,-1.0536057236455452,-1.049628139365465,-0.2525587537012378,True
6,16.2,-1.0467201856016979,-1.045955186872251,-0.6184724958419944,True
6,16.25,-1.0372183922151808,-1.0314117897285722,-0.523335108242752,True
6,16.3,-1.025124093021022,-1.0046539365828986,-0.5678451477773269,True
6,16.35,-1.0104675174686177,-1.0070215072035626,-0.4220482748849528,True
6,16.400000000000002,-0.993285299363852,-0.9914487861806769,-0.6122038087446449,True
6,16.45,-0.9736203853036622,-0.9635852546936128,-0.4728917155663543,True
6,16.5,-0.9515219273319065,-0.9658616272707459,-0.6754903400917212,True
6,16.55,-0.9270451600848615,-0.9231973211087429,-0.43633034780468133,True
6,16.6,-0.9002512627333904,-0.8991557473893333,-0.43655668455810437,True
6,16.650000000000002,-0.8712072060668801,-0.8640797692682701,-0.7036448901825161,True
6,16.7,-0.839985585101147,-0.8250790645540167,-0.3400151117960739,True
6,16.75,-0.8066644376286949,-0.7990267329883021,-0.7428875364668893,True
6,16.8,-0.7713270491648891,-0.7708190969066764,-0.7240832675115555,True
6,16.85,-0.7340617447775328,-0.7244411486098896,-0.48282819841658353,True
6,16.900000000000002,-0.6949616683201991,-0.6722905958403199,-0.4777072980434567,True
6,16.95,-0.6541245496211083,-0.6646218858804623,-0.6996376920008398,True
6,17.0,-0.6116524602094418,-0.6329181084662024,-0.5365547367142918,True
6,17.05,-0.567651558189695,-0.5697408507681633,-0.6649083937549898,True
6,17.1,-0.5222318229016908,-0.516625804498412,-0.35844795191579093,True
6,17.150000000000002,-0.47550678002950797,-0.49122016572917554,-0.8002273531604372,True
6,17.2,-0.4275932178463988,-0.4198818973932854,-0.26119764027754405,True
6,17.25,-0.37861089530491315,-0.3760430972461785,-0.6926499018393222,True
6,17.3,-0.3286822427019078,-0.3201984801538126,-1.0495467778730942,True
6,17.35,-0.2779320556665507,-0.2731785474633685,-0.6231468712402212,True
6,17.400000000000002,-0.22648718323624376,-0.22938155299054022,-0.5380201537605607,True
6,17.45,-0.1744762108000947,-0.16921803767486063,-0.4152903045589092,True
6,17.5,-0.12202913870239585,-0.1188771745923218,-0.6307799901256034,True
6,17.55,-0.0692770573094878,-0.07299531275375935,-0.5517567557841995,True
6,17.6,-0.01635181935210006,-0.05360000287754667,-0.4635898840343843,True
6,17.650000000000002,0.03661428963780505,0.06802905269277194,-0.40299286915566523,True
6,17.7,0.08948888197196525,0.07098568751324201,-0.413453469787437,True
6,17.75,0.1421397987061082,0.13953227001395613,-0.26316317181498783,True
6,17.8,0.19443543996846202,0.19715957291195468,-0.5519260009130774,True
6,17.85,0.2462450938909143,0.2406898859284225,-0.6588750237436418,True
6,17.900000000000002,0.2974392633206051,0.30537845501872757,-0.6960639883139552,True
6,17.95,0.34788998949536465,0.3551709865743979,-0.41018798614944785,True
6,18.0,0.39747117187399356,0.38371913130906227,-0.38697661069202544,True
6,18.05,0.44605888332192223,0.4411840436835637,-0.6161902002902602,True
6,18.1,0.49353167986452173,0.49429222946268153,-0.6561293329282155,True
6,18.150000000000002,0.5397709042337901,0.5498237074539482,-0.4649537295232121,True
6,18.2,0.5846609824497238,0.5943670756077303,-0.6854882732516736,True
6,18.25,0.6280897126950897,0.6260137418567936,-0.23427430114442405,True
6,18.3,0.6699485457615172,0.6642291067795323,-0.6602493399772358,True
6,18.35,0.7101328563659985,0.7097962318800771,-0.8136142494214997,True
6,18.400000000000002,0.7485422046596073,0.7333263608513074,-0.17823074382436294,True
6,18.45,0.7850805872748086,0.7656839952089217,-0.5108904373405246,True
6,18.5,0.8196566772838916,0.8292772184512217,-0.8240900625120063,True
6,18.55,0.8521840524687104,0.8509017947559517,-0.35342808419399296,True
6,18.6,0.8825814113312326,0.8763548236889965,-0.43980657047389676,True
6,18.650000000000002,0.9107727763049402,0.9227484579154798,-0.5216867297629487,True
6,18.7,0.9366876836591763,0.9407959116418553,-0.416335668250905,True
6,18.75,0.9602613596217819,0.9435065126677493,-0.5699510109706637,True
6,18.8,0.9814348822797816,0.968154473001133,-0.5615584092121425,True
6,18.85,1.000155328853488,1.0078448136484726,-0.457172774336605,True
6,18.900000000000002,1.0163759079758865,1.0167289282758265,-0.45842992660523496,True
6,18.95,1.030056076646685,1.0412975994315403,-0.654876985827977,True
6,19.0,1.0411616415687026,1.0424961794606007,-0.3579484963902594,True
6,19.05,1.0496648446132992,1.062131313566075,-0.47906894384473914,True
6,19.1,1.055544432201246,1.0543427554229017,-0.6059845738083458,True
6,19.150000000000002,1.0587857084256034,1.0559962011856832,-0.598959132361959,True
6,19.200000000000003,1.059380571783834,1.0781953743167016,-0.4134227248747697,True
6,19.25,1.057327535427342,1.0700853609544763,-0.4552627433676557,True
6,19.3,1.052631730877817,1.0452352220718533,-0.3828878474505601,True
6,19.35,1.0453048952011057,1.0526810686418262,-0.5336947130005746,True
6,19.400000000000002,1.0353653416706572,1.0394398622284844,-0.5467313438092753,True
6,19.450000000000003,1.0228379139938786,1.0299556531331546,-0.6508873440268255,True
6,19.5,1.0077539242158045,1.0030591599722791,-0.4421483018718724,True
6,19.55,0.9901510744552878,0.9835981423264903,-0.22794859010513785,True
6,19.6,0.9700733626693442,0.9772165152187663,-0.3852321602010453,True
6,19.650000000000002,0.9475709726811681,0.9696148145910509,-0.47188188850696383,True
6,19.700000000000003,0.9227001487467119,0.9299992957178177,-0.5057142526802761,True
6,19.75,0.8955230549733393,0.8954673034767964,-0.09659508139497003,True
6,19.8,0.8661076199419225,0.8606422915372293,-0.6453964823127132,True
6,19.85,0.8345273669207799,0.8289249627697249,-0.34169844288402146,True
6,19.900000000000002,0.8008612300957864,0.7797675331144366,-0.5589793364962252,True
6,19.950000000000003,0.7651933572760192,0.7641357897034833,-0.587001095285897,True
6,20.0,0.7276128995680616,0.7425743385877868,-0.6202927636067516,True
7,0.0,1.0,0.9912211078629269,-0.7116459949239411,True
7,0.05,1.0162429696397037,1.034785746689793,-0.6161221554142357,True
7,0.1,1.0299458611044157,1.0359128856212723,-0.3856030951061266,True
7,0.15000000000000002,1.041074424301802,1.0419535887853242,-0.46936869126835074,True
7,0.2,1.049600843619513,1.0256330986996234,-0.5089832112999877,True
7,0.25,1.0555038074497278,1.0576297782637034,-0.4966410013078502,True
7,0.30000000000000004,1.0587685614570748,1.0611087516965738,-0.37578966203462977,True
7,0.35000000000000003,1.0593869454567868,1.0550176926280046,-0.3086584095549657,True
7,0.4,1.0573574138109127,1.0724039057469836,-0.4213325656907884,True
7,0.45,1.0526850392916074,1.043503680634168,-0.7184874469673086,True
7,0.5,1.0453815004018439,1.0279456641458689,-0.640326982186779,True
7,0.55,1.0354650521852364,1.0339386825562042,-0.3440955977985586,True
7,0.6000000000000001,1.0229604805979406,1.0151964857357807,-0.4388030001630706,True
7,0.65,1.0078990405566697,1.0047048466657544,-0.36680172490546314,True
7,0.7000000000000001,0.9903183778176803,0.994756124336027,-0.44244010292289365,True
7,0.75,0.9702624348819878,0.9607356513517091,-0.7871975237133486,True
7,0.8,0.9477813411619984,0.9381589688425276,-0.4552588583043153,True
7,0.8500000000000001,0.9229312876840845,0.9337463312742367,-0.46389135055788994,True
7,0.9,0.8957743866402836,0.892889474604337,-0.46543942124769605,True
7,0.9500000000000001,0.8663785161401643,0.8829095833858334,-0.3410540422650341,True
7,1.0,0.8348171505509034,0.8584846741556507,-0.33187761211725425,True
7,1.05,0.801169176849633,0.8220568182330189,-0.2691551368378433,True
7,1.1,0.7655186974470797,0.7729814721092517,-0.4294625566196574,True
7,1.1500000000000001,0.7279548199753396,0.7347617497087866,-0.5359655146575276,True
7,1.2000000000000002,0.6885714345652026,0.7031341350310971,-0.6294361667752016,True
7,1.25,0.6474669791697238,0.631402730269322,-0.6074479587378102,True
7,1.3,0.6047441935206048,0.6108300489278609,-0.21079279006360518,True
7,1.35,0.5605098623323721,0.5517854920315077,-0.7280245760594072,True
7,1.4000000000000001,0.5148745483962018,0.5074596169652489,-0.5917364032500904,True
7,1.4500000000000002,0.46795231623052236,0.4685255714464437,-0.5168205797190792,True
7,1.5,0.41986044697912195,0.41502812261123195,-0.19115220548890655,True
7,1.55,0.3707191452693674,0.3743461194570875,-0.37581973734801455,True
7,1.6,0.320651238763238,0.3310775953220614,-0.6119260664631353,True
7,1.6500000000000001,0.26978187115213753,0.2592690681397066,-0.5269667229607125,True
7,1.7000000000000002,0.21823818936283912,0.2280698427536473,-0.4238273854547066,True
7,1.75,0.1661490257563858,0.16327345718473169,-0.33142671287349224,True
7,1.8,0.11364457611428119,0.11890787145305744,-0.380031777344318,True
7,1.85,0.06085607421684203,0.07125895276673928,-0.4418722607508234,True
7,1.9000000000000001,0.007915463827091462,0.0004853867066715997,-0.37782441114843623,True
7,1.9500000000000002,-0.045044931099932906,-0.05061242021914351,-0.49807810673321445,True
7,2.0,-0.09789273715815383,-0.07583785231948664,-0.5959438056013933,True
7,2.0500000000000003,-0.15049586235503182,-0.13130254008402775,-0.21215906314108507,True
7,2.1,-0.2027228262727518,-0.2135159526615784,-0.4648195956001866,True
7,2.15,-0.2544430887007968,-0.2539684563718827,-0.35874960770580155,True
7,2.2,-0.30552737591848933,-0.30737664916915747,-0.6044317023531298,True
7,2.25,-0.35584800381196674,-0.3610231244203313,-0.2479822956186044,True
7,2.3000000000000003,-0.40527919701797244,-0.4058595005952926,-0.4412824997130705,True
7,2.35,-0.45369740329675845,-0.44481541614673337,-0.4471393122104683,True
7,2.4000000000000004,-0.5009816023483431,-0.5195783976844107,-0.5916341630752177,True
7,2.45,-0.5470136083002312,-0.5518923102958849,-0.2628238686808879,True
7,2.5,-0.5916783651105489,-0.5855475311351654,-0.31725263133468806,True
7,2.5500000000000003,-0.6348642341482266,-0.6364651200151359,-0.4295507934459599,True
7,2.6,-0.6764632732314348,-0.6781361521194778,-0.353761459010996,True
7,2.6500000000000004,-0.7163715064268273,-0.7174458153971536,-0.5903459440061712,True
7,2.7,-0.7544891839352208,-0.7582378122593979,-0.3662498681070503,True
7,2.75,-0.7907210314141475,-0.782613481738927,-0.6645200290639185,True
7,2.8000000000000003,-0.8249764881140916,-0.832169782400003,-0.6357381407379942,True
7,2.85,-0.8571699332331998,-0.8640510568195799,-0.568510573466056,True
7,2.9000000000000004,-0.887220899924697,-0.8782890264132301,-0.42808534604204507,True
7,2.95,-0.9150542764220947,-0.9164529384323713,-0.35646854609496387,True
7,3.0,-0.9406004937794918,-0.9178051853994629,-0.5463127314632386,True
7,3.0500000000000003,-0.9637956997577084,-0.9630225338099548,-0.34119457554690924,True
7,3.1,-0.9845819184216278,-0.9675128953042733,-0.3560825421201633,True
7,3.1500000000000004,-1.002907195049844,-1.01173887583366,-0.8554256176588673,True
7,3.2,-1.0187257259944063,-0.9990309956767689,-0.49302951534065076,True
7,3.25,-1.0319979731660842,-1.0202389865877932,-0.3104370244037017,True
7,3.3000000000000003,-1.0426907628590019,-1.0319005032699726,-0.44659431025616786,True
7,3.35,-1.050777368667624,-1.0339856065141544,-0.3723712670295455,True
7,3.4000000000000004,-1.056237578288852,-1.064227387125336,-0.6073088942681455,True
7,3.45,-1.059057744042255,-1.0460866576087011,-0.7137999516996203,True
7,3.5,-1.0592308169821634,-1.0634490215430077,-0.33916347965576144,True
7,3.5500000000000003,-1.056756364516362,-1.0544464629578758,-0.5031753043345084,True
7,3.6,-1.0516405714873454,-1.0509881434358905,-0.5415407955608363,True
7,3.6500000000000004,-1.0438962247134327,-1.0509702977007285,-0.6293657955956372,True
7,3.7,-1.0335426810283808,-1.0294155029782963,-0.27995503307222447,True
7,3.75,-1.020605818899381,-1.0134596926747732,-0.7482652969201934,True
7,3.8000000000000003,-1.0051179737443683,-0.9835139083235319,-0.579056542569039,True
7,3.85,-0.9871178571103164,-0.9641761439391924,-0.5024056715065699,True
7,3.9000000000000004,-0.9666504599145308,-0.9630520102447734,-0.15012148505806167,True
7,3.95,-0.9437669399907869,-0.9488468886812764,-0.6493861310844145,True
7,4.0,-0.9185244942213868,-0.9227510740499636,-0.5010368839997243,True
7,4.05,-0.8909862155747427,-0.8947226490639895,-0.30328036636252087,True
7,4.1000000000000005,-0.8612209354058122,-0.8831567451818517,-0.31029448064202514,True
7,4.15,-0.8293030514135606,-0.8476157912428905,-0.331363240483058,True
7,4.2,-0.7953123416854553,-0.7942201699594188,-0.41360355259061327,True
7,4.25,-0.759333765293797,-0.7634370600337752,-0.08778741598359174,True
7,4.3,-0.7214572499422847,-0.7223320089742149,-0.2722559402583328,True
7,4.3500000000000005,-0.6817774671935883,-0.658273544158438,-0.2886907071082318,True
7,4.4,-0.64039359583975,-0.6243241485823724,-0.5400936797706498,True
7,4.45,-0.5974090740068496,-0.6063265018072209,-0.5852783622865376,True
7,4.5,-0.5529313406135636,-0.5599915985072256,-0.4633820044911708,True
7,4.55,-0.5070715668298194,-0.5055974860713962,-0.6003727084297235,True
7,4.6000000000000005,-0.4599443782067666,-0.44562217222591527,-0.7380566462206182,True
7,4.65,-0.4116675681725994,-0.4022520019291379,-0.4594292738436153,True
7,4.7,-0.3623618036103258,-0.37259020808410587,-0.5828650518603803,True
7,4.75,-0.31215032325340575,-0.31975816665791107,-0.5549863784874576,True
7,4.800000000000001,-0.2611586296530969,-0.2419646455454848,-0.9795831349707795,True
7,4.8500000000000005,-0.20951417548744145,-0.20297125766114252,-0.40643285666952444,True
7,4.9,-0.15734604499594057,-0.1608003039468379,-0.3738847425012003,True
7,4.95,-0.1047846313361861,-0.08480966460946646,-0.4241978019578688,True
7,5.0,-0.05196131066887222,-0.04795601724923391,-0.5654676915401775,True
7,5.050000000000001,0.000991886214187332,-0.009501019361010483,-0.5582165737926206,True
7,5.1000000000000005,0.05394260389827482,0.040846149790423114,-0.5703480501181821,True
7,5.15,0.10675849316538166,0.12715536072021877,-0.4359686174297411,True
7,5.2,0.15930754179832352,0.16127108462658035,-0.5397952271417558,True
7,5.25,0.21145840454253356,0.20613200921621902,-0.4729367479539881,True
7,5.300000000000001,0.2630807314007963,0.2637230967543702,-0.7883406340312058,True
7,5.3500000000000005,0.31404549344035243,0.30815063867117853,-0.4790172264240913,True
7,5.4,0.3642253052980392,0.3665461956843067,-0.6043011321943147,True
7,5.45,0.4134947435773529,0.4103624325977046,-0.559868801519861,True
7,5.5,0.4617306603416228,0.45286256430567673,-0.5138918733213481,True
7,5.550000000000001,0.508812490919719,0.5173160347234544,-0.5485631353394258,True
7,5.6000000000000005,0.5546225552549379,0.5484480954754539,-0.5407211669127618,True
7,5.65,0.5990463520438625,0.5972545900158167,-0.2663072294969443,True
7,5.7,0.6419728449299866,0.6283693270718388,-0.5502417753446633,True
7,5.75,0.6832947400367804,0.6714595263866662,-0.33483629762124145,True
7,5.800000000000001,0.7229087541465046,0.7213468312196718,-0.4751838779637468,True
7,5.8500000000000005,0.760715872854463,0.7694782594199229,-0.4335434537323657,True
7,5.9,0.7966215980534533,0.8022072973295375,-0.6303465274499462,True
7,5.95,0.8305361841298183,0.8294271802443186,-0.34738065516761996,True
7,6.0,0.8623748622807419,0.861207177588874,-0.7034947031872733,True
7,6.050000000000001,0.8920580523921107,0.8943186418739852,-0.6366131474784763,True
7,6.1000000000000005,0.9195115619473515,0.9199071442479452,-0.4502227456766347,True
7,6.15,0.9446667714700882,0.9423001634680169,-0.4853235212525618,True
7,6.2,0.9674608060370937,0.9513963053483578,-0.5371763641754045,True
7,6.25,0.9878366924328545,0.9911113499674655,-0.3690307108890788,True
7,6.300000000000001,1.005743501552938,1.0064055399670613,-0.26680245673449976,True
7,6.3500000000000005,1.0211364757002288,1.020645128471424,-0.5300742682717302,True
7,6.4,1.0339771404558653,1.0336412641236865,-0.5554697208185498,True
7,6.45,1.0442334008452476,1.0493882733132236,-0.4776801498855066,True
7,6.5,1.051879621558759,1.055647985814312,-0.1566514126741591,True
7,6.550000000000001,1.0568966910266906,1.0636808258335846,-0.6804202865484424,True
7,6.6000000000000005,1.0592720691882118,1.061270932212416,-0.44330156817511834,True
7,6.65,1.0589998188349918,1.0606030258459653,-0.4062934329756692,True
7,6.7,1.0560806204511288,1.0666109237556527,-0.5732691328626047,True
7,6.75,1.050521770512293,1.0441165690565002,-0.7145186687451148,True
7,6.800000000000001,1.042337163248338,1.041662289124144,-0.35511480022146463,True
7,6.8500000000000005,1.0315472559149632,1.0240434125488398,-0.44237730837174316,True
7,6.9,1.0181790176612269,1.0073069765537597,-0.29174920499153123,True
7,6.95,1.0022658621207194,1.008970687157239,-0.6966278154710994,True
7,7.0,0.9838475638948807,0.964785261845483,-0.2806400601174261,True
7,7.050000000000001,0.962970159137211,0.9734218059402855,-0.6523428811761489,True
7,7.1000000000000005,0.9396858304868627,0.9264133696094433,-0.2689808228793804,True
7,7.15,0.9140527766392175,0.9158998746279825,-0.4062385127330967,True
7,7.2,0.8861350668794581,0.8835257050339768,-0.37132270360232145,True
7,7.25,0.8560024809427218,0.8351695797077204,-0.7459230817002046,True
7,7.300000000000001,0.8237303346011022,0.8324704931493023,-0.5068861220728775,True
7,7.3500000000000005,0.789399291413446,0.763256195313348,-0.36389011874243365,True
7,7.4,0.7530951611084598,0.7650364404313396,-0.3850095292317551,True
7,7.45,0.7149086851050805,0.7027774012676441,-0.7930867387815137,True
7,7.5,0.6749353097061844,0.6672546641921174,-0.22110365529146536,True
7,7.550000000000001,0.6332749475325365,0.637865959119068,-0.21485114748045347,True
7,7.6000000000000005,0.5900317277932752,0.60118484655936,-0.17919200916731726,True
7,7.65,0.5453137360171143,0.5597775120139694,-0.4401900046874925,True
7,7.7,0.4992327438948145,0.4945107745064327,-0.37540366777039047,True
7,7.75,0.4519039299081646,0.4577746513477637,-0.3006619034363277,True
7,7.800000000000001,0.4034455914437606,0.4063332731657473,-0.5636627511327125,True
7,7.8500000000000005,0.3539788491111504,0.34287948855824163,-0.777946917285441,True
7,7.9,0.30362734400438324,0.32487275589482456,-0.5346196272438674,True
7,7.95,0.25251692866366915,0.25289823209194945,-0.4796723040984453,True
7,8.0,0.20077535250957007,0.18076595442574211,-0.5840311382750942,True
7,8.05,0.14853194253597848,0.15360770564631557,-0.5366223733698063,True
7,8.1,0.09591728005998909,0.09763515802708443,-0.3028779529685266,True
7,8.15,0.043062874336601664,0.04630353692340558,-0.2945234985103775,True
7,8.200000000000001,-0.00989916614591585,-0.00669062058988965,-0.3547022265423059,True
7,8.25,-0.06283646386845271,-0.06106751003843916,-0.6123702673127889,True
7,8.3,-0.11561670315591815,-0.11507529644096604,-0.6790798259797565,True
7,8.35,-0.16810796089750696,-0.16652725856834028,-0.35788207873676303,True
7,8.4,-0.22017903628578744,-0.23113245873709573,-0.33338287819168355,True
7,8.450000000000001,-0.2716997787503789,-0.262235577176735,-0.25709778418222584,True
7,8.5,-0.3225414132666021,-0.3219008118977581,-0.6860260412929071,True
7,8.55,-0.37257686222598124,-0.3958250292432429,-0.30275489877550377,True
7,8.6,-0.4216810630640728,-0.4039368531947147,-0.56452791307733,True
7,8.65,-0.46973128085175814,-0.45955538405394897,-0.4242787206028637,True
7,8.700000000000001,-0.5166074150686362,-0.5220390962699941,-0.08314856227818573,True
7,8.75,-0.5621922997917818,-0.5505567392188189,-0.7450169349416909,True
7,8.8,-0.6063719965495394,-0.605249217623733,-0.7457339445686375,True
7,8.85,-0.6490360791083528,-0.6362802807968078,-0.4541878378536672,True
7,8.9,-0.6900779094808527,-0.7058989748600298,-0.7900469204190809,True
7,8.950000000000001,-0.7293949044652782,-0.7240396035689451,-0.5822353173836752,True
7,9.0,-0.7668887920500621,-0.7605982850842846,-0.3220329905079453,True
7,9.05,-0.8024658570426846,-0.7839081624352832,-0.40552695032386665,True
7,9.1,-0.8360371753088387,-0.835004083110378,-0.6605963987459385,True
7,9.15,-0.8675188360364658,-0.8712253673781301,-0.5383284540991523,True
7,9.200000000000001,-0.896832151469078,-0.8953137726680266,-0.6135266307449585,True
7,9.25,-0.9239038535841719,-0.9181484122149542,-0.2223481620818169,True
7,9.3,-0.9486662772251319,-0.9590767877292542,-0.4026509986032024,True
7,9.35,-0.9710575292288748,-0.9576744266113912,-0.5138621341792066,True
7,9.4,-0.9910216431265313,-0.9935765934753502,-0.7312841448768298,True
7,9.450000000000001,-1.008508719030466,-1.0006247434275475,-0.4863925239981052,True
7,9.5,-1.0234750483580117,-1.022553036910541,-0.7553281526134059,True
7,9.55,-1.0358832230801642,-1.0362370390686897,-0.7023032427457324,True
7,9.600000000000001,-1.04570222922217,-1.0543548225818522,-0.8229073215731606,True
7,9.65,-1.0529075243823136,-1.0351248629439547,-0.40699728080069164,True
7,9.700000000000001,-1.0574810990751402,-1.0638100655069387,-0.5287514354986211,True
7,9.75,-1.0594115217457891,-1.0568496051984828,-0.6445756209838608,True
7,9.8,-1.0586939673429283,-1.065191843548897,-0.7721682329361943,True
7,9.850000000000001,-1.0553302293788698,-1.0599962619357013,-0.35207409426290337,True
7,9.9,-1.0493287154467232,-1.0538930455644797,-0.8440509633300045,True
7,9.950000000000001,-1.0407044262057907,-1.038499198117172,-0.6047932761272393,True
7,10.0,-1.029478917887732,-1.028932571824747,-0.6503766198525597,True
7,10.05,-1.0156802484172094,-1.0120723152652829,-0.9243888278398789,True
7,10.100000000000001,-0.9993429072816918,-0.999587781642752,-0.7488983499638211,True
7,10.15,-0.980507729325696,-0.9822069528717591,-0.6488938424080797,True
7,10.200000000000001,-0.9592217926849392,-0.951886874722223,-0.25072169608987754,True
7,10.25,-0.9355383011155236,-0.9255337206245138,-0.4837339282834181,True
7,10.3,-0.9095164510122471,-0.9150411571488045,-0.705724978078171,True
7,10.350000000000001,-0.881221283448451,-0.8879080058924322,-0.6192566471242866,True
7,10.4,-0.8507235216072075,-0.8678914392565171,-0.6659609338789991,True
7,10.450000000000001,-0.8180993940101904,-0.8178936247771832,-0.18438802987727615,True
7,10.5,-0.7834304439860771,-0.7848312200040448,-0.5881805177686319,True
7,10.55,-0.7468033258546853,-0.733298241284428,-0.6758021273570083,True
7,10.600000000000001,-0.7083095883363106,-0.7115255434128763,-0.38619839927092575,True
7,10.65,-0.668045445727599,-0.6736242200941488,-0.6932109947004285,True
7,10.700000000000001,-0.6261115374159097,-0.6276670717782062,-0.529575910999558,True
7,10.75,-0.5826126763332675,-0.5697899171679922,-0.45616933476148636,True
7,10.8,-0.5376575869786068,-0.5322186806750109,-0.42572989741852424,True
7,10.850000000000001,-0.4913586336631581,-0.5081484579913014,-0.6379846742163857,True
7,10.9,-0.4438315396581827,-0.4534669852593939,-0.4378540759402786,True
7,10.950000000000001,-0.3951950979470578,-0.3876579937724657,-0.5201233129051396,True
7,11.0,-0.34557087430469546,-0.3307495615599542,-0.438527138226255,True
7,11.05,-0.29508290344640176,-0.3022775901247978,-0.5427181045910383,True
7,11.100000000000001,-0.24385737900569748,-0.23158966970997152,-0.47862268415538767,True
7,11.15,-0.1920223381159487,-0.18554737930137638,-0.4722445626785539,True
7,11.200000000000001,-0.1397073413842088,-0.15789404985371505,-0.7096451699269903,True
7,11.25,-0.08704314905718707,-0.09424610832307072,-0.39024846219544823,True
7,11.3,-0.03416139418871622,-0.02940065524830621,-0.4665188307874095,True
7,11.350000000000001,0.0188057463743162,0.005353244465046649,-0.4164436772994625,True
7,11.4,0.0717258823652544,0.061665262927665054,-0.45168107273404146,True
7,11.450000000000001,0.1244667410043988,0.11784602599781396,-0.4186486467216789,True
7,11.5,0.17689649761205595,0.18462845452876228,-0.37818584210803546,True
7,11.55,0.2288841051015998,0.22002948321183552,-0.5260871685156038,True
7,11.600000000000001,0.2802996215289273,0.27864886404956446,-0.31386968418124783,True
7,11.65,0.33101453487965177,0.34329992732402476,-0.5478225406936212,True
7,11.700000000000001,0.3809020842822161,0.38186833880600213,-0.5778157635317853,True
7,11.75,0.4298375768440439,0.44037597617801916,-0.5113028291742767,True
7,11.8,0.4776986993188459,0.47939954272912016,-0.4162602338341599,True
7,11.850000000000001,0.5243658238260241,0.512110336074826,-0.765329562093254,True
7,11.9,0.5697223068580777,0.5708757305952923,-0.546423151324417,True
7,11.950000000000001,0.6136547808286293,0.6217721191937013,-0.3073394724987123,True
7,12.0,0.6560534374323399,0.6431013971464337,-0.2662389478054822,True
7,12.05,0.6968123021084964,0.7035897214149522,-0.5810880784788828,True
7,12.100000000000001,0.7358294989222134,0.7457960984955171,-0.6611389020962906,True
7,12.15,0.7730075052012186,0.7898973255935222,-0.19718716506377398,True
7,12.200000000000001,0.8082533952917484,0.7934722293500654,-0.6127991591826504,True
7,12.25,0.8414790728242789,0.8486380951134195,-0.3062954749380768,True
7,12.3,0.8726014909085795,0.867338900668291,-0.27163037576892657,True
7,12.350000000000001,0.90154285970768,0.8991182768709192,-0.45783476812493046,True
7,12.4,0.9282308408719554,0.9293820726634434,-0.44043040625852214,True
7,12.450000000000001,0.9525987283473287,0.9288025298938211,-0.6940284166342789,True
7,12.5,0.9745856151056604,0.9889333477836104,-0.5843256091835956,True
7,12.55,0.9941365453806055,0.9976312513574616,-0.5362008898620534,True
7,12.600000000000001,1.0112026520284032,1.0204043005105525,-0.8619786377421857,True
7,12.65,1.0257412786702902,1.0461863296129066,-0.42114348604189733,True
7,12.700000000000001,1.0377160863112334,1.0401594889592505,-0.5226009346160483,True
7,12.75,1.0470971441684886,1.0493269196424857,-0.5543983344783538,True
7,12.8,1.053861004482974,1.0534845849365018,-0.6560609922295523,True
7,12.850000000000001,1.0579907611264532,1.0609634923871711,-0.5638912973977964,True
7,12.9,1.0594760918580532,1.0623450783356023,-0.15691462894926783,True
7,12.950000000000001,1.0583132841244907,1.066953992588081,-0.504693265288278,True
7,13.0,1.0545052443395204,1.0582998330617666,-0.8773962665168006,True
7,13.05,1.0480614906194166,1.0407866069801859,-0.3232457906877052,True
7,13.100000000000001,1.0389981289926369,1.035869987174664,-0.6094517977076692,True
7,13.15,1.0273378131431414,1.0267591596252668,-0.45357070925958554,True
7,13.200000000000001,1.0131096877879782,0.9960391346552269,-0.1607578231154178,True
7,13.25,0.9963493158306714,0.9815400561046643,-0.4581302869853413,True
7,13.3,0.9770985894724803,0.9880253871841596,-0.23729160458370208,True
7,13.350000000000001,0.9554056255037163,0.9661010093339436,-0.5002000878192753,True
7,13.4,0.9313246450368251,0.9505186424796247,-0.38232276539923415,True
7,13.450000000000001,0.9049158379818399,0.9308225989487006,-0.7103830228869261,True
7,13.5,0.8762452126029594,0.8830147168883002,-0.6114261558546277,True
7,13.55,0.8453844305322555,0.8593588536021899,-0.4304195425456303,True
7,13.600000000000001,0.8124106276529213,0.8015907420172611,-0.7422632349380429,True
7,13.65,0.7774062212997321,0.7810357908726174,-0.44448516685524014,True
7,13.700000000000001,0.7404587042586257,0.7356514304435975,-0.38192493528019367,True
7,13.75,0.7016604260803128,0.7025217816628383,-0.6605260855767748,True
7,13.8,0.6611083622544836,0.672186495618556,-0.5043144714416032,True
7,13.850000000000001,0.6189038718215976,0.6259693702846567,-0.45421315009912633,True
7,13.9,0.5751524440280646,0.5686206407198255,-0.34784124081737333,True
7,13.950000000000001,0.5299634346580625,0.5329868996441594,-0.7290367491235084,True
7,14.0,0.48344979270103816,0.47392738322964967,-0.3542298634741249,True
7,14.05,0.4357277780380445,0.44608581682544235,-0.5566395446296724,True
7,14.100000000000001,0.3869166708525958,0.39070785402667524,-0.37073960642646964,True
7,14.15,0.3371384734923243,0.3316725249885477,-0.6308700285877719,True
7,14.200000000000001,0.286517605526643,0.27879030085403467,-0.49023701381484797,True
7,14.25,0.2351805927626314,0.2374033387744083,-0.6093117735350531,True
7,14.3,0.18325575099639638,0.1891285319878616,-0.8695272942549181,True
7,14.350000000000001,0.13087286529042058,0.14406389723191168,-0.5289336822017638,True
7,14.4,0.07816286557849123,0.06120075430385431,-0.3742465397399213,True
7,14.450000000000001,0.025257499409047368,0.005060310045945756,-0.305827575322244,True
7,14.5,-0.027710997355065936,-0.03192250854097219,-0.711981716725581,True
7,14.55,-0.0806102310574019,-0.0853197321248738,-0.45198349523140413,True
7,14.600000000000001,-0.13330798116309106,-0.14456803369651258,-0.6149698141346045,True
7,14.65,-0.18567253074132517,-0.17439868924821939,-0.5336390518029975,True
7,14.700000000000001,-0.23757299568909257,-0.2416790665454999,-0.6313944155196131,True
7,14.75,-0.28887965187325976,-0.27903110567215883,-0.5669780840592211,True
7,14.8,-0.3394642593733601,-0.32693096043689623,-0.4766535141327386,True
7,14.850000000000001,-0.3892003830145957,-0.3989299327276792,-0.3096717952849988,True
7,14.9,-0.4379637083899342,-0.44253300396140255,-0.6300978050515929,True
7,14.950000000000001,-0.4856323525813898,-0.48954580410169285,-0.34442391516267457,True
7,15.0,-0.5320871688038304,-0.5409955441270867,-0.3150647517182502,True
7,15.05,-0.5772120442099038,-0.5837562108038578,-0.5460197792597975,True
7,15.100000000000001,-0.6208941901116738,-0.644756111230903,-0.18495283653994604,True
7,15.15,-0.6630244238936065,-0.666821471187828,-0.5859340097422411,True
7,15.200000000000001,-0.7034974419122517,-0.7161014304188246,-0.47824142114563944,True
7,15.25,-0.7422120827005001,-0.7407791820303906,-0.4717438129590245,True
7,15.3,-0.779071579818579,-0.7960467265576047,-0.4206633707567224,True
7,15.350000000000001,-0.813983803719747,-0.8276374207789454,-0.5297842778092815,True
7,15.4,-0.8468614920261845,-0.8454344247341845,-0.48325923684985267,True
7,15.450000000000001,-0.877622467639497,-0.8736591894479658,-0.452193555249942,True
7,15.5,-0.9061898441406554,-0.9084352248085632,-0.41502774131349496,True
7,15.55,-0.932492217966011,-0.9419317696565823,-0.34984273487553774,True
7,15.600000000000001,-0.9564638468790105,-0.9579096670224517,-0.6801703162992144,True
7,15.65,-0.9780448142915542,-0.9748796400690262,-0.5910653384256291,True
7,15.700000000000001,-0.9971811790242624,-0.9930883130970707,-0.5483228116332068,True
7,15.75,-1.0138251101313283,-1.0123943013606915,-0.3331009055344343,True
7,15.8,-1.027935006452977,-1.0199388332362882,-0.7214582357175556,True
7,15.850000000000001,-1.039475600596696,-1.0451063262421938,-0.4797922550503632,True
7,15.9,-1.0484180470873508,-1.0430615787121962,-0.7931075717960271,True
7,15.950000000000001,-1.0547399944658513,-1.0743793369890307,-0.40931341025557627,True
7,16.0,-1.0584256411561574,-1.0652902750457747,-0.21159960702893837,True
7,16.05,-1.0594657749609917,-1.045315873825903,-0.543352657599826,True
7,16.1,-1.0578577960875328,-1.0446406175128176,-0.49608987810977767,True
7,16.150000000000002,-1.0536057236455452,-1.0640189290359539,-0.4093025546636577,True
7,16.2,-1.0467201856016979,-1.0502031245077532,-0.5834658987845349,True
7,16.25,-1.0372183922151808,-1.0369697732259382,-0.5144538432672976,True
7,16.3,-1.025124093021022,-1.0167673620110254,-0.46875488308886404,True
7,16.35,-1.0104675174686177,-1.0186436661359604,-0.7515306010924732,True
7,16.400000000000002,-0.993285299363852,-0.9945680668804721,-0.7830649463709307,True
7,16.45,-0.9736203853036622,-0.9680152822034469,-0.24389803144292543,True
7,16.5,-0.9515219273319065,-0.933800888977889,-0.4713965159759281,True
7,16.55,-0.9270451600848615,-0.9326830046063801,-0.3836610459948977,True
7,16.6,-0.9002512627333904,-0.8970873770515448,-0.4148084290552933,True
7,16.650000000000002,-0.8712072060668801,-0.8830456920235705,-0.5680019182086722,True
7,16.7,-0.839985585101147,-0.8419683006549887,-0.42050573093151633,True
7,16.75,-0.8066644376286949,-0.8001775728913565,-0.7994419815372942,True
7,16.8,-0.7713270491648891,-0.7587461556172062,-0.2920419676305158,True
7,16.85,-0.7340617447775328,-0.73775346246812,-0.7145689038899772,True
7,16.900000000000002,-0.6949616683201991,-0.6847965697461226,-0.15643908520226596,True
7,16.95,-0.6541245496211083,-0.6406875970854496,-0.5978361780465127,True
7,17.0,-0.6116524602094418,-0.6217435996271945,-0.4697689860964972,True
7,17.05,-0.567651558189695,-0.5703941586618513,-0.6154020707015198,True
7,17.1,-0.5222318229016908,-0.513106517618736,-0.6253012459659051,True
7,17.150000000000002,-0.47550678002950797,-0.4640803015183014,-0.6371217182221371,True
7,17.2,-0.4275932178463988,-0.4036340908728328,-0.5203637968131268,True
7,17.25,-0.37861089530491315,-0.37427405529127633,-0.29374880601082054,True
7,17.3,-0.3286822427019078,-0.3247614906121313,-0.9004393703160068,True
7,17.35,-0.2779320556665507,-0.2814598635332964,-0.3421334710121816,True
7,17.400000000000002,-0.22648718323624376,-0.26180394075796204,-0.5305368769651061,True
7,17.45,-0.1744762108000947,-0.15853651933284088,-0.35573167865901834,True
7,17.5,-0.12202913870239585,-0.10941412994902297,-0.5222333736014085,True
7,17.55,-0.0692770573094878,-0.0637455732218034,-0.5874157296746337,True
7,17.6,-0.01635181935210006,0.002717271950770917,-0.6223061169077659,True
7,17.650000000000002,0.03661428963780505,0.03265275614220083,-0.5258804089319501,True
7,17.7,0.08948888197196525,0.09585444218110616,-0.4909189974966387,True
7,17.75,0.1421397987061082,0.13694074368554576,-0.6576618814960942,True
7,17.8,0.19443543996846202,0.2137306442479336,-0.7162734547773926,True
7,17.85,0.2462450938909143,0.266571511735457,-0.36421797151409696,True
7,17.900000000000002,0.2974392633206051,0.3153090786169802,-0.7336054946354467,True
7,17.95,0.34788998949536465,0.3468945233238426,-0.3308849531379894,True
7,18.0,0.39747117187399356,0.4098467044713876,-0.14160740735334454,True
7,18.05,0.44605888332192223,0.45139742925167764,-0.7529225954010039,True
7,18.1,0.49353167986452173,0.48608407700348916,-0.5331986261249841,True
7,18.150000000000002,0.5397709042337901,0.5347020156086203,-0.589763583762559,True
7,18.2,0.5846609824497238,0.5682118314242414,-0.5528051804385847,True
7,18.25,0.6280897126950897,0.6340600643416583,-0.32373662159756134,True
7,18.3,0.6699485457615172,0.6722182957508013,-0.5335106965819788,True
7,18.35,0.7101328563659985,0.7088654096431426,-0.46257098588072343,True
7,18.400000000000002,0.7485422046596073,0.7353128827151,-0.6780325467556784,True
7,18.45,0.7850805872748086,0.786340455827866,-0.5606433763938135,True
7,18.5,0.8196566772838916,0.8201353049961171,-0.4205679451670519,True
7,18.55,0.8521840524687104,0.8542096687344151,-0.694859368229056,True
7,18.6,0.8825814113312326,0.8796507475855379,-0.4453329990308557,True
7,18.650000000000002,0.9107727763049402,0.9172065790230952,-0.8307845582037663,True
7,18.7,0.9366876836591763,0.9394599762941017,-0.5521262066706784,True
7,18.75,0.9602613596217819,0.9690434587638658,-0.5934272992720468,True
7,18.8,0.9814348822797816,0.9870825653574478,-0.6258283020059359,True
7,18.85,1.000155328853488,1.0118900221779088,-0.6577564989102418,True
7,18.900000000000002,1.0163759079758865,1.008336792983694,-0.30450598929841743,True
7,18.95,1.030056076646685,1.029467910003945,-0.4665422941799871,True
7,19.0,1.0411616415687026,1.0471027482682818,-0.21922538748343207,True
7,19.05,1.0496648446132992,1.0548069832249145,-0.6179895684536727,True
7,19.1,1.055544432201246,1.0620231973566456,-0.4507454789234008,True
7,19.150000000000002,1.0587857084256034,1.0586726875226005,-0.2773133698488738,True
7,19.200000000000003,1.059380571783834,1.0674411508488253,-0.28734466475135956,True
7,19.25,1.057327535427342,1.0579737889410352,-0.2857632579007797,True
7,19.3,1.052631730877817,1.067454086473513,-0.6769195462869101,True
7,19.35,1.0453048952011057,1.036753766475737,-0.4811256100430005,True
7,19.400000000000002,1.0353653416706572,1.055256254478651,-0.5022505505828482,True
7,19.450000000000003,1.0228379139938786,1.0381707728349003,-0.37587009132669036,True
7,19.5,1.0077539242158045,1.0005419261368367,-0.40038573694465734,True
7,19.55,0.9901510744552878,0.9947514142096875,-0.5735381432364369,True
7,19.6,0.9700733626693442,0.9621668114860886,-0.6020747670124595,True
7,19.650000000000002,0.9475709726811681,0.9497572296891612,-0.6940983335338433,True
7,19.700000000000003,0.9227001487467119,0.9326632923128864,-0.47202234655684583,True
7,19.75,0.8955230549733393,0.8968453560743868,-0.5080999704160076,True
7,19.8,0.8661076199419225,0.8626375672031207,-0.6465094173044594,True
7,19.85,0.8345273669207799,0.8353555165035081,-0.6365826071119604,True
7,19.900000000000002,0.8008612300957864,0.8056293368573908,-0.2704685160649264,True
7,19.950000000000003,0.7651933572760192,0.762944020702392,-0.6230289524133747,True
7,20.0,0.7276128995680616,0.7273827727435139,-0.5193948557246268,True


==> data/rm_sim4c_conditioned_stroboscopic_summary.csv <==
num_trajectories,num_time_points,dt,D_a,eta_std,D_s,s_step_std,s_reset_after_record,record_fraction_s_lt_0,rms_deviation_recorded_only,mean_abs_deviation_recorded_only,max_abs_deviation_recorded_only
5000,401,0.05,0.002,0.01,0.25,0.15811388300841897,-0.5,0.984932668329177,0.010003732200924731,0.007983175312830335,0.05032667790684131


==> data/rm_sim4c_conditioned_time_series_summary.csv <==
time,newton_position,rms_deviation_recorded_only,record_fraction
0.0,1.0,0.00999143110145779,0.9996
0.05,1.0162429696397037,0.010005797018390532,0.9986
0.1,1.0299458611044157,0.010000296277684218,0.9982
0.15000000000000002,1.041074424301802,0.009968679632416311,0.998
0.2,1.049600843619513,0.010098309096455767,0.9982
0.25,1.0555038074497278,0.009997174589286336,0.9978
0.30000000000000004,1.0587685614570748,0.009947734762830613,0.9984
0.35000000000000003,1.0593869454567868,0.00998782887494657,0.9978
0.4,1.0573574138109127,0.009971133936624004,0.998
0.45,1.0526850392916074,0.010082588897864614,0.9974
0.5,1.0453815004018439,0.009888763832704804,0.997
0.55,1.0354650521852364,0.009898253972943407,0.997
0.6000000000000001,1.0229604805979406,0.010105243264611473,0.9962
0.65,1.0078990405566697,0.009999490501387185,0.9956
0.7000000000000001,0.9903183778176803,0.01000449546009961,0.995
0.75,0.9702624348819878,0.009699722800212916,0.9954
0.8,0.9477813411619984,0.009966954914618915,0.995
0.8500000000000001,0.9229312876840845,0.009923875063181499,0.9958
0.9,0.8957743866402836,0.009982267941713299,0.9948
0.9500000000000001,0.8663785161401643,0.00998479550446,0.9952
1.0,0.8348171505509034,0.009992419820200191,0.9946
1.05,0.801169176849633,0.009822625542065502,0.9948
1.1,0.7655186974470797,0.009912939501964715,0.9948
1.1500000000000001,0.7279548199753396,0.010150031892687915,0.9956
1.2000000000000002,0.6885714345652026,0.010026597129939191,0.9958
1.25,0.6474669791697238,0.010081587847963997,0.9956
1.3,0.6047441935206048,0.009907851816150757,0.9948
1.35,0.5605098623323721,0.010016110533314916,0.9946
1.4000000000000001,0.5148745483962018,0.01018182816305648,0.9942
1.4500000000000002,0.46795231623052236,0.009947582455725761,0.9942
1.5,0.41986044697912195,0.010038156439403915,0.9942
1.55,0.3707191452693674,0.009974326218399757,0.9942
1.6,0.320651238763238,0.01000798599922689,0.9942
1.6500000000000001,0.26978187115213753,0.010099346878902741,0.994
1.7000000000000002,0.21823818936283912,0.01018007994849534,0.994
1.75,0.1661490257563858,0.009851382712114467,0.9936
1.8,0.11364457611428119,0.009887152368862409,0.9938
1.85,0.06085607421684203,0.010048199074116594,0.993
1.9000000000000001,0.007915463827091462,0.010234110496193933,0.9932
1.9500000000000002,-0.045044931099932906,0.009937852463790196,0.9936
2.0,-0.09789273715815383,0.010093878986358914,0.9932
2.0500000000000003,-0.15049586235503182,0.010068262596876822,0.9934
2.1,-0.2027228262727518,0.010019362223582694,0.994
2.15,-0.2544430887007968,0.010120418879947695,0.9938
2.2,-0.30552737591848933,0.009894574986679273,0.9928
2.25,-0.35584800381196674,0.010004308067499752,0.993
2.3000000000000003,-0.40527919701797244,0.009993166544906914,0.9924
2.35,-0.45369740329675845,0.01001869490362,0.9926
2.4000000000000004,-0.5009816023483431,0.01015965024245276,0.9922
2.45,-0.5470136083002312,0.009959014426504037,0.992
2.5,-0.5916783651105489,0.009973810133501359,0.9922
2.5500000000000003,-0.6348642341482266,0.010052349429407217,0.9912
2.6,-0.6764632732314348,0.010017348587856675,0.9912
2.6500000000000004,-0.7163715064268273,0.00991875665594382,0.9918
2.7,-0.7544891839352208,0.010184685690063013,0.9918
2.75,-0.7907210314141475,0.010138323014793109,0.992
2.8000000000000003,-0.8249764881140916,0.00993101985186216,0.992
2.85,-0.8571699332331998,0.009856596839421252,0.991
2.9000000000000004,-0.887220899924697,0.010202668633953273,0.9916
2.95,-0.9150542764220947,0.009998315449633692,0.9914
3.0,-0.9406004937794918,0.009914429165070857,0.9916
3.0500000000000003,-0.9637956997577084,0.010173485281400926,0.9918
3.1,-0.9845819184216278,0.010135912247403891,0.9908
3.1500000000000004,-1.002907195049844,0.009873966933575496,0.9916
3.2,-1.0187257259944063,0.01004319276186485,0.9912
3.25,-1.0319979731660842,0.010119742327960708,0.9918
3.3000000000000003,-1.0426907628590019,0.009996332767138738,0.9908
3.35,-1.050777368667624,0.010145014034829702,0.9902
3.4000000000000004,-1.056237578288852,0.009862204696720167,0.9904
3.45,-1.059057744042255,0.010012480130594671,0.9898
3.5,-1.0592308169821634,0.009995654339168986,0.99
3.5500000000000003,-1.056756364516362,0.00982304992169745,0.9908
3.6,-1.0516405714873454,0.009888919248866049,0.9898
3.6500000000000004,-1.0438962247134327,0.01005554230129637,0.9902
3.7,-1.0335426810283808,0.010129868759577113,0.989
3.75,-1.020605818899381,0.009979606486778255,0.9884
3.8000000000000003,-1.0051179737443683,0.009981465728002497,0.9886
3.85,-0.9871178571103164,0.009874821258456698,0.9884
3.9000000000000004,-0.9666504599145308,0.010003019277513998,0.989
3.95,-0.9437669399907869,0.009862255904502657,0.9896
4.0,-0.9185244942213868,0.009984872918400974,0.99
4.05,-0.8909862155747427,0.010059403134795815,0.9908
4.1000000000000005,-0.8612209354058122,0.009984916313401464,0.9904
4.15,-0.8293030514135606,0.010026553956930416,0.9896
4.2,-0.7953123416854553,0.010053700270417042,0.991
4.25,-0.759333765293797,0.010043838518363948,0.9902
4.3,-0.7214572499422847,0.009891301948600665,0.9904
4.3500000000000005,-0.6817774671935883,0.009924816738123373,0.9904
4.4,-0.64039359583975,0.009953614028281021,0.9896
4.45,-0.5974090740068496,0.010063582311088852,0.9894
4.5,-0.5529313406135636,0.010183432829510685,0.9892
4.55,-0.5070715668298194,0.010037057155567321,0.9892
4.6000000000000005,-0.4599443782067666,0.010021627666196312,0.9888
4.65,-0.4116675681725994,0.009978431156419054,0.9886
4.7,-0.3623618036103258,0.009943134666390263,0.9888
4.75,-0.31215032325340575,0.00999612432223129,0.9892
4.800000000000001,-0.2611586296530969,0.009914590171070771,0.9902
4.8500000000000005,-0.20951417548744145,0.009957504747733216,0.9896
4.9,-0.15734604499594057,0.010027666774026561,0.9892
4.95,-0.1047846313361861,0.009929275614572592,0.9898
5.0,-0.05196131066887222,0.009912977099480772,0.9898
5.050000000000001,0.000991886214187332,0.009839795629391137,0.9888
5.1000000000000005,0.05394260389827482,0.010011143157643978,0.9892
5.15,0.10675849316538166,0.009880537637969153,0.9898
5.2,0.15930754179832352,0.010040285443265233,0.9894
5.25,0.21145840454253356,0.01007807589872895,0.9904
5.300000000000001,0.2630807314007963,0.009972290479185617,0.9896
5.3500000000000005,0.31404549344035243,0.010034572063355755,0.99
5.4,0.3642253052980392,0.010029729403821103,0.9896
5.45,0.4134947435773529,0.010038874387961066,0.9896
5.5,0.4617306603416228,0.010018119499183773,0.9888
5.550000000000001,0.508812490919719,0.009996210337298866,0.9884
5.6000000000000005,0.5546225552549379,0.009988537765776875,0.9884
5.65,0.5990463520438625,0.009935843700054665,0.9874
5.7,0.6419728449299866,0.009932266345421738,0.9872
5.75,0.6832947400367804,0.01004217917375569,0.9878
5.800000000000001,0.7229087541465046,0.010175660642942997,0.988
5.8500000000000005,0.760715872854463,0.009995725716417795,0.9872
5.9,0.7966215980534533,0.010007652598675436,0.9874
5.95,0.8305361841298183,0.01006400571062313,0.9874
6.0,0.8623748622807419,0.009963568563599123,0.9866
6.050000000000001,0.8920580523921107,0.010047220747983367,0.987
6.1000000000000005,0.9195115619473515,0.009993432668778267,0.9872
6.15,0.9446667714700882,0.00983198569483398,0.9874
6.2,0.9674608060370937,0.009828879602688852,0.9872
6.25,0.9878366924328545,0.009979237868500383,0.9878
6.300000000000001,1.005743501552938,0.009990121147705266,0.9878
6.3500000000000005,1.0211364757002288,0.009952810340286717,0.9874
6.4,1.0339771404558653,0.009891538453937284,0.9872
6.45,1.0442334008452476,0.010107324071377792,0.9876
6.5,1.051879621558759,0.010066070721235422,0.9868
6.550000000000001,1.0568966910266906,0.009883501978466,0.9864
6.6000000000000005,1.0592720691882118,0.009981964907100327,0.9858
6.65,1.0589998188349918,0.009746457779344493,0.9858
6.7,1.0560806204511288,0.00999948450222,0.986
6.75,1.050521770512293,0.010045515198556709,0.9862
6.800000000000001,1.042337163248338,0.010108065278374363,0.9858
6.8500000000000005,1.0315472559149632,0.010035860757752852,0.9852
6.9,1.0181790176612269,0.00998483510651431,0.9854
6.95,1.0022658621207194,0.009947391002746966,0.9862
7.0,0.9838475638948807,0.009954336703141858,0.9872
7.050000000000001,0.962970159137211,0.010114121081659582,0.9868
7.1000000000000005,0.9396858304868627,0.010152021192555765,0.9868
7.15,0.9140527766392175,0.010040463198507538,0.9858
7.2,0.8861350668794581,0.00999269422004684,0.985
7.25,0.8560024809427218,0.009895187840363414,0.9854
7.300000000000001,0.8237303346011022,0.00986074501878888,0.9854
7.3500000000000005,0.789399291413446,0.009953522874858588,0.985
7.4,0.7530951611084598,0.010071489534041512,0.9846
7.45,0.7149086851050805,0.009900228697232035,0.9846
7.5,0.6749353097061844,0.010026631730057719,0.9836
7.550000000000001,0.6332749475325365,0.009881943148019892,0.984
7.6000000000000005,0.5900317277932752,0.009917166542876405,0.9838
7.65,0.5453137360171143,0.0100470415410406,0.9838
7.7,0.4992327438948145,0.01004433133085887,0.984
7.75,0.4519039299081646,0.01005657115238978,0.9836
7.800000000000001,0.4034455914437606,0.009833433556496855,0.984
7.8500000000000005,0.3539788491111504,0.010006461948364773,0.984
7.9,0.30362734400438324,0.010112845662213363,0.9842
7.95,0.25251692866366915,0.009810699359206844,0.984
8.0,0.20077535250957007,0.010190803362324204,0.9844
8.05,0.14853194253597848,0.009880163737509192,0.9848
8.1,0.09591728005998909,0.009993378871965254,0.9844
8.15,0.043062874336601664,0.009912004957456005,0.9846
8.200000000000001,-0.00989916614591585,0.010152477691309147,0.984
8.25,-0.06283646386845271,0.009740119614591184,0.9834
8.3,-0.11561670315591815,0.009967817661202243,0.9838
8.35,-0.16810796089750696,0.009941248304368381,0.9836
8.4,-0.22017903628578744,0.01000541752858779,0.9842
8.450000000000001,-0.2716997787503789,0.009832283906119569,0.9838
8.5,-0.3225414132666021,0.01011023422339439,0.9838
8.55,-0.37257686222598124,0.010068157354993964,0.9828
8.6,-0.4216810630640728,0.010006068710192433,0.983
8.65,-0.46973128085175814,0.010094137024695637,0.9828
8.700000000000001,-0.5166074150686362,0.009842387846655604,0.9834
8.75,-0.5621922997917818,0.010046428271692888,0.9824
8.8,-0.6063719965495394,0.009878267483682245,0.9832
8.85,-0.6490360791083528,0.010034233365343887,0.9824
8.9,-0.6900779094808527,0.010091211163465081,0.982
8.950000000000001,-0.7293949044652782,0.009809223720227557,0.982
9.0,-0.7668887920500621,0.009766849822878957,0.9818
9.05,-0.8024658570426846,0.010054025947063694,0.9818
9.1,-0.8360371753088387,0.010145602115405787,0.982
9.15,-0.8675188360364658,0.009920764278015326,0.9816
9.200000000000001,-0.896832151469078,0.010089534140863582,0.9818
9.25,-0.9239038535841719,0.010049864511703388,0.9826
9.3,-0.9486662772251319,0.009971031155721712,0.9828
9.35,-0.9710575292288748,0.009908164806873716,0.982
9.4,-0.9910216431265313,0.010193958395806422,0.9826
9.450000000000001,-1.008508719030466,0.0100358750728803,0.9824
9.5,-1.0234750483580117,0.00996819607697765,0.9824
9.55,-1.0358832230801642,0.009953545753352807,0.9828
9.600000000000001,-1.04570222922217,0.009958157060575928,0.9812
9.65,-1.0529075243823136,0.009904117812447995,0.981
9.700000000000001,-1.0574810990751402,0.010031810852780777,0.981
9.75,-1.0594115217457891,0.010065383576730027,0.981
9.8,-1.0586939673429283,0.010104943036302484,0.981
9.850000000000001,-1.0553302293788698,0.009921719944785374,0.9812
9.9,-1.0493287154467232,0.009816830514454268,0.9812
9.950000000000001,-1.0407044262057907,0.01002604335823715,0.9814
10.0,-1.029478917887732,0.00996517234690544,0.9818
10.05,-1.0156802484172094,0.010049060580732712,0.982
10.100000000000001,-0.9993429072816918,0.010034334789948455,0.9818
10.15,-0.980507729325696,0.01017514111978155,0.9814
10.200000000000001,-0.9592217926849392,0.010106511284349947,0.9814
10.25,-0.9355383011155236,0.009830992974779872,0.981
10.3,-0.9095164510122471,0.009972183686476666,0.9812
10.350000000000001,-0.881221283448451,0.010063023615899405,0.9814
10.4,-0.8507235216072075,0.010128943971645436,0.981
10.450000000000001,-0.8180993940101904,0.009871170622629842,0.9814
10.5,-0.7834304439860771,0.009873431780166189,0.981
10.55,-0.7468033258546853,0.009690071724458132,0.9806
10.600000000000001,-0.7083095883363106,0.010162412286197848,0.98
10.65,-0.668045445727599,0.009973485066800795,0.9802
10.700000000000001,-0.6261115374159097,0.009839176098686158,0.9808
10.75,-0.5826126763332675,0.010113324298599966,0.981
10.8,-0.5376575869786068,0.00976764000456551,0.9806
10.850000000000001,-0.4913586336631581,0.010006292163309241,0.9816
10.9,-0.4438315396581827,0.009962925112088744,0.9812
10.950000000000001,-0.3951950979470578,0.009822563923084887,0.9822
11.0,-0.34557087430469546,0.010222022189850376,0.9816
11.05,-0.29508290344640176,0.010087134844484813,0.9814
11.100000000000001,-0.24385737900569748,0.010229862642593424,0.9802
11.15,-0.1920223381159487,0.010047305794798485,0.981
11.200000000000001,-0.1397073413842088,0.010101852337687515,0.9812
11.25,-0.08704314905718707,0.009964715357248848,0.9804
11.3,-0.03416139418871622,0.009995098971984653,0.9806
11.350000000000001,0.0188057463743162,0.010184001315388594,0.9802
11.4,0.0717258823652544,0.010166182026417215,0.9802
11.450000000000001,0.1244667410043988,0.010070851287889652,0.9804
11.5,0.17689649761205595,0.010099698771795049,0.9814
11.55,0.2288841051015998,0.010131325458529593,0.9806
11.600000000000001,0.2802996215289273,0.009909663194727067,0.9804
11.65,0.33101453487965177,0.01014406787771111,0.981
11.700000000000001,0.3809020842822161,0.009970363605815855,0.9804
11.75,0.4298375768440439,0.009930792762999454,0.9794
11.8,0.4776986993188459,0.010045668683076553,0.9792
11.850000000000001,0.5243658238260241,0.010076352363222019,0.979
11.9,0.5697223068580777,0.010034078740725195,0.9794
11.950000000000001,0.6136547808286293,0.010132178384854813,0.979
12.0,0.6560534374323399,0.01018805532097236,0.9796
12.05,0.6968123021084964,0.009888046989146323,0.9794
12.100000000000001,0.7358294989222134,0.009888501853956217,0.9806
12.15,0.7730075052012186,0.010090458092983166,0.9806
12.200000000000001,0.8082533952917484,0.009971917720195997,0.9808
12.25,0.8414790728242789,0.009932528110116669,0.9816
12.3,0.8726014909085795,0.009948926796226503,0.982
12.350000000000001,0.90154285970768,0.010054838267548286,0.9822
12.4,0.9282308408719554,0.010000785808440063,0.9824
12.450000000000001,0.9525987283473287,0.010118034471896747,0.983
12.5,0.9745856151056604,0.01014813565979,0.9824
12.55,0.9941365453806055,0.009858192320962526,0.9818
12.600000000000001,1.0112026520284032,0.009981420125866983,0.982
12.65,1.0257412786702902,0.009933900531481825,0.9822
12.700000000000001,1.0377160863112334,0.009949586354012314,0.9826
12.75,1.0470971441684886,0.010069120667274854,0.9806
12.8,1.053861004482974,0.010001805503737433,0.982
12.850000000000001,1.0579907611264532,0.009795074508196817,0.9824
12.9,1.0594760918580532,0.010035374551840216,0.9826
12.950000000000001,1.0583132841244907,0.010013553420537197,0.9816
13.0,1.0545052443395204,0.00996373178431811,0.9824
13.05,1.0480614906194166,0.010171292834801586,0.9828
13.100000000000001,1.0389981289926369,0.010201086365966089,0.9828
13.15,1.0273378131431414,0.010041570076287134,0.9828
13.200000000000001,1.0131096877879782,0.00998758343498668,0.982
13.25,0.9963493158306714,0.010057672585680535,0.9818
13.3,0.9770985894724803,0.009927458773696636,0.9814
13.350000000000001,0.9554056255037163,0.009906297909965172,0.982
13.4,0.9313246450368251,0.009854248567668929,0.9818
13.450000000000001,0.9049158379818399,0.010029081060724844,0.9816
13.5,0.8762452126029594,0.010175230707664072,0.9812
13.55,0.8453844305322555,0.009992242061411378,0.9812
13.600000000000001,0.8124106276529213,0.00998031614566661,0.9818
13.65,0.7774062212997321,0.009948514554210778,0.9818
13.700000000000001,0.7404587042586257,0.009967773284573444,0.9822
13.75,0.7016604260803128,0.009905802898600526,0.9816
13.8,0.6611083622544836,0.01024506753317257,0.9816
13.850000000000001,0.6189038718215976,0.00999294532702742,0.9818
13.9,0.5751524440280646,0.010096961572407663,0.9812
13.950000000000001,0.5299634346580625,0.009992005183353173,0.9814
14.0,0.48344979270103816,0.010068212064330829,0.9814
14.05,0.4357277780380445,0.009864789006765622,0.9816
14.100000000000001,0.3869166708525958,0.010149762874112374,0.9806
14.15,0.3371384734923243,0.010019770192711157,0.9798
14.200000000000001,0.286517605526643,0.009965285346682732,0.9794
14.25,0.2351805927626314,0.009965593694737453,0.98
14.3,0.18325575099639638,0.009865350072460137,0.9798
14.350000000000001,0.13087286529042058,0.010065631109780501,0.98
14.4,0.07816286557849123,0.010151231995743169,0.9806
14.450000000000001,0.025257499409047368,0.009954044519214078,0.9806
14.5,-0.027710997355065936,0.009912060662522627,0.981
14.55,-0.0806102310574019,0.009985159837946414,0.9798
14.600000000000001,-0.13330798116309106,0.009969688149678189,0.98
14.65,-0.18567253074132517,0.010128824462871448,0.9802
14.700000000000001,-0.23757299568909257,0.00997924891793715,0.981
14.75,-0.28887965187325976,0.009915555989051106,0.9804
14.8,-0.3394642593733601,0.010008509297208045,0.9804
14.850000000000001,-0.3892003830145957,0.009914871878815327,0.9802
14.9,-0.4379637083899342,0.010115249429217167,0.9812
14.950000000000001,-0.4856323525813898,0.010219671573295364,0.9804
15.0,-0.5320871688038304,0.009798754517049311,0.981
15.05,-0.5772120442099038,0.009814441281843327,0.9804
15.100000000000001,-0.6208941901116738,0.010088464535320574,0.9808
15.15,-0.6630244238936065,0.010011452894744638,0.9806
15.200000000000001,-0.7034974419122517,0.009943080207602983,0.9804
15.25,-0.7422120827005001,0.009895745490301405,0.9806
15.3,-0.779071579818579,0.009920852973269806,0.982
15.350000000000001,-0.813983803719747,0.010014325665066362,0.9816
15.4,-0.8468614920261845,0.010122892039257174,0.9814
15.450000000000001,-0.877622467639497,0.010109570093536724,0.9822
15.5,-0.9061898441406554,0.009857907773537731,0.9822
15.55,-0.932492217966011,0.009870130315608521,0.9818
15.600000000000001,-0.9564638468790105,0.010033251439224868,0.9808
15.65,-0.9780448142915542,0.01017662870289401,0.9816
15.700000000000001,-0.9971811790242624,0.010051329053753671,0.9814
15.75,-1.0138251101313283,0.010059482457865499,0.9812
15.8,-1.027935006452977,0.010168735551646808,0.9812
15.850000000000001,-1.039475600596696,0.009902628263682678,0.981
15.9,-1.0484180470873508,0.010016434496052051,0.9806
15.950000000000001,-1.0547399944658513,0.010101451019065328,0.9808
16.0,-1.0584256411561574,0.009982400529501636,0.9806
16.05,-1.0594657749609917,0.009897515767553433,0.9808
16.1,-1.0578577960875328,0.0099235872490721,0.9818
16.150000000000002,-1.0536057236455452,0.01004794788853697,0.982
16.2,-1.0467201856016979,0.009996259267819075,0.9816
16.25,-1.0372183922151808,0.010034214114051473,0.981
16.3,-1.025124093021022,0.010084394434797264,0.9816
16.35,-1.0104675174686177,0.010280299407555097,0.9814
16.400000000000002,-0.993285299363852,0.009819739196782123,0.9812
16.45,-0.9736203853036622,0.010126495937710202,0.9812
16.5,-0.9515219273319065,0.0098995271508468,0.9812
16.55,-0.9270451600848615,0.010133919041003556,0.9808
16.6,-0.9002512627333904,0.009812208224514136,0.9806
16.650000000000002,-0.8712072060668801,0.009866613708713123,0.9802
16.7,-0.839985585101147,0.0098990379240753,0.9808
16.75,-0.8066644376286949,0.009897485180612006,0.9804
16.8,-0.7713270491648891,0.009879367384394334,0.9806
16.85,-0.7340617447775328,0.009948633819260262,0.98
16.900000000000002,-0.6949616683201991,0.010057474662636654,0.9804
16.95,-0.6541245496211083,0.009991520586292777,0.981
17.0,-0.6116524602094418,0.010011211093435224,0.9824
17.05,-0.567651558189695,0.010201512234882916,0.9816
17.1,-0.5222318229016908,0.00997710468115379,0.982
17.150000000000002,-0.47550678002950797,0.010104158210301625,0.982
17.2,-0.4275932178463988,0.009998982315526251,0.982
17.25,-0.37861089530491315,0.010058520690896404,0.9816
17.3,-0.3286822427019078,0.009909939621252828,0.9808
17.35,-0.2779320556665507,0.010015421510789211,0.9812
17.400000000000002,-0.22648718323624376,0.00988438708178521,0.9816
17.45,-0.1744762108000947,0.010059220206715451,0.9814
17.5,-0.12202913870239585,0.009999373779324335,0.981
17.55,-0.0692770573094878,0.0101311036821804,0.9814
17.6,-0.01635181935210006,0.010051153000953302,0.9814
17.650000000000002,0.03661428963780505,0.010018892198422315,0.9814
17.7,0.08948888197196525,0.010080384083286991,0.981
17.75,0.1421397987061082,0.00995385278063839,0.9814
17.8,0.19443543996846202,0.010131150226860194,0.9812
17.85,0.2462450938909143,0.009972435451474748,0.9814
17.900000000000002,0.2974392633206051,0.010089936462280943,0.9818
17.95,0.34788998949536465,0.009835240228620938,0.9818
18.0,0.39747117187399356,0.010289662186047367,0.9814
18.05,0.44605888332192223,0.01004322917387068,0.9812
18.1,0.49353167986452173,0.009832633631281005,0.9806
18.150000000000002,0.5397709042337901,0.010070663464720117,0.9812
18.2,0.5846609824497238,0.009973333986136831,0.9806
18.25,0.6280897126950897,0.010027420652262914,0.9802
18.3,0.6699485457615172,0.009978254673831628,0.9804
18.35,0.7101328563659985,0.009942799620152595,0.9786
18.400000000000002,0.7485422046596073,0.01007228573022587,0.9794
18.45,0.7850805872748086,0.009890363575622608,0.9806
18.5,0.8196566772838916,0.010048445452495959,0.98
18.55,0.8521840524687104,0.009992836650378333,0.9794
18.6,0.8825814113312326,0.010026973433562895,0.9796
18.650000000000002,0.9107727763049402,0.009949112887232022,0.98
18.7,0.9366876836591763,0.009913481438024264,0.9798
18.75,0.9602613596217819,0.01011983738196654,0.98
18.8,0.9814348822797816,0.010063727764319684,0.9804
18.85,1.000155328853488,0.010055935760023553,0.9812
18.900000000000002,1.0163759079758865,0.01010055710044649,0.9806
18.95,1.030056076646685,0.010071918884283076,0.9812
19.0,1.0411616415687026,0.009833897265947175,0.9806
19.05,1.0496648446132992,0.009904746597797302,0.981
19.1,1.055544432201246,0.00996582672714132,0.9808
19.150000000000002,1.0587857084256034,0.010075548654086303,0.9808
19.200000000000003,1.059380571783834,0.009955151968481494,0.98
19.25,1.057327535427342,0.010090207054883232,0.9802
19.3,1.052631730877817,0.010015976263889507,0.9802
19.35,1.0453048952011057,0.010069253154468381,0.9802
19.400000000000002,1.0353653416706572,0.009894874760142454,0.9808
19.450000000000003,1.0228379139938786,0.010152971056950205,0.9802
19.5,1.0077539242158045,0.009931956737157042,0.981
19.55,0.9901510744552878,0.01007835916876605,0.9808
19.6,0.9700733626693442,0.01001607091580156,0.9814
19.650000000000002,0.9475709726811681,0.01009302598177708,0.9812
19.700000000000003,0.9227001487467119,0.010129041550492013,0.9816
19.75,0.8955230549733393,0.01002218677153017,0.9822
19.8,0.8661076199419225,0.010187761067837094,0.9812
19.85,0.8345273669207799,0.009930318361769908,0.9808
19.900000000000002,0.8008612300957864,0.010171832729252832,0.98
19.950000000000003,0.7651933572760192,0.009915800937961914,0.9792
20.0,0.7276128995680616,0.010108080205268075,0.979


==> data/rm_sim5_equivalence_class_born_weights.csv <==
born_probability,equivalence_class_weight,absolute_difference
0.05,0.05,0.0
0.1,0.1,0.0
0.2,0.2,0.0
0.35,0.35,0.0
0.5,0.5,0.0
0.65,0.65,0.0
0.8,0.8,0.0
0.9,0.9,0.0
0.95,0.95,0.0


==> data/rm_sim5_tau_s_increment_summary.csv <==
point,tau,s,width_delta,samples,metric_G_tautau,metric_G_ss,metric_G_taus,mean_delta_tau,std_delta_tau,mean_delta_s,std_delta_s,std_normalized_tau,std_normalized_s,cov_normalized_tau_s,corr_normalized_tau_s
"tau=-2, s=0",-2.0,0.0,0.75,20000,0.44444444444444287,0.4999999999999982,2.0326896328941748e-17,-0.017229151466369694,1.0657453468090305,0.008113541856304961,0.9969796784687048,0.7104968978726858,0.7049710913504037,0.002948469594955761,0.005886581473206213
"tau=0, s=0",0.0,0.0,0.75,20000,0.44444444444444287,0.49999999999999817,4.658850171232289e-18,-0.013774361560044752,1.0625924253904457,0.008243143841174076,0.993586466411816,0.708394950260296,0.7025717280949736,-0.0016305332045259788,-0.0032761480624476755
"tau=2, s=0",2.0,0.0,0.75,20000,0.44444444444444287,0.4999999999999983,-3.8649491483949165e-17,-3.354811006428804e-06,1.064519011416159,-0.010614091168670342,0.9948422829473618,0.7096793409441047,0.7034597244831843,0.0029763079709099857,0.0059617871539260694
"tau=0, s=0.5",0.0,0.5,1.2365409530250961,20000,0.16350197385396853,0.49999999999947614,-3.691855832562545e-18,0.02061044685064081,1.7412332490187112,0.0032734368627424216,0.9968684823225981,0.7040742341605815,0.7048924638010818,-0.002660508194032505,-0.005360721951658473


==> data/rm_sim5_tau_s_normality_ks.csv <==
point,coordinate,ks_statistic,p_value
"tau=-2, s=0",tau,0.0038133364184320395,0.9320735474031716
"tau=-2, s=0",s,0.005110495792118197,0.6711552225422345
"tau=0, s=0",tau,0.004373921275662829,0.8371171650093897
"tau=0, s=0",s,0.003468676020853323,0.9689970427230952
"tau=2, s=0",tau,0.003474849012012865,0.9684876762994423
"tau=2, s=0",s,0.004177252124658637,0.8747898843389792
"tau=0, s=0.5",tau,0.0031472405398367265,0.9885429655047654
"tau=0, s=0.5",s,0.003419748244021359,0.972845041291422


==> data/rm_sim6_double_slit_bins.csv <==
bin_index,bin_left,bin_right,bin_center,coherent_born_probability,coherent_hit_frequency,which_slit_born_probability,which_slit_hit_frequency
0,-30.0,-29.25,-29.625,0.0007271017202928858,0.0006,0.0005830850106480965,0.0005666666666666667
1,-29.25,-28.5,-28.875,0.0007600756611451653,0.001,0.0006874677563360956,0.0007
2,-28.5,-27.75,-28.125,0.0007683224525187323,0.0006666666666666666,0.0008625647666974303,0.0006333333333333333
3,-27.75,-27.0,-27.375,0.0007275656701475413,0.001,0.0010052507082273453,0.0010666666666666667
4,-27.0,-26.25,-26.625,0.0006543636530801482,0.0006666666666666666,0.0012124174958227651,0.0013333333333333333
5,-26.25,-25.5,-25.875,0.0006096567902164999,0.0008333333333333334,0.0014756101274815642,0.0011
6,-25.5,-24.75,-25.125,0.0005354323685655146,0.0004333333333333333,0.0017161916328947752,0.0016333333333333334
7,-24.75,-24.0,-24.375,0.0005819850252166475,0.0007,0.00207110212027398,0.002033333333333333
8,-24.0,-23.25,-23.625,0.0007123251399952713,0.0006333333333333333,0.002378924545269689,0.0019333333333333333
9,-23.25,-22.5,-22.875,0.0010669288806627708,0.0013666666666666666,0.002767275574679125,0.0024333333333333334
10,-22.5,-21.75,-22.125,0.0017271367744296445,0.0018666666666666666,0.00330883502500964,0.0036666666666666666
11,-21.75,-21.0,-21.375,0.002638606566376281,0.0024333333333333334,0.0037236498483763578,0.003266666666666667
12,-21.0,-20.25,-20.625,0.004063157392252758,0.003933333333333333,0.004401871233330227,0.0044
13,-20.25,-19.5,-19.875,0.0056609826847635195,0.0052,0.004906382316029556,0.004966666666666667
14,-19.5,-18.75,-19.125,0.007667732780550948,0.006933333333333333,0.005580535713267924,0.0057
15,-18.75,-18.0,-18.375,0.01021046462857433,0.010633333333333333,0.00648787456316967,0.005966666666666667
16,-18.0,-17.25,-17.625,0.012326103783260753,0.0119,0.007126458536104468,0.0066
17,-17.25,-16.5,-16.875,0.014995787935538988,0.014733333333333333,0.008202167688807193,0.009466666666666667
18,-16.5,-15.75,-16.125,0.016576393919108746,0.016066666666666667,0.008916532337021877,0.009133333333333334
19,-15.75,-15.0,-15.375,0.01797631851508155,0.0181,0.00988520812186326,0.009833333333333333
20,-15.0,-14.25,-14.625,0.01912746255845744,0.020566666666666667,0.011205058469565543,0.011733333333333333
21,-14.25,-13.5,-13.875,0.018393114829910462,0.0168,0.011998187512641631,0.012866666666666667
22,-13.5,-12.75,-13.125,0.01762708728096424,0.016933333333333335,0.01346289216769988,0.014666666666666666
23,-12.75,-12.0,-12.375,0.015050021173021797,0.016833333333333332,0.014270774400274104,0.013833333333333333
24,-12.0,-11.25,-11.625,0.012240092826225015,0.0123,0.015430470105010233,0.016033333333333333
25,-11.25,-10.5,-10.875,0.009223434340784126,0.009866666666666666,0.01705708056906321,0.016966666666666668
26,-10.5,-9.75,-10.125,0.005745263355488262,0.0054,0.017809950590189635,0.018466666666666666
27,-9.75,-9.0,-9.375,0.0030845917233662578,0.0028,0.01949085737414284,0.019633333333333332
28,-9.0,-8.25,-8.625,0.001259613570821136,0.0012666666666666666,0.020149029829850975,0.019333333333333334
29,-8.25,-7.5,-7.875,0.00095032345449982,0.0010333333333333334,0.021257585912818153,0.020433333333333335
30,-7.5,-6.75,-7.125,0.002455126028270452,0.0021333333333333334,0.022919369008286897,0.0216
31,-6.75,-6.0,-6.375,0.005734897055888165,0.004966666666666667,0.02334450324030812,0.023466666666666667
32,-6.0,-5.25,-5.625,0.011216113329041587,0.0113,0.02492097846060016,0.026366666666666667
33,-5.25,-4.5,-4.875,0.017664917876491312,0.017566666666666668,0.025132926132114555,0.025966666666666666
34,-4.5,-3.75,-4.125,0.02534609930475616,0.024833333333333332,0.02587598544663489,0.026566666666666666
35,-3.75,-3.0,-3.375,0.03439316887810021,0.03553333333333333,0.027218487236936945,0.0271
36,-3.0,-2.25,-2.625,0.04131042809950164,0.040933333333333335,0.02704790918720222,0.027533333333333333
37,-2.25,-1.5,-1.875,0.04923764664801816,0.04806666666666667,0.028171856500138353,0.027966666666666667
38,-1.5,-0.75,-1.125,0.05284376464662282,0.054066666666666666,0.027720672361617377,0.027533333333333333
39,-0.75,0.0,-0.375,0.05538442674969519,0.0575,0.02785576814772733,0.0275
40,0.0,0.75,0.375,0.05685359052061578,0.05803333333333333,0.028589423921306,0.0277
41,0.75,1.5,1.125,0.05284376464662281,0.050833333333333335,0.027720672361617377,0.0284
42,1.5,2.25,1.875,0.049237646648018156,0.0477,0.02817185650013836,0.029133333333333334
43,2.25,3.0,2.625,0.04131042809950163,0.04,0.02704790918720223,0.026366666666666667
44,3.0,3.75,3.375,0.03361740245604501,0.0341,0.02652844905460167,0.027
45,3.75,4.5,4.125,0.026121865726811317,0.025133333333333334,0.026566023628970165,0.027166666666666665
46,4.5,5.25,4.875,0.017664917876491305,0.016666666666666666,0.025132926132114552,0.0236
47,5.25,6.0,5.625,0.011216113329041584,0.012733333333333333,0.02492097846060015,0.0243
48,6.0,6.75,6.375,0.005734897055888165,0.0049,0.023344503240308116,0.0232
49,6.75,7.5,7.125,0.0024191267792452345,0.0023333333333333335,0.022345402175982867,0.022166666666666668
50,7.5,8.25,7.875,0.000986322703525036,0.0009,0.02183155274512217,0.021
51,8.25,9.0,8.625,0.001259613570821136,0.0013,0.020149029829850968,0.021033333333333334
52,9.0,9.75,9.375,0.0030845917233662556,0.0032,0.01949085737414283,0.020033333333333334
53,9.75,10.5,10.125,0.005745263355488258,0.006033333333333333,0.017809950590189628,0.017333333333333333
54,10.5,11.25,10.875,0.008943762433978193,0.008866666666666667,0.016635201257299413,0.01633333333333333
55,11.25,12.0,11.625,0.012519764733030939,0.012533333333333334,0.01585234941677403,0.015066666666666667
56,12.0,12.75,12.375,0.015050021173021799,0.016233333333333332,0.014270774400274107,0.014766666666666668
57,12.75,13.5,13.125,0.017627087280964234,0.0184,0.013462892167699875,0.012366666666666666
58,13.5,14.25,13.875,0.018393114829910455,0.019866666666666668,0.011998187512641636,0.012366666666666666
59,14.25,15.0,14.625,0.01864178901848855,0.019133333333333332,0.010931347334382946,0.011133333333333334
60,15.0,15.75,15.375,0.01846199205505042,0.017766666666666667,0.010158919257045856,0.0099
61,15.75,16.5,16.125,0.01657639391910874,0.017533333333333335,0.00891653233702188,0.008466666666666667
62,16.5,17.25,16.875,0.014995787935538987,0.014833333333333334,0.008202167688807199,0.008733333333333333
63,17.25,18.0,17.625,0.012326103783260751,0.0114,0.007126458536104469,0.007033333333333333
64,18.0,18.75,18.375,0.009979229521998709,0.010066666666666666,0.00633148394634945,0.0064
65,18.75,19.5,19.125,0.007898967887126566,0.008033333333333333,0.005736926330088151,0.005066666666666666
66,19.5,20.25,19.875,0.00566098268476352,0.0057,0.004906382316029555,0.005433333333333333
67,20.25,21.0,20.625,0.004063157392252756,0.0037333333333333333,0.004401871233330226,0.004633333333333333
68,21.0,21.75,21.375,0.002638606566376279,0.0028333333333333335,0.003723649848376358,0.004
69,21.75,22.5,22.125,0.0016920901781050453,0.0015,0.0032301035902367356,0.003933333333333333
70,22.5,23.25,22.875,0.0011019754769873707,0.0010333333333333334,0.002846007009452031,0.0021666666666666666
71,23.25,24.0,23.625,0.000712325139995272,0.0007,0.0023789245452696894,0.0025666666666666667
72,24.0,24.75,24.375,0.0005819850252166474,0.0006333333333333333,0.00207110212027398,0.0019333333333333333
73,24.75,25.5,25.125,0.0005354323685655134,0.0006666666666666666,0.001716191632894774,0.0018666666666666666
74,25.5,26.25,25.875,0.0005930314984780933,0.0009666666666666667,0.0014407409145445944,0.0017666666666666666
75,26.25,27.0,26.625,0.0006709889448185533,0.00046666666666666666,0.0012472867087597334,0.001
76,27.0,27.75,27.375,0.000727565670147541,0.0008666666666666666,0.001005250708227345,0.0007666666666666667
77,27.75,28.5,28.125,0.0007683224525187321,0.0006666666666666666,0.0008625647666974307,0.00046666666666666666
78,28.5,29.25,28.875,0.0007600756611451651,0.0007,0.0006874677563360966,0.0007666666666666667
79,29.25,30.0,29.625,0.0007098658059665582,0.0006,0.0005699336888012248,0.0006333333333333333


==> data/rm_sim6_double_slit_summary.csv <==
N_grid,screen_extent_L,propagation_time_T,slit_separation,slit_width,num_detector_bins,num_hits_per_case,coherent_L1_frequency_error,which_slit_L1_frequency_error,coherent_max_abs_bin_error,which_slit_max_abs_bin_error,coherent_visibility_central_region
4096,80.0,18.0,7.0,0.9,80,30000,0.04019307148320192,0.03628915423154383,0.002115573250304814,0.0015329261321145524,0.9715589542490475


==> data/rm_sim7b_pattern_build_up_data.csv <==
case,records,bin_index,bin_center,screen_class_weight,cumulative_frequency
coherent,500,0,-29.625,0.0007271017202928029,0.0
coherent,500,1,-28.875,0.000760075661145103,0.0
coherent,500,2,-28.125,0.0007683224525187031,0.004
coherent,500,3,-27.375,0.0007275656701475029,0.0
coherent,500,4,-26.625,0.0006543636530801026,0.0
coherent,500,5,-25.875,0.0006096567902164024,0.002
coherent,500,6,-25.125,0.0005354323685655022,0.002
coherent,500,7,-24.375,0.0005819850252166023,0.002
coherent,500,8,-23.625,0.0007123251399952028,0.0
coherent,500,9,-22.875,0.0010669288806627044,0.0
coherent,500,10,-22.125,0.001727136774429607,0.008
coherent,500,11,-21.375,0.00263860656637621,0.004
coherent,500,12,-20.625,0.004063157392252717,0.0
coherent,500,13,-19.875,0.005660982684763523,0.006
coherent,500,14,-19.125,0.00766773278055093,0.012
coherent,500,15,-18.375,0.01021046462857434,0.004
coherent,500,16,-17.625,0.01232610378326075,0.012
coherent,500,17,-16.875,0.01499578793553896,0.016
coherent,500,18,-16.125,0.016576393919108767,0.018
coherent,500,19,-15.375,0.017976318515081573,0.022
coherent,500,20,-14.625,0.019127462558457476,0.024
coherent,500,21,-13.875,0.018393114829910472,0.02
coherent,500,22,-13.125,0.01762708728096427,0.016
coherent,500,23,-12.375,0.01505002117302176,0.026
coherent,500,24,-11.625,0.012240092826225048,0.016
coherent,500,25,-10.875,0.009223434340784136,0.004
coherent,500,26,-10.125,0.005745263355488223,0.008
coherent,500,27,-9.375,0.0030845917233662122,0.002
coherent,500,28,-8.625,0.001259613570821105,0.0
coherent,500,29,-7.875,0.0009503234544998038,0.0
coherent,500,30,-7.125,0.00245512602827041,0.0
coherent,500,31,-6.375,0.005734897055888122,0.006
coherent,500,32,-5.625,0.011216113329041546,0.014
coherent,500,33,-4.875,0.017664917876491368,0.016
coherent,500,34,-4.125,0.0253460993047562,0.016
coherent,500,35,-3.375,0.03439316887810034,0.032
coherent,500,36,-2.625,0.041310428099501764,0.026
coherent,500,37,-1.875,0.049237646648018295,0.062
coherent,500,38,-1.125,0.05284376464662301,0.042
coherent,500,39,-0.375,0.05538442674969532,0.054
coherent,500,40,0.375,0.05685359052061593,0.056
coherent,500,41,1.125,0.05284376464662301,0.046
coherent,500,42,1.875,0.049237646648018295,0.064
coherent,500,43,2.625,0.041310428099501764,0.034
coherent,500,44,3.375,0.03361740245604513,0.038
coherent,500,45,4.125,0.026121865726811404,0.036
coherent,500,46,4.875,0.017664917876491368,0.024
coherent,500,47,5.625,0.011216113329041546,0.01
coherent,500,48,6.375,0.005734897055888122,0.002
coherent,500,49,7.125,0.0024191267792452093,0.0
coherent,500,50,7.875,0.0009863227035250039,0.002
coherent,500,51,8.625,0.001259613570821105,0.002
coherent,500,52,9.375,0.0030845917233662122,0.002
coherent,500,53,10.125,0.005745263355488223,0.002
coherent,500,54,10.875,0.008943762433978136,0.012
coherent,500,55,11.625,0.012519764733030951,0.01
coherent,500,56,12.375,0.01505002117302176,0.01
coherent,500,57,13.125,0.01762708728096427,0.014
coherent,500,58,13.875,0.018393114829910472,0.012
coherent,500,59,14.625,0.018641789018488574,0.018
coherent,500,60,15.375,0.018461992055050475,0.028
coherent,500,61,16.125,0.016576393919108767,0.018
coherent,500,62,16.875,0.01499578793553896,0.008
coherent,500,63,17.625,0.01232610378326075,0.016
coherent,500,64,18.375,0.00997922952199874,0.01
coherent,500,65,19.125,0.007898967887126532,0.012
coherent,500,66,19.875,0.005660982684763523,0.004
coherent,500,67,20.625,0.004063157392252717,0.004
coherent,500,68,21.375,0.00263860656637621,0.004
coherent,500,69,22.125,0.0016920901781050067,0.0
coherent,500,70,22.875,0.0011019754769873043,0.0
coherent,500,71,23.625,0.0007123251399952028,0.0
coherent,500,72,24.375,0.0005819850252166023,0.0
coherent,500,73,25.125,0.0005354323685655022,0.0
coherent,500,74,25.875,0.0005930314984780024,0.0
coherent,500,75,26.625,0.0006709889448185027,0.002
coherent,500,76,27.375,0.0007275656701475029,0.0
coherent,500,77,28.125,0.0007683224525187031,0.0
coherent,500,78,28.875,0.000760075661145103,0.0
coherent,500,79,29.625,0.0007098658059665028,0.004
coherent,2000,0,-29.625,0.0007271017202928029,0.002
coherent,2000,1,-28.875,0.000760075661145103,0.0005
coherent,2000,2,-28.125,0.0007683224525187031,0.001
coherent,2000,3,-27.375,0.0007275656701475029,0.002
coherent,2000,4,-26.625,0.0006543636530801026,0.0005
coherent,2000,5,-25.875,0.0006096567902164024,0.001
coherent,2000,6,-25.125,0.0005354323685655022,0.0005
coherent,2000,7,-24.375,0.0005819850252166023,0.0005
coherent,2000,8,-23.625,0.0007123251399952028,0.0005
coherent,2000,9,-22.875,0.0010669288806627044,0.001
coherent,2000,10,-22.125,0.001727136774429607,0.001
coherent,2000,11,-21.375,0.00263860656637621,0.0045
coherent,2000,12,-20.625,0.004063157392252717,0.0035
coherent,2000,13,-19.875,0.005660982684763523,0.005
coherent,2000,14,-19.125,0.00766773278055093,0.0065
coherent,2000,15,-18.375,0.01021046462857434,0.014
coherent,2000,16,-17.625,0.01232610378326075,0.014
coherent,2000,17,-16.875,0.01499578793553896,0.013
coherent,2000,18,-16.125,0.016576393919108767,0.0155
coherent,2000,19,-15.375,0.017976318515081573,0.0185
coherent,2000,20,-14.625,0.019127462558457476,0.0175
coherent,2000,21,-13.875,0.018393114829910472,0.0195
coherent,2000,22,-13.125,0.01762708728096427,0.0155
coherent,2000,23,-12.375,0.01505002117302176,0.012
coherent,2000,24,-11.625,0.012240092826225048,0.014
coherent,2000,25,-10.875,0.009223434340784136,0.0085
coherent,2000,26,-10.125,0.005745263355488223,0.004
coherent,2000,27,-9.375,0.0030845917233662122,0.0035
coherent,2000,28,-8.625,0.001259613570821105,0.001
coherent,2000,29,-7.875,0.0009503234544998038,0.0005
coherent,2000,30,-7.125,0.00245512602827041,0.0025
coherent,2000,31,-6.375,0.005734897055888122,0.0055
coherent,2000,32,-5.625,0.011216113329041546,0.011
coherent,2000,33,-4.875,0.017664917876491368,0.019
coherent,2000,34,-4.125,0.0253460993047562,0.0245
coherent,2000,35,-3.375,0.03439316887810034,0.0325
coherent,2000,36,-2.625,0.041310428099501764,0.05
coherent,2000,37,-1.875,0.049237646648018295,0.052
coherent,2000,38,-1.125,0.05284376464662301,0.05
coherent,2000,39,-0.375,0.05538442674969532,0.0605
coherent,2000,40,0.375,0.05685359052061593,0.059
coherent,2000,41,1.125,0.05284376464662301,0.045
coherent,2000,42,1.875,0.049237646648018295,0.051
coherent,2000,43,2.625,0.041310428099501764,0.0435
coherent,2000,44,3.375,0.03361740245604513,0.033
coherent,2000,45,4.125,0.026121865726811404,0.0185
coherent,2000,46,4.875,0.017664917876491368,0.02
coherent,2000,47,5.625,0.011216113329041546,0.014
coherent,2000,48,6.375,0.005734897055888122,0.007
coherent,2000,49,7.125,0.0024191267792452093,0.005
coherent,2000,50,7.875,0.0009863227035250039,0.0005
coherent,2000,51,8.625,0.001259613570821105,0.0
coherent,2000,52,9.375,0.0030845917233662122,0.004
coherent,2000,53,10.125,0.005745263355488223,0.005
coherent,2000,54,10.875,0.008943762433978136,0.0095
coherent,2000,55,11.625,0.012519764733030951,0.013
coherent,2000,56,12.375,0.01505002117302176,0.0145
coherent,2000,57,13.125,0.01762708728096427,0.018
coherent,2000,58,13.875,0.018393114829910472,0.0155
coherent,2000,59,14.625,0.018641789018488574,0.016
coherent,2000,60,15.375,0.018461992055050475,0.021
coherent,2000,61,16.125,0.016576393919108767,0.0165
coherent,2000,62,16.875,0.01499578793553896,0.0125
coherent,2000,63,17.625,0.01232610378326075,0.016
coherent,2000,64,18.375,0.00997922952199874,0.0095
coherent,2000,65,19.125,0.007898967887126532,0.004
coherent,2000,66,19.875,0.005660982684763523,0.0045
coherent,2000,67,20.625,0.004063157392252717,0.0025
coherent,2000,68,21.375,0.00263860656637621,0.0015
coherent,2000,69,22.125,0.0016920901781050067,0.002
coherent,2000,70,22.875,0.0011019754769873043,0.001
coherent,2000,71,23.625,0.0007123251399952028,0.002
coherent,2000,72,24.375,0.0005819850252166023,0.0005
coherent,2000,73,25.125,0.0005354323685655022,0.001
coherent,2000,74,25.875,0.0005930314984780024,0.0
coherent,2000,75,26.625,0.0006709889448185027,0.0
coherent,2000,76,27.375,0.0007275656701475029,0.001
coherent,2000,77,28.125,0.0007683224525187031,0.0015
coherent,2000,78,28.875,0.000760075661145103,0.001
coherent,2000,79,29.625,0.0007098658059665028,0.0015
coherent,10000,0,-29.625,0.0007271017202928029,0.0013
coherent,10000,1,-28.875,0.000760075661145103,0.0004
coherent,10000,2,-28.125,0.0007683224525187031,0.0009
coherent,10000,3,-27.375,0.0007275656701475029,0.0009
coherent,10000,4,-26.625,0.0006543636530801026,0.001
coherent,10000,5,-25.875,0.0006096567902164024,0.0007
coherent,10000,6,-25.125,0.0005354323685655022,0.0011
coherent,10000,7,-24.375,0.0005819850252166023,0.0004
coherent,10000,8,-23.625,0.0007123251399952028,0.0004
coherent,10000,9,-22.875,0.0010669288806627044,0.0013
coherent,10000,10,-22.125,0.001727136774429607,0.0012
coherent,10000,11,-21.375,0.00263860656637621,0.0029
coherent,10000,12,-20.625,0.004063157392252717,0.0039
coherent,10000,13,-19.875,0.005660982684763523,0.0072
coherent,10000,14,-19.125,0.00766773278055093,0.0081
coherent,10000,15,-18.375,0.01021046462857434,0.0104
coherent,10000,16,-17.625,0.01232610378326075,0.0134
coherent,10000,17,-16.875,0.01499578793553896,0.0139
coherent,10000,18,-16.125,0.016576393919108767,0.0165
coherent,10000,19,-15.375,0.017976318515081573,0.0186
coherent,10000,20,-14.625,0.019127462558457476,0.0218
coherent,10000,21,-13.875,0.018393114829910472,0.0165
coherent,10000,22,-13.125,0.01762708728096427,0.0198
coherent,10000,23,-12.375,0.01505002117302176,0.0142
coherent,10000,24,-11.625,0.012240092826225048,0.0125
coherent,10000,25,-10.875,0.009223434340784136,0.0096
coherent,10000,26,-10.125,0.005745263355488223,0.0055
coherent,10000,27,-9.375,0.0030845917233662122,0.0038
coherent,10000,28,-8.625,0.001259613570821105,0.0012
coherent,10000,29,-7.875,0.0009503234544998038,0.0012
coherent,10000,30,-7.125,0.00245512602827041,0.0034
coherent,10000,31,-6.375,0.005734897055888122,0.0057
coherent,10000,32,-5.625,0.011216113329041546,0.0106
coherent,10000,33,-4.875,0.017664917876491368,0.0157
coherent,10000,34,-4.125,0.0253460993047562,0.0257
coherent,10000,35,-3.375,0.03439316887810034,0.0344
coherent,10000,36,-2.625,0.041310428099501764,0.0389
coherent,10000,37,-1.875,0.049237646648018295,0.0486
coherent,10000,38,-1.125,0.05284376464662301,0.0524
coherent,10000,39,-0.375,0.05538442674969532,0.0573
coherent,10000,40,0.375,0.05685359052061593,0.0583
coherent,10000,41,1.125,0.05284376464662301,0.0555
coherent,10000,42,1.875,0.049237646648018295,0.0475
coherent,10000,43,2.625,0.041310428099501764,0.0389
coherent,10000,44,3.375,0.03361740245604513,0.0318
coherent,10000,45,4.125,0.026121865726811404,0.0275
coherent,10000,46,4.875,0.017664917876491368,0.0202
coherent,10000,47,5.625,0.011216113329041546,0.0108
coherent,10000,48,6.375,0.005734897055888122,0.0057
coherent,10000,49,7.125,0.0024191267792452093,0.0009
coherent,10000,50,7.875,0.0009863227035250039,0.0013
coherent,10000,51,8.625,0.001259613570821105,0.0011
coherent,10000,52,9.375,0.0030845917233662122,0.0029
coherent,10000,53,10.125,0.005745263355488223,0.005
coherent,10000,54,10.875,0.008943762433978136,0.0099
coherent,10000,55,11.625,0.012519764733030951,0.0115
coherent,10000,56,12.375,0.01505002117302176,0.0141
coherent,10000,57,13.125,0.01762708728096427,0.0178
coherent,10000,58,13.875,0.018393114829910472,0.0185
coherent,10000,59,14.625,0.018641789018488574,0.0204
coherent,10000,60,15.375,0.018461992055050475,0.017
coherent,10000,61,16.125,0.016576393919108767,0.0177
coherent,10000,62,16.875,0.01499578793553896,0.0157
coherent,10000,63,17.625,0.01232610378326075,0.0108
coherent,10000,64,18.375,0.00997922952199874,0.0089
coherent,10000,65,19.125,0.007898967887126532,0.0057
coherent,10000,66,19.875,0.005660982684763523,0.007
coherent,10000,67,20.625,0.004063157392252717,0.0034
coherent,10000,68,21.375,0.00263860656637621,0.003
coherent,10000,69,22.125,0.0016920901781050067,0.0021
coherent,10000,70,22.875,0.0011019754769873043,0.001
coherent,10000,71,23.625,0.0007123251399952028,0.0002
coherent,10000,72,24.375,0.0005819850252166023,0.0005
coherent,10000,73,25.125,0.0005354323685655022,0.0004
coherent,10000,74,25.875,0.0005930314984780024,0.0005
coherent,10000,75,26.625,0.0006709889448185027,0.0008
coherent,10000,76,27.375,0.0007275656701475029,0.0007
coherent,10000,77,28.125,0.0007683224525187031,0.0006
coherent,10000,78,28.875,0.000760075661145103,0.0008
coherent,10000,79,29.625,0.0007098658059665028,0.0003
coherent,50000,0,-29.625,0.0007271017202928029,0.0006
coherent,50000,1,-28.875,0.000760075661145103,0.00072
coherent,50000,2,-28.125,0.0007683224525187031,0.0007
coherent,50000,3,-27.375,0.0007275656701475029,0.00082
coherent,50000,4,-26.625,0.0006543636530801026,0.00048
coherent,50000,5,-25.875,0.0006096567902164024,0.00064
coherent,50000,6,-25.125,0.0005354323685655022,0.00064
coherent,50000,7,-24.375,0.0005819850252166023,0.00056
coherent,50000,8,-23.625,0.0007123251399952028,0.00066
coherent,50000,9,-22.875,0.0010669288806627044,0.00132
coherent,50000,10,-22.125,0.001727136774429607,0.00168
coherent,50000,11,-21.375,0.00263860656637621,0.0026
coherent,50000,12,-20.625,0.004063157392252717,0.0038
coherent,50000,13,-19.875,0.005660982684763523,0.00574
coherent,50000,14,-19.125,0.00766773278055093,0.00666
coherent,50000,15,-18.375,0.01021046462857434,0.01138
coherent,50000,16,-17.625,0.01232610378326075,0.0118
coherent,50000,17,-16.875,0.01499578793553896,0.015
coherent,50000,18,-16.125,0.016576393919108767,0.01592
coherent,50000,19,-15.375,0.017976318515081573,0.01796
coherent,50000,20,-14.625,0.019127462558457476,0.01856
coherent,50000,21,-13.875,0.018393114829910472,0.01856
coherent,50000,22,-13.125,0.01762708728096427,0.0175
coherent,50000,23,-12.375,0.01505002117302176,0.01444
coherent,50000,24,-11.625,0.012240092826225048,0.01178
coherent,50000,25,-10.875,0.009223434340784136,0.00836
coherent,50000,26,-10.125,0.005745263355488223,0.00578
coherent,50000,27,-9.375,0.0030845917233662122,0.00292
coherent,50000,28,-8.625,0.001259613570821105,0.00142
coherent,50000,29,-7.875,0.0009503234544998038,0.00114
coherent,50000,30,-7.125,0.00245512602827041,0.00238
coherent,50000,31,-6.375,0.005734897055888122,0.00558
coherent,50000,32,-5.625,0.011216113329041546,0.01158
coherent,50000,33,-4.875,0.017664917876491368,0.01806
coherent,50000,34,-4.125,0.0253460993047562,0.02436
coherent,50000,35,-3.375,0.03439316887810034,0.0354
coherent,50000,36,-2.625,0.041310428099501764,0.04156
coherent,50000,37,-1.875,0.049237646648018295,0.0479
coherent,50000,38,-1.125,0.05284376464662301,0.05504
coherent,50000,39,-0.375,0.05538442674969532,0.05622
coherent,50000,40,0.375,0.05685359052061593,0.05704
coherent,50000,41,1.125,0.05284376464662301,0.0532
coherent,50000,42,1.875,0.049237646648018295,0.0503
coherent,50000,43,2.625,0.041310428099501764,0.04064
coherent,50000,44,3.375,0.03361740245604513,0.03392
coherent,50000,45,4.125,0.026121865726811404,0.0267
coherent,50000,46,4.875,0.017664917876491368,0.0165
coherent,50000,47,5.625,0.011216113329041546,0.01086
coherent,50000,48,6.375,0.005734897055888122,0.00596
coherent,50000,49,7.125,0.0024191267792452093,0.0024
coherent,50000,50,7.875,0.0009863227035250039,0.00084
coherent,50000,51,8.625,0.001259613570821105,0.0011
coherent,50000,52,9.375,0.0030845917233662122,0.0025
coherent,50000,53,10.125,0.005745263355488223,0.0058
coherent,50000,54,10.875,0.008943762433978136,0.0081
coherent,50000,55,11.625,0.012519764733030951,0.01258
coherent,50000,56,12.375,0.01505002117302176,0.01594
coherent,50000,57,13.125,0.01762708728096427,0.0179
coherent,50000,58,13.875,0.018393114829910472,0.01846
coherent,50000,59,14.625,0.018641789018488574,0.0191
coherent,50000,60,15.375,0.018461992055050475,0.01792
coherent,50000,61,16.125,0.016576393919108767,0.01688
coherent,50000,62,16.875,0.01499578793553896,0.01496
coherent,50000,63,17.625,0.01232610378326075,0.01238
coherent,50000,64,18.375,0.00997922952199874,0.0109
coherent,50000,65,19.125,0.007898967887126532,0.00756
coherent,50000,66,19.875,0.005660982684763523,0.00592
coherent,50000,67,20.625,0.004063157392252717,0.00388
coherent,50000,68,21.375,0.00263860656637621,0.00264
coherent,50000,69,22.125,0.0016920901781050067,0.0019
coherent,50000,70,22.875,0.0011019754769873043,0.00128
coherent,50000,71,23.625,0.0007123251399952028,0.00066
coherent,50000,72,24.375,0.0005819850252166023,0.0006
coherent,50000,73,25.125,0.0005354323685655022,0.00056
coherent,50000,74,25.875,0.0005930314984780024,0.00032
coherent,50000,75,26.625,0.0006709889448185027,0.00062
coherent,50000,76,27.375,0.0007275656701475029,0.00056
coherent,50000,77,28.125,0.0007683224525187031,0.00088
coherent,50000,78,28.875,0.000760075661145103,0.0008
coherent,50000,79,29.625,0.0007098658059665028,0.00072
which_slit,500,0,-29.625,0.0005830850106480025,0.0
which_slit,500,1,-28.875,0.0006874677563360029,0.002
which_slit,500,2,-28.125,0.0008625647666974037,0.0
which_slit,500,3,-27.375,0.0010052507082273043,0.004
which_slit,500,4,-26.625,0.0012124174958227053,0.0
which_slit,500,5,-25.875,0.0014756101274815063,0.0
which_slit,500,6,-25.125,0.001716191632894707,0.0
which_slit,500,7,-24.375,0.0020711021202739085,0.004
which_slit,500,8,-23.625,0.00237892454526961,0.002
which_slit,500,9,-22.875,0.0027672755746791116,0.002
which_slit,500,10,-22.125,0.0033088350250096137,0.004
which_slit,500,11,-21.375,0.0037236498483763157,0.006
which_slit,500,12,-20.625,0.004401871233330218,0.006
which_slit,500,13,-19.875,0.004906382316029521,0.006
which_slit,500,14,-19.125,0.005580535713267923,0.006
which_slit,500,15,-18.375,0.0064878745631696275,0.006
which_slit,500,16,-17.625,0.00712645853610443,0.002
which_slit,500,17,-16.875,0.008202167688807134,0.006
which_slit,500,18,-16.125,0.008916532337021839,0.006
which_slit,500,19,-15.375,0.009885208121863241,0.01
which_slit,500,20,-14.625,0.011205058469565547,0.016
which_slit,500,21,-13.875,0.01199818751264165,0.016
which_slit,500,22,-13.125,0.013462892167699858,0.012
which_slit,500,23,-12.375,0.014270774400274161,0.006
which_slit,500,24,-11.625,0.015430470105010266,0.022
which_slit,500,25,-10.875,0.017057080569063274,0.022
which_slit,500,26,-10.125,0.017809950590189676,0.016
which_slit,500,27,-9.375,0.019490857374142884,0.038
which_slit,500,28,-8.625,0.020149029829850985,0.016
which_slit,500,29,-7.875,0.02125758591281819,0.012
which_slit,500,30,-7.125,0.022919369008286897,0.02
which_slit,500,31,-6.375,0.023344503240308196,0.032
which_slit,500,32,-5.625,0.024920978460600204,0.016
which_slit,500,33,-4.875,0.025132926132114607,0.038
which_slit,500,34,-4.125,0.025875985446634907,0.02
which_slit,500,35,-3.375,0.027218487236937015,0.024
which_slit,500,36,-2.625,0.027047909187202315,0.02
which_slit,500,37,-1.875,0.02817185650013842,0.024
which_slit,500,38,-1.125,0.02772067236161742,0.026
which_slit,500,39,-0.375,0.027855768147727417,0.024
which_slit,500,40,0.375,0.02858942392130612,0.032
which_slit,500,41,1.125,0.02772067236161742,0.02
which_slit,500,42,1.875,0.02817185650013842,0.034
which_slit,500,43,2.625,0.027047909187202315,0.026
which_slit,500,44,3.375,0.02652844905460171,0.036
which_slit,500,45,4.125,0.02656602362897021,0.03
which_slit,500,46,4.875,0.025132926132114607,0.034
which_slit,500,47,5.625,0.024920978460600204,0.028
which_slit,500,48,6.375,0.023344503240308196,0.02
which_slit,500,49,7.125,0.022345402175982895,0.02
which_slit,500,50,7.875,0.021831552745122194,0.016
which_slit,500,51,8.625,0.020149029829850985,0.022
which_slit,500,52,9.375,0.019490857374142884,0.02
which_slit,500,53,10.125,0.017809950590189676,0.01
which_slit,500,54,10.875,0.01663520125729947,0.016
which_slit,500,55,11.625,0.015852349416774065,0.022
which_slit,500,56,12.375,0.014270774400274161,0.02
which_slit,500,57,13.125,0.013462892167699858,0.02
which_slit,500,58,13.875,0.01199818751264165,0.012
which_slit,500,59,14.625,0.010931347334382948,0.004
which_slit,500,60,15.375,0.010158919257045844,0.006
which_slit,500,61,16.125,0.008916532337021839,0.014
which_slit,500,62,16.875,0.008202167688807134,0.01
which_slit,500,63,17.625,0.00712645853610443,0.006
which_slit,500,64,18.375,0.0063314839463494265,0.006
which_slit,500,65,19.125,0.005736926330088124,0.006
which_slit,500,66,19.875,0.004906382316029521,0.0
which_slit,500,67,20.625,0.004401871233330218,0.002
which_slit,500,68,21.375,0.0037236498483763157,0.002
which_slit,500,69,22.125,0.0032301035902367135,0.0
which_slit,500,70,22.875,0.0028460070094520123,0.0
which_slit,500,71,23.625,0.00237892454526961,0.006
which_slit,500,72,24.375,0.0020711021202739085,0.002
which_slit,500,73,25.125,0.001716191632894707,0.002
which_slit,500,74,25.875,0.0014407409145445061,0.0
which_slit,500,75,26.625,0.0012472867087597052,0.0
which_slit,500,76,27.375,0.0010052507082273043,0.002
which_slit,500,77,28.125,0.0008625647666974037,0.0
which_slit,500,78,28.875,0.0006874677563360029,0.0
which_slit,500,79,29.625,0.0005699336888012024,0.002
which_slit,2000,0,-29.625,0.0005830850106480025,0.0
which_slit,2000,1,-28.875,0.0006874677563360029,0.0005
which_slit,2000,2,-28.125,0.0008625647666974037,0.0005
which_slit,2000,3,-27.375,0.0010052507082273043,0.0005
which_slit,2000,4,-26.625,0.0012124174958227053,0.002
which_slit,2000,5,-25.875,0.0014756101274815063,0.0015
which_slit,2000,6,-25.125,0.001716191632894707,0.001
which_slit,2000,7,-24.375,0.0020711021202739085,0.004
which_slit,2000,8,-23.625,0.00237892454526961,0.0025
which_slit,2000,9,-22.875,0.0027672755746791116,0.0015
which_slit,2000,10,-22.125,0.0033088350250096137,0.0045
which_slit,2000,11,-21.375,0.0037236498483763157,0.0045
which_slit,2000,12,-20.625,0.004401871233330218,0.005
which_slit,2000,13,-19.875,0.004906382316029521,0.0055
which_slit,2000,14,-19.125,0.005580535713267923,0.004
which_slit,2000,15,-18.375,0.0064878745631696275,0.0085
which_slit,2000,16,-17.625,0.00712645853610443,0.0075
which_slit,2000,17,-16.875,0.008202167688807134,0.007
which_slit,2000,18,-16.125,0.008916532337021839,0.0085
which_slit,2000,19,-15.375,0.009885208121863241,0.006
which_slit,2000,20,-14.625,0.011205058469565547,0.0115
which_slit,2000,21,-13.875,0.01199818751264165,0.0115
which_slit,2000,22,-13.125,0.013462892167699858,0.019
which_slit,2000,23,-12.375,0.014270774400274161,0.012
which_slit,2000,24,-11.625,0.015430470105010266,0.012
which_slit,2000,25,-10.875,0.017057080569063274,0.0215
which_slit,2000,26,-10.125,0.017809950590189676,0.017
which_slit,2000,27,-9.375,0.019490857374142884,0.0205
which_slit,2000,28,-8.625,0.020149029829850985,0.018
which_slit,2000,29,-7.875,0.02125758591281819,0.017
which_slit,2000,30,-7.125,0.022919369008286897,0.0225
which_slit,2000,31,-6.375,0.023344503240308196,0.0195
which_slit,2000,32,-5.625,0.024920978460600204,0.0185
which_slit,2000,33,-4.875,0.025132926132114607,0.0245
which_slit,2000,34,-4.125,0.025875985446634907,0.0325
which_slit,2000,35,-3.375,0.027218487236937015,0.0245
which_slit,2000,36,-2.625,0.027047909187202315,0.024
which_slit,2000,37,-1.875,0.02817185650013842,0.0285
which_slit,2000,38,-1.125,0.02772067236161742,0.0285
which_slit,2000,39,-0.375,0.027855768147727417,0.0235
which_slit,2000,40,0.375,0.02858942392130612,0.0325
which_slit,2000,41,1.125,0.02772067236161742,0.032
which_slit,2000,42,1.875,0.02817185650013842,0.028
which_slit,2000,43,2.625,0.027047909187202315,0.0285
which_slit,2000,44,3.375,0.02652844905460171,0.026
which_slit,2000,45,4.125,0.02656602362897021,0.033
which_slit,2000,46,4.875,0.025132926132114607,0.0265
which_slit,2000,47,5.625,0.024920978460600204,0.0225
which_slit,2000,48,6.375,0.023344503240308196,0.0225
which_slit,2000,49,7.125,0.022345402175982895,0.0165
which_slit,2000,50,7.875,0.021831552745122194,0.022
which_slit,2000,51,8.625,0.020149029829850985,0.022
which_slit,2000,52,9.375,0.019490857374142884,0.016
which_slit,2000,53,10.125,0.017809950590189676,0.019
which_slit,2000,54,10.875,0.01663520125729947,0.015
which_slit,2000,55,11.625,0.015852349416774065,0.019
which_slit,2000,56,12.375,0.014270774400274161,0.014
which_slit,2000,57,13.125,0.013462892167699858,0.016
which_slit,2000,58,13.875,0.01199818751264165,0.0175
which_slit,2000,59,14.625,0.010931347334382948,0.009
which_slit,2000,60,15.375,0.010158919257045844,0.007
which_slit,2000,61,16.125,0.008916532337021839,0.008
which_slit,2000,62,16.875,0.008202167688807134,0.0105
which_slit,2000,63,17.625,0.00712645853610443,0.0075
which_slit,2000,64,18.375,0.0063314839463494265,0.007
which_slit,2000,65,19.125,0.005736926330088124,0.0085
which_slit,2000,66,19.875,0.004906382316029521,0.0035
which_slit,2000,67,20.625,0.004401871233330218,0.006
which_slit,2000,68,21.375,0.0037236498483763157,0.004
which_slit,2000,69,22.125,0.0032301035902367135,0.003
which_slit,2000,70,22.875,0.0028460070094520123,0.003
which_slit,2000,71,23.625,0.00237892454526961,0.0035
which_slit,2000,72,24.375,0.0020711021202739085,0.003
which_slit,2000,73,25.125,0.001716191632894707,0.0025
which_slit,2000,74,25.875,0.0014407409145445061,0.001
which_slit,2000,75,26.625,0.0012472867087597052,0.001
which_slit,2000,76,27.375,0.0010052507082273043,0.0005
which_slit,2000,77,28.125,0.0008625647666974037,0.0
which_slit,2000,78,28.875,0.0006874677563360029,0.0005
which_slit,2000,79,29.625,0.0005699336888012024,0.001
which_slit,10000,0,-29.625,0.0005830850106480025,0.0005
which_slit,10000,1,-28.875,0.0006874677563360029,0.0007
which_slit,10000,2,-28.125,0.0008625647666974037,0.0007
which_slit,10000,3,-27.375,0.0010052507082273043,0.0009
which_slit,10000,4,-26.625,0.0012124174958227053,0.0014
which_slit,10000,5,-25.875,0.0014756101274815063,0.0017
which_slit,10000,6,-25.125,0.001716191632894707,0.0018
which_slit,10000,7,-24.375,0.0020711021202739085,0.0024
which_slit,10000,8,-23.625,0.00237892454526961,0.0021
which_slit,10000,9,-22.875,0.0027672755746791116,0.0023
which_slit,10000,10,-22.125,0.0033088350250096137,0.0035
which_slit,10000,11,-21.375,0.0037236498483763157,0.0035
which_slit,10000,12,-20.625,0.004401871233330218,0.0044
which_slit,10000,13,-19.875,0.004906382316029521,0.0046
which_slit,10000,14,-19.125,0.005580535713267923,0.0058
which_slit,10000,15,-18.375,0.0064878745631696275,0.0064
which_slit,10000,16,-17.625,0.00712645853610443,0.0072
which_slit,10000,17,-16.875,0.008202167688807134,0.0088
which_slit,10000,18,-16.125,0.008916532337021839,0.0096
which_slit,10000,19,-15.375,0.009885208121863241,0.0095
which_slit,10000,20,-14.625,0.011205058469565547,0.0123
which_slit,10000,21,-13.875,0.01199818751264165,0.0109
which_slit,10000,22,-13.125,0.013462892167699858,0.0132
which_slit,10000,23,-12.375,0.014270774400274161,0.0153
which_slit,10000,24,-11.625,0.015430470105010266,0.0156
which_slit,10000,25,-10.875,0.017057080569063274,0.017
which_slit,10000,26,-10.125,0.017809950590189676,0.0176
which_slit,10000,27,-9.375,0.019490857374142884,0.0207
which_slit,10000,28,-8.625,0.020149029829850985,0.0212
which_slit,10000,29,-7.875,0.02125758591281819,0.0218
which_slit,10000,30,-7.125,0.022919369008286897,0.0235
which_slit,10000,31,-6.375,0.023344503240308196,0.0246
which_slit,10000,32,-5.625,0.024920978460600204,0.0252
which_slit,10000,33,-4.875,0.025132926132114607,0.0247
which_slit,10000,34,-4.125,0.025875985446634907,0.0234
which_slit,10000,35,-3.375,0.027218487236937015,0.0304
which_slit,10000,36,-2.625,0.027047909187202315,0.0281
which_slit,10000,37,-1.875,0.02817185650013842,0.0251
which_slit,10000,38,-1.125,0.02772067236161742,0.0289
which_slit,10000,39,-0.375,0.027855768147727417,0.0306
which_slit,10000,40,0.375,0.02858942392130612,0.0263
which_slit,10000,41,1.125,0.02772067236161742,0.0254
which_slit,10000,42,1.875,0.02817185650013842,0.026
which_slit,10000,43,2.625,0.027047909187202315,0.0281
which_slit,10000,44,3.375,0.02652844905460171,0.0254
which_slit,10000,45,4.125,0.02656602362897021,0.0293
which_slit,10000,46,4.875,0.025132926132114607,0.0258
which_slit,10000,47,5.625,0.024920978460600204,0.0245
which_slit,10000,48,6.375,0.023344503240308196,0.0247
which_slit,10000,49,7.125,0.022345402175982895,0.0223
which_slit,10000,50,7.875,0.021831552745122194,0.0217
which_slit,10000,51,8.625,0.020149029829850985,0.0179
which_slit,10000,52,9.375,0.019490857374142884,0.0198
which_slit,10000,53,10.125,0.017809950590189676,0.0205
which_slit,10000,54,10.875,0.01663520125729947,0.0166
which_slit,10000,55,11.625,0.015852349416774065,0.0144
which_slit,10000,56,12.375,0.014270774400274161,0.0131
which_slit,10000,57,13.125,0.013462892167699858,0.0129
which_slit,10000,58,13.875,0.01199818751264165,0.0104
which_slit,10000,59,14.625,0.010931347334382948,0.0101
which_slit,10000,60,15.375,0.010158919257045844,0.0105
which_slit,10000,61,16.125,0.008916532337021839,0.01
which_slit,10000,62,16.875,0.008202167688807134,0.0081
which_slit,10000,63,17.625,0.00712645853610443,0.0079
which_slit,10000,64,18.375,0.0063314839463494265,0.0064
which_slit,10000,65,19.125,0.005736926330088124,0.0047
which_slit,10000,66,19.875,0.004906382316029521,0.0051
which_slit,10000,67,20.625,0.004401871233330218,0.0046
which_slit,10000,68,21.375,0.0037236498483763157,0.0039
which_slit,10000,69,22.125,0.0032301035902367135,0.0031
which_slit,10000,70,22.875,0.0028460070094520123,0.0026
which_slit,10000,71,23.625,0.00237892454526961,0.0024
which_slit,10000,72,24.375,0.0020711021202739085,0.0014
which_slit,10000,73,25.125,0.001716191632894707,0.0009
which_slit,10000,74,25.875,0.0014407409145445061,0.0014
which_slit,10000,75,26.625,0.0012472867087597052,0.0014
which_slit,10000,76,27.375,0.0010052507082273043,0.001
which_slit,10000,77,28.125,0.0008625647666974037,0.0009
which_slit,10000,78,28.875,0.0006874677563360029,0.0004
which_slit,10000,79,29.625,0.0005699336888012024,0.0002
which_slit,50000,0,-29.625,0.0005830850106480025,0.00068
which_slit,50000,1,-28.875,0.0006874677563360029,0.0007
which_slit,50000,2,-28.125,0.0008625647666974037,0.0007
which_slit,50000,3,-27.375,0.0010052507082273043,0.0011
which_slit,50000,4,-26.625,0.0012124174958227053,0.00116
which_slit,50000,5,-25.875,0.0014756101274815063,0.00164
which_slit,50000,6,-25.125,0.001716191632894707,0.00156
which_slit,50000,7,-24.375,0.0020711021202739085,0.00236
which_slit,50000,8,-23.625,0.00237892454526961,0.00214
which_slit,50000,9,-22.875,0.0027672755746791116,0.00292
which_slit,50000,10,-22.125,0.0033088350250096137,0.00324
which_slit,50000,11,-21.375,0.0037236498483763157,0.00346
which_slit,50000,12,-20.625,0.004401871233330218,0.00422
which_slit,50000,13,-19.875,0.004906382316029521,0.00486
which_slit,50000,14,-19.125,0.005580535713267923,0.0049
which_slit,50000,15,-18.375,0.0064878745631696275,0.00682
which_slit,50000,16,-17.625,0.00712645853610443,0.00734
which_slit,50000,17,-16.875,0.008202167688807134,0.00876
which_slit,50000,18,-16.125,0.008916532337021839,0.008
which_slit,50000,19,-15.375,0.009885208121863241,0.0095
which_slit,50000,20,-14.625,0.011205058469565547,0.01136
which_slit,50000,21,-13.875,0.01199818751264165,0.01166
which_slit,50000,22,-13.125,0.013462892167699858,0.01392
which_slit,50000,23,-12.375,0.014270774400274161,0.01422
which_slit,50000,24,-11.625,0.015430470105010266,0.01598
which_slit,50000,25,-10.875,0.017057080569063274,0.01668
which_slit,50000,26,-10.125,0.017809950590189676,0.01832
which_slit,50000,27,-9.375,0.019490857374142884,0.01966
which_slit,50000,28,-8.625,0.020149029829850985,0.02058
which_slit,50000,29,-7.875,0.02125758591281819,0.02178
which_slit,50000,30,-7.125,0.022919369008286897,0.02278
which_slit,50000,31,-6.375,0.023344503240308196,0.02318
which_slit,50000,32,-5.625,0.024920978460600204,0.02588
which_slit,50000,33,-4.875,0.025132926132114607,0.02598
which_slit,50000,34,-4.125,0.025875985446634907,0.02474
which_slit,50000,35,-3.375,0.027218487236937015,0.0277
which_slit,50000,36,-2.625,0.027047909187202315,0.0275
which_slit,50000,37,-1.875,0.02817185650013842,0.02824
which_slit,50000,38,-1.125,0.02772067236161742,0.02838
which_slit,50000,39,-0.375,0.027855768147727417,0.02718
which_slit,50000,40,0.375,0.02858942392130612,0.0283
which_slit,50000,41,1.125,0.02772067236161742,0.02752
which_slit,50000,42,1.875,0.02817185650013842,0.02794
which_slit,50000,43,2.625,0.027047909187202315,0.02694
which_slit,50000,44,3.375,0.02652844905460171,0.02664
which_slit,50000,45,4.125,0.02656602362897021,0.02564
which_slit,50000,46,4.875,0.025132926132114607,0.02564
which_slit,50000,47,5.625,0.024920978460600204,0.02502
which_slit,50000,48,6.375,0.023344503240308196,0.02466
which_slit,50000,49,7.125,0.022345402175982895,0.02136
which_slit,50000,50,7.875,0.021831552745122194,0.0212
which_slit,50000,51,8.625,0.020149029829850985,0.01972
which_slit,50000,52,9.375,0.019490857374142884,0.01998
which_slit,50000,53,10.125,0.017809950590189676,0.01748
which_slit,50000,54,10.875,0.01663520125729947,0.01534
which_slit,50000,55,11.625,0.015852349416774065,0.01544
which_slit,50000,56,12.375,0.014270774400274161,0.01488
which_slit,50000,57,13.125,0.013462892167699858,0.01278
which_slit,50000,58,13.875,0.01199818751264165,0.01212
which_slit,50000,59,14.625,0.010931347334382948,0.01096
which_slit,50000,60,15.375,0.010158919257045844,0.0104
which_slit,50000,61,16.125,0.008916532337021839,0.009
which_slit,50000,62,16.875,0.008202167688807134,0.0081
which_slit,50000,63,17.625,0.00712645853610443,0.00714
which_slit,50000,64,18.375,0.0063314839463494265,0.00618
which_slit,50000,65,19.125,0.005736926330088124,0.00588
which_slit,50000,66,19.875,0.004906382316029521,0.00516
which_slit,50000,67,20.625,0.004401871233330218,0.00462
which_slit,50000,68,21.375,0.0037236498483763157,0.00348
which_slit,50000,69,22.125,0.0032301035902367135,0.00292
which_slit,50000,70,22.875,0.0028460070094520123,0.00302
which_slit,50000,71,23.625,0.00237892454526961,0.00296
which_slit,50000,72,24.375,0.0020711021202739085,0.0021
which_slit,50000,73,25.125,0.001716191632894707,0.00168
which_slit,50000,74,25.875,0.0014407409145445061,0.00126
which_slit,50000,75,26.625,0.0012472867087597052,0.0011
which_slit,50000,76,27.375,0.0010052507082273043,0.0012
which_slit,50000,77,28.125,0.0008625647666974037,0.00096
which_slit,50000,78,28.875,0.0006874677563360029,0.00072
which_slit,50000,79,29.625,0.0005699336888012024,0.00078


==> data/rm_sim7b_pattern_error_summary.csv <==
case,records,L1_error,max_abs_bin_error
coherent,500,0.2608467050243707,0.015310428099501765
coherent,2000,0.11987963099431252,0.008689571900498239
coherent,10000,0.06265493086705097,0.002672537441542524
coherent,50000,0.027949550724878494,0.002196235353376992
which_slit,500,0.28222187684842936,0.018509142625857115
which_slit,2000,0.141313674454068,0.006624014553365094
which_slit,10000,0.05964994836945299,0.0031815127630629852
which_slit,50000,0.02745733894528355,0.0013154967596918053


==> data/rm_sim7b_post_record_gue_path.csv <==
step,tau,delta,s,recorded_bin_center
0,-5.811323644522304e-17,1.8399999986694442,-0.08338160966217921,-0.375
1,-0.009074096175220678,2.1263050388518274,0.06123856924241037,-0.375
2,-0.13071512092718435,2.376308214094544,0.1724009322643367,-0.375
3,-0.032220495798882406,2.5133916267134215,0.2284859061753961,-0.375
4,-0.0896193716420697,2.6805030349003713,0.2928572959391468,-0.375
5,0.0869722506064603,2.857908849674576,0.35694300539315177,-0.375
6,0.09494663554919977,3.026328258245862,0.41420290818445527,-0.375
7,-0.0053684846549671705,3.0007324013472627,0.4057092120947828,-0.375
8,0.11009660690946577,3.1523244938352706,0.45499293468864793,-0.375
9,0.08579130902613889,3.5827006128641834,0.5829696966005607,-0.375
10,0.025373475434368548,3.8346596740721504,0.6509335082281501,-0.375
11,0.08737974529184941,3.975462980720051,0.6869940339010006,-0.375
12,0.11862469292315377,4.112396714164822,0.7208588201194558,-0.375
13,0.15765582740176212,4.170147548902094,0.7348042380545446,-0.375
14,0.06867088976510688,4.374687425135675,0.7826878910139937,-0.375
15,0.07200786006272386,4.442370682402435,0.7980409908683185,-0.375
16,0.23201523530628299,4.590887801068676,0.830926245521264,-0.375
17,0.5146215441443641,4.7380115492297215,0.8624703627485448,-0.375
18,0.45476666707538727,4.768581721323565,0.8689017470722109,-0.375
19,0.440699669682163,4.988125842680108,0.9139130760254243,-0.375
20,0.3283415456127394,5.206250695451566,0.9567127799531944,-0.375
21,0.5167527188538886,5.356268422175326,0.9851203621773836,-0.375
22,0.6491125513588798,5.395519986311827,0.9924217965105818,-0.375
23,0.6983638621738207,5.584433574578749,1.026835827763124,-0.375
24,0.6999097831432443,5.472481971200418,1.00658507541377,-0.375
25,0.6662088476494004,5.631256787638486,1.0351854671658456,-0.375
26,0.768448901942036,5.696550633998017,1.0467136591720532,-0.375
27,0.9106990252825735,5.6657192014895905,1.0412866611115956,-0.375
28,0.8636200486951648,5.73543224803574,1.053515937370517,-0.375
29,0.7434177531009245,5.8787212988086575,1.0781920915123862,-0.375
30,0.7266912595783313,5.8569977108850395,1.0744899557135856,-0.375
31,0.24004371489880488,5.82408707026956,1.068855080475014,-0.375
32,0.2358164464707514,5.650286490893666,1.0385590696657419,-0.375
33,0.11393234494266669,5.843268193476342,1.0721430819207056,-0.375
34,-0.004677574217118452,6.009389974533403,1.1001760610939901,-0.375
35,-0.11994780274643924,6.153664779165508,1.123900622832446,-0.375
36,-0.3063604273350514,6.087760044444141,1.1131330247095497,-0.375
37,-0.46432228059562597,6.093179585428455,1.1140228643289216,-0.375
38,-0.4052681723286169,5.974598244203987,1.094369675533187,-0.375
39,-0.38592013251541035,5.908342168507846,1.083218098564112,-0.375
40,-0.7531909215244842,5.7265109607094065,1.0519592573267575,-0.375
41,-0.8555734151966068,5.745072501717499,1.0551953506293756,-0.375
42,-0.9395383392287058,5.690095937011686,1.0455799280708982,-0.375
43,-1.010592648553199,5.779547656163414,1.061178238882513,-0.375
44,-0.8086643476266211,5.894949553960726,1.080948795964568,-0.375
45,-0.8592028945664572,5.874522068197162,1.077477526067079,-0.375
46,-0.73639023332219,5.841079202126087,1.0717683940923228,-0.375
47,-0.5366616594947746,5.890853316213999,1.080253682028456,-0.375
48,-0.4997619807915365,5.840698727358636,1.0717032542189437,-0.375
49,-0.37208243282684006,5.863910343856117,1.075669494660613,-0.375
50,-0.6556893478616366,6.0150050829280834,1.1011100139084151,-0.375
51,-0.9970270197660855,6.036247699101146,1.1046353964654179,-0.375
52,-1.2712124209399454,6.0546211292810215,1.1076746229401166,-0.375
53,-1.370156277720603,6.146757094685807,1.1227774605089564,-0.375
54,-1.4147918919210725,6.0810359127800115,1.1120278812964892,-0.375
55,-1.4974290121245633,6.1214973051474395,1.118659543744304,-0.375
56,-1.69594728598339,6.1312864383902514,1.1202574068145223,-0.375
57,-1.6871750286687819,6.152130946517697,1.123651336611555,-0.375
58,-1.6748673198090884,6.15502410900927,1.124121496048373,-0.375
59,-1.5210031101091064,6.064417372397006,1.1092912933134749,-0.375
60,-1.297818075283078,5.997593849310385,1.0982111831210981,-0.375
61,-1.4031351328212538,5.999915254053309,1.098598164243912,-0.375
62,-1.3031286629139778,6.134159715435068,1.1207259225230162,-0.375
63,-1.152609871600499,6.1793799434045535,1.128070753093549,-0.375
64,-1.1203799347631114,6.2271360191611675,1.1357693385414867,-0.375
65,-1.2693573177813406,6.266308234932786,1.1420402024187843,-0.375
66,-1.4516746357729184,6.35172797822255,1.1555797178807605,-0.375
67,-1.2953590476051728,6.387481118951184,1.1611928190283165,-0.375
68,-1.4510965261146278,6.228809907888827,1.1360381079705673,-0.375
69,-1.586062948718217,6.298388165675093,1.1471465733849475,-0.375
70,-1.6823133302740274,6.342602928664558,1.154142060205597,-0.375
71,-1.7161525124993957,6.448915466974736,1.1707647914547588,-0.375
72,-1.625524369923434,6.375212705365118,1.1592702754753965,-0.375
73,-1.5514831764560741,6.334236642034538,1.1528221274576875,-0.375
74,-1.6499836589014034,6.3768005260236755,1.159519306061854,-0.375
75,-1.644849999510513,6.240701142110051,1.1379453580268326,-0.375
76,-1.811891015008797,6.280433662276329,1.1442918520386098,-0.375
77,-1.6943844927853968,6.277383639085007,1.1438060951306852,-0.375
78,-1.708811579889399,6.282260167891549,1.1445826345177152,-0.375
79,-1.618287485279922,6.276493123138604,1.1436642240633226,-0.375
80,-1.6070856897098753,6.285164292589857,1.1450448015685908,-0.375
81,-1.7240627732970597,6.302142950085155,1.147742545806539,-0.375
82,-1.6191103667534914,6.452904530116292,1.1713831636331908,-0.375
83,-1.630345562694404,6.650942869579322,1.201611448956435,-0.375
84,-1.6815007436466114,6.770942524966293,1.219493117496119,-0.375
85,-1.5265681540385614,6.9204742907786345,1.2413371258507946,-0.375
86,-1.201119108855026,6.7323786047111,1.2137813337462164,-0.375
87,-1.2384752549247233,6.856116123798331,1.2319939381356086,-0.375
88,-0.9854305937089438,6.726303360139256,1.2128785343487205,-0.375
89,-1.2495473587995654,6.842483934686507,1.230003633498093,-0.375
90,-1.2449013049866764,6.858786858587652,1.2323834027678426,-0.375
91,-1.1788263497959546,6.951654008160561,1.2458324374880847,-0.375
92,-1.06158854374344,6.903776950104947,1.2389214653564358,-0.375
93,-1.368803609995361,6.835442320388872,1.2289740015512014,-0.375
94,-1.1859955230435018,6.901715436286097,1.2386228140984472,-0.375
95,-1.2726644007568055,6.82249631747992,1.227078253279169,-0.375
96,-1.245565030739287,6.659179148043721,1.2028490453518321,-0.375
97,-1.1928698726425209,6.63095843594025,1.1986021736636099,-0.375
98,-0.8428423706771063,6.6867967147134335,1.2069877619770415,-0.375
99,-0.7651926577160599,6.55871585562727,1.1876476495184378,-0.375
100,-1.08235298039579,6.59092718038073,1.1925468531080368,-0.375


==> data/rm_sim7b_summary.csv <==
num_screen_bins,max_records,finite_N_for_post_record_GUE_path,post_record_GUE_epsilon,post_record_steps,initial_post_record_s,final_post_record_s
80,50000,64,0.22,100,-0.08338160966217921,1.1925468531080368


==> data/rm_sim7c_euclidean_freezing_view.csv <==
step,state_space_coordinate_u,tau_E,delta_E,s_E,abs_delta_tau_E,distance_to_boundary
0,0.0,0.0,0.15,-0.28768207245178107,0.0,1.0
1,0.3288700139847146,0.3175050690217108,0.15,-0.28768207245178107,0.3175050690217108,0.6824949309782893
2,0.20334150686009692,0.20058452343208563,0.15,-0.28768207245178107,0.11692054558962514,0.7994154765679143
3,0.009059548188101701,0.009059300340851062,0.15,-0.28768207245178107,0.19152522309123457,0.990940699659149
4,0.1540329995788822,0.15282624681331777,0.15,-0.28768207245178107,0.1437669464724667,0.8471737531866822
5,0.007224341824110608,0.007224216144583204,0.15,-0.28768207245178107,0.14560203066873456,0.9927757838554168
6,0.05902401055379074,0.058955562655227285,0.15,-0.28768207245178107,0.05173134651064408,0.9410444373447727
7,0.0184179844036972,0.01841590209015723,0.15,-0.28768207245178107,0.04053966056507005,0.9815840979098428
8,0.1795608773042181,0.17765563800445172,0.15,-0.28768207245178107,0.1592397359142945,0.8223443619955483
9,0.1427555992079699,0.14179369313164114,0.15,-0.28768207245178107,0.03586194487281058,0.8582063068683589
10,0.3737943154805691,0.3573060941440744,0.15,-0.28768207245178107,0.21551240101243324,0.6426939058559256
11,0.4402920800172266,0.41388651755593653,0.15,-0.28768207245178107,0.056580423411862146,0.5861134824440635
12,0.546416544288428,0.4978296703139945,0.15,-0.28768207245178107,0.08394315275805797,0.5021703296860055
13,0.8283518738852877,0.6795900480225302,0.15,-0.28768207245178107,0.1817603777085357,0.3204099519774698
14,1.1614503878643236,0.8215119907981672,0.15,-0.28768207245178107,0.14192194277563697,0.17848800920183283
15,1.219970555724921,0.8396454899418998,0.15,-0.28768207245178107,0.018133499143732634,0.1603545100581002
16,1.5240597021116784,0.9094025327116537,0.09059746728834628,-0.791891108764613,0.06975704276975392,0.09059746728834628
17,1.4514963959969793,0.8959883663493768,0.10401163365062316,-0.6538146116375312,0.01341416636227688,0.10401163365062316
18,1.6282018799006164,0.9258050843831016,0.0741949156168984,-0.9916217414057983,0.029816718033724765,0.0741949156168984
19,1.477563444193764,0.9010104817850443,0.09898951821495572,-0.7033033986353803,0.024794602598057325,0.09898951821495572
20,1.6114878739854144,0.9233795986585464,0.07662040134145365,-0.9594539892123319,0.02236911687350207,0.07662040134145365
21,1.33371416775154,0.8701541710706346,0.12984582892936536,-0.43196955117804015,0.05322542758791171,0.12984582892936536
22,1.2017128418492802,0.8341763125633213,0.15,-0.28768207245178107,0.03597785850731339,0.16582368743667875
23,1.3524331361965585,0.8746263632056444,0.12537363679435565,-0.46701899335112546,0.0404500506423231,0.12537363679435565
24,1.4430604697696006,0.8943121307552164,0.10568786924478357,-0.6378272461540414,0.019685767549572075,0.10568786924478357
25,1.6817584521336326,0.9330893726307066,0.06691062736929343,-1.09495955748142,0.03877724187549014,0.06691062736929343
26,1.9400477005142363,0.9595377880233434,0.04046221197665656,-1.5979488655995,0.02644841539263687,0.04046221197665656
27,2.0596078209748896,0.9680056190878386,0.031994380912161446,-1.8327570756621345,0.008467831064495113,0.031994380912161446
28,2.136340025594773,0.9724948193259682,0.02750518067403185,-1.983942991471717,0.004489200238129598,0.02750518067403185
29,1.9112759353019215,0.9571924524149437,0.04280754758505634,-1.5416029340620743,0.01530236691102449,0.04280754758505634
30,2.1247249043318455,0.9718574841018677,0.028142515898132325,-1.96103591238595,0.014665031686924013,0.028142515898132325
31,2.1419672074371863,0.9727984506740737,0.027201549325926333,-1.995043434356276,0.0009409665722059923,0.027201549325926333
32,2.3942579496376104,0.9834878542320936,0.016512145767906383,-2.4942211492896447,0.01068940355801995,0.016512145767906383
33,2.8259375325317877,0.9930027122057193,0.00699728779428066,-3.352794750533859,0.009514857973625723,0.00699728779428066
34,2.869974438224648,0.9935907400790992,0.0064092599209008005,-3.440573559238879,0.0005880278733798594,0.0064092599209008005
35,2.8160953448938955,0.9928641067000706,0.007135893299929363,-3.333179923746275,0.0007266333790285628,0.007135893299929363
36,3.0030294531479274,0.9950845524653421,0.004915447534657891,-3.7059345622298787,0.0022204457652714726,0.004915447534657891
37,3.3485161425929126,0.9975339039209303,0.0024660960790696684,-4.395681001060538,0.0024493514555882223,0.0024660960790696684
38,3.8065146904511447,0.9990125414645956,0.000987458535404384,-5.310938139100394,0.0014786375436652843,0.000987458535404384
39,3.982443726090303,0.9993053397369677,0.0006946602630323317,-5.662649749651106,0.00029279827237205236,0.0006946602630323317
40,3.8835315037655462,0.999153448223154,0.0008465517768460051,-5.464901280031899,0.00015189151381367338,0.0008465517768460051
41,4.076004851206425,0.9994238546791889,0.0005761453208110723,-5.84971272358005,0.00027040645603493285,0.0005761453208110723
42,3.978986155767781,0.9993005211020151,0.0006994788979849398,-5.655737019163539,0.0001233335771738675,0.0006994788979849398
43,4.107133614440153,0.9994586208942434,0.0005413791057565787,-5.911952862082181,0.00015809979222836112,0.0005413791057565787
44,4.377332243983727,0.999684601935112,0.00031539806488800615,-6.452237106441725,0.00022598104086857251,0.00031539806488800615
45,4.462139090188513,0.9997338003877143,0.0002661996122856891,-6.621826196047724,4.919845260231703e-05,0.0002661996122856891
46,4.678886000758316,0.9998274306044551,0.00017256939554488593,-7.055273196943067,9.363021674080318e-05,0.00017256939554488593
47,4.601722186734678,0.9997986363095782,0.00020136369042178526,-6.900959967389011,2.879429487689933e-05,0.00020136369042178526
48,4.732897929779847,0.9998450992753483,0.00015490072465174087,-7.163288219927584,4.6462965770044384e-05,0.00015490072465174087
49,4.837641577782908,0.9998743736823108,0.00012562631768919807,-7.3727608777036,2.9274406962542798e-05,0.00012562631768919807
50,4.674460530363192,0.9998258965570491,0.0001741034429508792,-7.046423023242898,4.847712526168113e-05,0.0001741034429508792
51,5.031273294479603,0.9999147090371691,8.529096283094173e-05,-7.760004142355128,8.881248011993748e-05,8.529096283094173e-05
52,5.224733808540815,0.9999420742998067,5.792570019325094e-05,-8.146911487356421,2.736526263769079e-05,5.792570019325094e-05
53,5.476480754740166,0.9999649884249299,3.501157507013186e-05,-8.650393922425856,2.2914125123119078e-05,3.501157507013186e-05
54,5.646445799004908,0.9999750779319159,2.492206808413222e-05,-8.990318966124448,1.0089506985999641e-05,2.492206808413222e-05
55,5.843235150657586,0.9999831865522008,1.681344779924654e-05,-9.383893615080733,8.108620284885681e-06,1.681344779924654e-05
56,5.755233931860053,0.9999799509885109,2.0049011489109425e-05,-9.2078927952818,3.235563689862886e-06,2.0049011489109425e-05
57,6.0048527950534005,0.9999878303388499,1.2169661150140954e-05,-9.707126581963477,7.879350338968472e-06,1.2169661150140954e-05
58,5.650669017429323,0.999975287545499,2.47124545009747e-05,-8.998765298169188,1.2542793350833747e-05,2.47124545009747e-05
59,5.922618188322186,0.999985654817246,1.4345182754005315e-05,-9.542658456268251,1.0367271746969386e-05,1.4345182754005315e-05
60,6.085309594613593,0.9999896391594381,1.0360840561940421e-05,-9.868039276667695,3.984342192064894e-06,1.0360840561940421e-05
61,6.211377034919139,0.9999919481680034,8.051831996591652e-06,-10.120173002775115,2.309008565348769e-06,8.051831996591652e-06
62,6.349998356320366,0.9999938977474424,6.102252557593779e-06,-10.39741467077825,1.9495794389978727e-06,6.102252557593779e-06
63,6.578787869266439,0.999996138405932,3.861594067955387e-06,-10.854992576329579,2.240658489638392e-06,3.861594067955387e-06
64,6.675857983596017,0.9999968198124239,3.180187576057314e-06,-11.049132464296159,6.814064918980733e-07,3.180187576057314e-06
65,6.727947293834397,0.9999971344459474,2.865554052600139e-06,-11.153310927463341,3.146335234571751e-07,2.865554052600139e-06
66,6.809493315844392,0.9999975656740775,2.434325922506808e-06,-11.316402755859013,4.312281300933307e-07,2.434325922506808e-06
67,6.9852952456769035,0.9999982873080185,1.7126919814591801e-06,-11.668006254697769,7.21633941047628e-07,1.7126919814591801e-06
68,7.156862196006541,0.999998784770754,1.215229246009919e-06,-12.011139906691911,4.974627354492611e-07,1.215229246009919e-06
69,7.204154305116516,0.9999988944437793,1.1055562206818692e-06,-12.105724070074281,1.0967302532804979e-07,1.1055562206818692e-06
70,7.519910325848374,0.9999994120793018,5.879206982362106e-07,-12.737235852654267,5.176355224456586e-07,5.879206982362106e-07
71,7.900521825925371,0.999999725385244,2.7461475604617647e-07,-13.498458696110262,3.1330594219003416e-07,2.7461475604617647e-07
72,8.21791499533393,0.9999998544407886,1.4555921135084304e-07,-14.133244969817907,1.2905554469533342e-07,1.4555921135084304e-07
73,8.364068765828103,0.9999998913343832,1.086656168380884e-07,-14.425552492859568,3.6893594512754646e-08,1.086656168380884e-07
74,8.39608955703216,0.9999998980753462,1.0192465382807825e-07,-14.48959407215244,6.740963010010148e-09,1.0192465382807825e-07
75,8.597361630579059,0.9999999318514609,6.814853914516306e-08,-14.892138202473872,3.377611468291519e-08,6.814853914516306e-08
76,8.411670699948717,0.9999999012025723,9.879742768337252e-08,-14.520756355690816,3.064888853820946e-08,9.879742768337252e-08
77,8.551196506532136,0.9999999252596604,7.474033958398962e-08,-14.799807956927836,2.4057088099382895e-08,7.474033958398962e-08
78,8.681265446788672,0.9999999423792875,5.7620712534678376e-08,-15.05994582883245,1.7119627049311248e-08,5.7620712534678376e-08
79,8.583021321513582,0.99999992986862,7.01313800366421e-08,-14.86345758389328,1.2510667501963724e-08,7.01313800366421e-08
80,8.721761719153005,0.9999999468621461,5.3137853894824616e-08,-15.140938370866994,1.6993526141817483e-08,5.3137853894824616e-08
81,8.917612437086062,0.9999999640838115,3.591618846776612e-08,-15.532639798407718,1.7221665427058497e-08,3.591618846776612e-08
82,9.159757792431554,0.9999999778708129,2.212918714938894e-08,-16.016930501833887,1.3787001318377179e-08,2.212918714938894e-08
83,9.050627035208619,0.9999999724732314,2.752676864226089e-08,-15.798668988118262,5.39758149287195e-09,2.752676864226089e-08
84,8.916392590194894,0.99999996399608,3.6003919956506536e-08,-15.530200104303297,8.477151314245646e-09,3.6003919956506536e-08
85,9.302712930200556,0.9999999833736772,1.6626322763002577e-08,-16.30284077644361,1.937759719350396e-08,1.6626322763002577e-08
86,9.379917169953297,0.9999999857525396,1.4247460433658432e-08,-16.45724924886173,2.3788623293441447e-09,1.4247460433658432e-08
87,9.38554144130465,0.9999999859119048,1.4088095245945453e-08,-16.46849779255581,1.593651877129787e-10,1.4088095245945453e-08
88,9.132923718353059,0.9999999766507335,2.334926652025615e-08,-15.963262353299514,9.261171274310698e-09,2.334926652025615e-08
89,9.206773657233365,0.9999999798568215,2.0143178458553734e-08,-16.110962231473593,3.2060880617024168e-09,2.0143178458553734e-08
90,9.325614248786353,0.9999999841180298,1.5881970183428962e-08,-16.348643409422433,4.261208275124773e-09,1.5881970183428962e-08
91,9.61244265984592,0.9999999910511261,1e-08,-16.811242831518264,6.933096319272636e-09,8.948873864156326e-09
92,9.821945198549745,0.999999994114318,1e-08,-16.811242831518264,3.063191811314425e-09,5.885682052841901e-09
93,9.939963422300652,0.9999999953517715,1e-08,-16.811242831518264,1.2374535840464773e-09,4.648228468795423e-09
94,9.928320172034331,0.9999999952422605,1e-08,-16.811242831518264,1.0951106688139589e-10,4.757739535676819e-09
95,9.918623549946426,0.9999999951490919,1e-08,-16.811242831518264,9.316858395891359e-11,4.850908119635733e-09
96,10.011013705567667,0.9999999959675037,1e-08,-16.811242831518264,8.184117827880755e-10,4.032496336847657e-09
97,10.043960545454668,0.9999999962246544,1e-08,-16.811242831518264,2.5715074514209846e-10,3.775345591705559e-09
98,10.656302473932444,0.9999999988906124,1e-08,-16.811242831518264,2.665958009906433e-09,1.1093875817991261e-09
99,10.77040931528478,0.9999999991169783,1e-08,-16.811242831518264,2.263659260037798e-10,8.830216557953463e-10
100,10.98475174978028,0.9999999994248304,1e-08,-16.811242831518264,3.078520771637727e-10,5.751695786315736e-10
101,11.104939411991765,0.9999999995477253,1e-08,-16.811242831518264,1.2289491646555462e-10,4.5227466216601897e-10
102,10.918180718007077,0.9999999993429193,1e-08,-16.811242831518264,2.0480606099937404e-10,6.57080723165393e-10
103,10.883442865574724,0.9999999992956449,1e-08,-16.811242831518264,4.727440661156379e-11,7.043551297769568e-10
104,10.886552301342812,0.9999999993000116,1e-08,-16.811242831518264,4.366729200455666e-12,6.999884005765011e-10
105,11.054764311880406,0.9999999994999842,1e-08,-16.811242831518264,1.9997259403936596e-10,5.000158065371352e-10
106,11.005906630441528,0.9999999994486581,1e-08,-16.811242831518264,5.132605451763084e-11,5.51341861054766e-10
107,11.173616048790988,0.9999999996057692,1e-08,-16.811242831518264,1.5711110190608224e-10,3.9423075914868377e-10
108,11.21898778368178,0.999999999639968,1e-08,-16.811242831518264,3.419875493904101e-11,3.6003200420964276e-10
109,11.408565548621544,0.99999999975358,1e-08,-16.811242831518264,1.136120086897563e-10,2.4641999551988647e-10
110,11.911445721647482,0.9999999999098678,1e-08,-16.811242831518264,1.5628776051102022e-10,9.013223500886625e-11
111,12.105187199525425,0.9999999999388216,1e-08,-16.811242831518264,2.8953839326106845e-11,6.11783956827594e-11
112,12.020445661206907,0.9999999999275224,1e-08,-16.811242831518264,1.1299183810820068e-11,7.247757949357947e-11
113,12.269484842332863,0.9999999999559556,1e-08,-16.811242831518264,2.8433144727557647e-11,4.404443476602182e-11
114,12.523325618284508,0.9999999999734901,1e-08,-16.811242831518264,1.7534529384022335e-11,2.6509905381999488e-11
115,12.918702555519685,0.9999999999879777,1e-08,-16.811242831518264,1.4487633315241055e-11,1.2022272066758433e-11
116,12.902182628814774,0.9999999999875738,1e-08,-16.811242831518264,4.0389913635863195e-13,1.2426171203117065e-11
117,13.100292754374289,0.9999999999916389,1e-08,-16.811242831518264,4.065081604665011e-12,8.361089598452054e-12
118,13.64733390426399,0.9999999999972004,1e-08,-16.811242831518264,5.561440197254797e-12,2.7996494011972572e-12
119,13.551956257453796,0.9999999999966119,1e-08,-16.811242831518264,5.88418203051333e-13,3.3880676042485902e-12
120,13.539404348114209,0.9999999999965258,1e-08,-16.811242831518264,8.615330671091215e-14,3.4742209109595024e-12
121,13.483102291186274,0.9999999999961117,1e-08,-16.811242831518264,4.141131881851834e-13,3.888334099144686e-12
122,13.445206722407114,0.9999999999958056,1e-08,-16.811242831518264,3.0608848788915566e-13,4.1944225870338414e-12
123,13.359312642848518,0.9999999999950194,1e-08,-16.811242831518264,7.861489237370733e-13,4.980571510770915e-12
124,13.29023195571951,0.9999999999942815,1e-08,-16.811242831518264,7.379652444683416e-13,5.718536755239256e-12
125,13.283318442075965,0.9999999999942019,1e-08,-16.811242831518264,7.960299086562372e-14,5.79813974610488e-12
126,13.648379042752213,0.9999999999972061,1e-08,-16.811242831518264,3.0042635046356736e-12,2.7938762414692064e-12
127,13.91762902444254,0.9999999999983694,1e-08,-16.811242831518264,1.163291685202239e-12,1.6305845562669674e-12
128,13.734621724808713,0.9999999999976488,1e-08,-16.811242831518264,7.206457652841891e-13,2.3512303215511565e-12
129,13.891104982761728,0.9999999999982806,1e-08,-16.811242831518264,6.318279233141766e-13,1.71940239823698e-12
130,13.883343492118907,0.9999999999982537,1e-08,-16.811242831518264,2.6867397195928788e-14,1.7462697954329087e-12
131,13.831569023077524,0.9999999999980632,1e-08,-16.811242831518264,1.9051427102567686e-13,1.9367840664585856e-12
132,13.919153016291563,0.9999999999983744,1e-08,-16.811242831518264,3.111955138024314e-13,1.6255885526561542e-12
133,14.418132015767887,0.9999999999994007,1e-08,-16.811242831518264,1.0262901639634947e-12,5.992983886926595e-13
134,14.723676697043512,0.9999999999996747,1e-08,-16.811242831518264,2.7400304247748863e-13,3.2529534621517087e-13
135,15.00099840348279,0.9999999999998133,1e-08,-16.811242831518264,1.3855583347321954e-13,1.8673951274195133e-13
136,15.205225410660617,0.9999999999998759,1e-08,-16.811242831518264,6.261657858885883e-14,1.241229341530925e-13
137,15.41485621570748,0.9999999999999184,1e-08,-16.811242831518264,4.2521541843143495e-14,8.1601392309949e-14
138,15.179583519555958,0.9999999999998693,1e-08,-16.811242831518264,4.907185768843192e-14,1.3067324999838092e-13
139,15.097581602988933,0.999999999999846,1e-08,-16.811242831518264,2.3314683517128287e-14,1.539879335155092e-13
140,15.151964688415182,0.9999999999998619,1e-08,-16.811242831518264,1.587618925213974e-14,1.3811174426336947e-13


==> data/rm_sim7d_gaussian_constrained_freezing.csv <==
step,tau,s,delta,distance_to_right_boundary,abs_delta_tau,metric_step
0,0.0,-0.28768207245178107,0.15,1.0,0.0,0.0
1,0.08000000000000002,-0.28768207245178107,0.15,0.9199999999999999,0.08000000000000002,0.08000000000000002
2,0.16000000000000003,-0.28768207245178107,0.15,0.84,0.08000000000000002,0.08000000000000002
3,0.24000000000000005,-0.28768207245178107,0.15,0.76,0.08000000000000002,0.08000000000000002
4,0.32000000000000006,-0.28768207245178107,0.15,0.6799999999999999,0.08000000000000002,0.08000000000000002
5,0.4,-0.28768207245178107,0.15,0.6,0.07999999999999996,0.07999999999999996
6,0.48,-0.28768207245178107,0.15,0.52,0.07999999999999996,0.07999999999999996
7,0.56,-0.28768207245178107,0.15,0.43999999999999995,0.08000000000000007,0.08000000000000007
8,0.6400000000000001,-0.28768207245178107,0.15,0.3599999999999999,0.08000000000000007,0.08000000000000007
9,0.7200000000000002,-0.28768207245178107,0.15,0.2799999999999998,0.08000000000000007,0.08000000000000007
10,0.8000000000000003,-0.28768207245178107,0.15,0.19999999999999973,0.08000000000000007,0.08000000000000007
11,0.8261531845656038,-0.3632863774686087,0.13907745234751695,0.17384681543439617,0.02615318456560356,0.0800000000000002
12,0.8393433607356955,-0.4421915056454388,0.1285253114114436,0.1606566392643045,0.013190176170091661,0.08000000000000025
13,0.8515561011231092,-0.5212538163391545,0.11875511910151265,0.1484438988768908,0.012212740387413712,0.07999999999999996
14,0.8628589993405038,-0.6004513194051422,0.10971280052759697,0.1371410006594962,0.011302898217394608,0.07999999999999947
15,0.8733159780083386,-0.6797649474720789,0.10134721759332913,0.1266840219916614,0.010456978667834793,0.07999999999999956
16,0.8829872727071615,-0.759178208699965,0.09361018183427082,0.11701272729283851,0.009671294698822885,0.07999999999999968
17,0.891929472286233,-0.8386768694854658,0.08645642217101362,0.10807052771376702,0.008942199579071497,0.08000000000000046
18,0.9001956020493218,-0.9182486678737121,0.07984351836054256,0.09980439795067819,0.008266129763088825,0.07999999999999956
19,0.9078352385437725,-0.9978830571426254,0.07373180916498204,0.09216476145622754,0.007639636494450652,0.08000000000000099
20,0.9148946466910566,-1.077570978163381,0.06808428264715474,0.08510535330894342,0.007059408147284119,0.0800000000000009
21,0.921416931774286,-1.1573046586083033,0.06286645458057123,0.07858306822571404,0.006522285083229384,0.07999999999999932
22,0.9274422003293885,-1.2370774367900796,0.058046239736489195,0.07255779967061149,0.0060252685551025476,0.07999999999999996
23,0.9330077252799363,-1.3168836078047617,0.053593819776051,0.06699227472006375,0.00556552495054774,0.07999999999999902
24,0.938148111730112,-1.3967182896613521,0.04948151061591038,0.06185188826988797,0.005140386450175782,0.08000000000000106
25,0.9428954607105258,-1.4765773071713253,0.045683631431579386,0.05710453928947423,0.004747348980413735,0.08000000000000021
26,0.9472795288837312,-1.5564570915116256,0.04217637689301501,0.05272047111626876,0.004384068173205469,0.08000000000000124
27,0.9513278827858347,-1.6363545935419352,0.03893769377133225,0.04867211721416531,0.004048353902103452,0.08000000000000007
28,0.9550660466310845,-1.7162672091358828,0.03594716269513239,0.04493395336891548,0.003738163845249831,0.0799999999999998
29,0.9585176430587063,-1.7961927149653816,0.03318588555303492,0.04148235694129365,0.003451596427621828,0.08000000000000257
30,0.9617045264736519,-1.876129213350657,0.030636378821078482,0.0382954735263481,0.0031868834149455516,0.07999999999999755
31,0.9646469088407681,-1.9560750849514181,0.02828247292738553,0.03535309115923191,0.002942382367116192,0.07999999999999806
32,0.967363477948044,-2.0360289482244642,0.0261092176415648,0.032636522051955996,0.0027165691072759124,0.07999999999999723
33,0.9698715082697229,-2.1159896247092567,0.02410279338422168,0.030128491730277096,0.0025080303216789,0.08000000000000063
34,0.9721869646428574,-2.1959561093249036,0.022250428285714108,0.027813035357142635,0.0023154563731344613,0.0800000000000024
35,0.9743245990284164,-2.2759275449705996,0.020540320777266887,0.025675400971583606,0.0021376343855590285,0.08000000000000011
36,0.9762980406659907,-2.3559032008172607,0.018961567467207452,0.023701959334009315,0.0019734416375742914,0.08000000000000307
37,0.9781198799540354,-2.4358824537620625,0.0175040960367717,0.021880120045964624,0.001821839288044691,0.08000000000000031
38,0.9798017463990492,-2.5158647725910437,0.016158602880760677,0.020198253600950844,0.00168186644501378,0.07999999999999792
39,0.9813543809799594,-2.595849704458602,0.014916495216032466,0.018645619020040582,0.0015526345809102615,0.07999999999999861
40,0.9827877032705175,-2.675836863348082,0.013769837383586038,0.017212296729482546,0.0014333222905580367,0.07999999999999688
41,0.984110873654451,-2.755825920225472,0.012711301076439164,0.015889126345548954,0.0013231703839335918,0.07999999999999555
42,0.9853323509568359,-2.8358165946394362,0.01173411923453127,0.014667649043164088,0.0012214773023848657,0.08000000000000672
43,0.9864599458016852,-2.9158086475563776,0.010832043358651866,0.013540054198314833,0.0011275948448492557,0.08000000000000546
44,0.9875008699909225,-2.9958018752499296,0.009999304007262034,0.012499130009077541,0.0010409241892372911,0.08000000000000121
45,0.9884617821843034,-3.075796104090238,0.009230574252557312,0.011538217815696639,0.0009609121933809028,0.07999999999999405
46,0.9893488301439517,-3.155791186101064,0.008520935884838644,0.010651169856048304,0.0008870479596483349,0.08000000000000929
47,0.9901676897913108,-3.2357869951717775,0.007865848166951395,0.009832310208689243,0.0008188596473590604,0.08000000000000061
48,0.9909236013087341,-3.315783423828163,0.007261118953012691,0.009076398691265863,0.0007559115174233799,0.07999999999998963
49,0.9916214025028165,-3.3957803804796156,0.006702877997746804,0.008378597497183504,0.0006978011940823592,0.08000000000000539
50,0.9922655596320293,-3.4757777870725337,0.006187552294376531,0.007734440367970663,0.0006441571292128412,0.07999999999999857
51,0.9928601958873506,-3.555775577090276,0.0057118432901194895,0.007139804112649362,0.0005946362553213014,0.07999999999999347
52,0.9934091177014008,-3.6357736938483765,0.005272705838879333,0.0065908822985991655,0.0005489218140501961,0.0800000000000037
53,0.9939158390491574,-3.715772089041513,0.004867328760674106,0.006084160950842632,0.0005067213477565335,0.08000000000000966
54,0.9943836038916092,-3.795770721505137,0.004493116886712656,0.00561639610839082,0.00046776484245181216,0.07999999999998637
55,0.9948154069027262,-3.875769556160168,0.004147674477819052,0.005184593097273815,0.0004318030111170046,0.08000000000002135
56,0.9952140126098359,-3.9557685631133186,0.003828789912131292,0.004785987390164115,0.00039860570710970045,0.0799999999999997
57,0.9955819730679065,-4.035767716890716,0.003534421545674782,0.004418026932093477,0.0003679604580706375,0.07999999999998944
58,0.9959216441792818,-4.115766995784576,0.0032626846565745994,0.004078355820718249,0.0003396711113752282,0.08000000000001019
59,0.99623520076209,-4.195766381296414,0.003011839390327964,0.003764799237909955,0.00031355658280829424,0.08000000000001385
60,0.9965246504628114,-4.275765857662612,0.0027802796297509147,0.0034753495371886434,0.0002894497007213115,0.07999999999996947
61,0.9967918466012966,-4.3557654114502675,0.002566522718962716,0.003208153398703395,0.00026719613848524837,0.08000000000000271
62,0.9970385000298669,-4.435765031212434,0.002369199976106451,0.0029614999701330635,0.00024665342857033146,0.08000000000003189
63,0.9972661900819435,-4.5157647071945615,0.0021870479344451967,0.0027338099180564956,0.0002276900520765679,0.0800000000000321
64,0.9974763746799293,-4.5957644310842785,0.002018900256056533,0.002523625320070666,0.00021018459798582967,0.07999999999997616
65,0.9976703996667655,-4.675764195798378,0.0018636802665875864,0.002329600333234483,0.0001940249868361832,0.08000000000004295
66,0.9978495074206748,-4.755763995300714,0.0017203940634601623,0.0021504925793252028,0.00017910775390928002,0.08000000000000856
67,0.9980148448080721,-4.8357638244477466,0.001588124153542303,0.0019851551919278787,0.00016533738739732406,0.08000000000003814
68,0.9981674705254164,-4.915763678856276,0.001466023579666853,0.0018325294745835663,0.0001526257173443124,0.07999999999997208
69,0.9983083618769037,-4.995763554791408,0.0013533104984770007,0.0016916381230962507,0.00014089135148731557,0.08000000000005844
70,0.9984384210313071,-5.075763449070233,0.0012492631749543293,0.0015615789686929116,0.00013005915440333915,0.08000000000004277
71,0.99855848079796,-5.155763358980522,0.0011532153616320429,0.0014415192020400536,0.000120059766652858,0.0800000000000123
72,0.9986693099588102,-5.235763282211023,0.0010645520329518377,0.001330690041189797,0.00011082916085025651,0.0799999999999308
73,0.9987716181906447,-5.3157632167924005,0.0009827054474842,0.00122838180935525,0.00010230823183454696,0.07999999999999369
74,0.9988660606089674,-5.395763161046259,0.0009071515128260543,0.001133939391032568,9.444241832268219e-05,0.07999999999994244
75,0.9989532419626013,-5.475763113542576,0.0008374064299189855,0.0010467580373987317,8.718135363383617e-05,0.08000000000000905
76,0.9990337205058506,-5.555763073062527,0.0007730235953195219,0.0009662794941494024,8.047854324932935e-05,0.07999999999993619
77,0.9991080115730036,-5.635763038567768,0.0007135907415971587,0.0008919884269964484,7.429106715295397e-05,0.08000000000001507
78,0.9991765908780481,-5.715763009173187,0.0006587272975615122,0.0008234091219518902,6.857930504455823e-05,0.07999999999993034
79,0.9992398975607231,-5.795762984124884,0.0006080819514215464,0.0007601024392769329,6.330668267495732e-05,0.08000000000005145
80,0.9992983369983983,-5.875762962780177,0.0005613304012813458,0.0007016630016016823,5.8439437675250616e-05,0.0800000000000957
81,0.9993522834017856,-5.955762944591417,0.0005181732785715099,0.0006477165982143873,5.394640338729495e-05,0.08000000000008166
82,0.9994020822110949,-6.035762929091945,0.0004783342311240446,0.0005979177889050558,4.979880930933156e-05,0.08000000000003844
83,0.9994480523079763,-6.115762915883986,0.00044155815361897056,0.0005519476920237132,4.597009688134257e-05,0.07999999999985329
84,0.999490488057408,-6.195762904629095,0.0004076095540735736,0.000509511942591967,4.243574943174622e-05,0.0800000000000657
85,0.9995296611926032,-6.275762895038304,0.0003762710459174201,0.00047033880739677514,3.917313519519183e-05,0.08000000000005013
86,0.9995658225550037,-6.355762886865749,0.00034734195599703813,0.0004341774449962976,3.6161362400477515e-05,0.08000000000022123
87,0.9995992037005001,-6.435762879901155,0.00032063703959988037,0.0004007962994998504,3.338114549644722e-05,0.0799999999997866
88,0.9996300183821647,-6.515762873966492,0.00029598529426824174,0.00036998161783530215,3.081468166454826e-05,0.07999999999999065
89,0.9996584639189865,-6.5957628689094445,0.0002732288648108039,0.00034153608101350486,2.844553682179729e-05,0.08000000000013154
90,0.999684722459377,-6.675762864600235,0.00025222203249839484,0.0003152775406229935,2.6258540390511342e-05,0.0800000000002337
91,0.9997089621475335,-6.755762860927606,0.00023283028197322865,0.0002910378524665358,2.4239688156457717e-05,0.07999999999963725
92,0.99973133820013,-6.835762857797909,0.00021492943989596114,0.0002686617998699514,2.2376052596584373e-05,0.07999999999960106
93,0.9997519939002291,-6.915762855131324,0.00019840487981674927,0.00024800609977093657,2.065570009901485e-05,0.0800000000000271
94,0.9997710615147777,-6.995762852859219,0.0001831507881778549,0.00022893848522231863,1.906761454861794e-05,0.08000000000023196
95,0.9997886631415651,-7.075762850923127,0.00016906948674790814,0.00021133685843488514,1.760162678743349e-05,0.08000000000026583
96,0.9998049114910628,-7.155762849272621,0.0001560708071497885,0.00019508850893723562,1.6248349497649528e-05,0.07999999999954997
97,0.9998199106081547,-7.235762847866814,0.00014407151347626269,0.00018008939184532835,1.4999117091907266e-05,0.08000000000027752
98,0.9998337565383775,-7.315762846668105,0.00013299476929802269,0.00016624346162252834,1.3845930222800007e-05,0.07999999999947666
99,0.9998465379429398,-7.395762845647766,0.0001227696456481908,0.00015346205706023852,1.2781404562289822e-05,0.08000000000068849
100,0.9998583366664544,-7.475762844778315,0.00011333066683647531,0.00014166333354559413,1.1798723514644394e-05,0.08000000000061062
101,0.9998692282610235,-7.555762844037292,0.00010461739118117208,0.0001307717389764651,1.0891594569129026e-05,0.08000000000039453
102,0.9998792824700291,-7.635762843405142,9.657402397671433e-05,0.00012071752997089291,1.005420900557219e-05,0.07999999999964423
103,0.9998885636747286,-7.715762842867693,8.914906021715297e-05,0.0001114363252714412,9.281204699451706e-06,0.08000000000093063
104,0.9998971313065135,-7.795762842408869,8.229495478921933e-05,0.00010286869348652417,8.56763178491704e-06,0.07999999999995294
105,0.9999050402274741,-7.875762842018274,7.596781802075015e-05,9.495977252593768e-05,7.908920960586485e-06,0.0800000000003489
106,0.999912341081703,-7.955762841685908,7.012713463758758e-05,8.765891829698447e-05,7.300854228953213e-06,0.0800000000007744
107,0.9999190806195906,-8.03576284140264,6.473550432755104e-05,8.09193804094388e-05,6.739537887545666e-06,0.08000000000061601
108,0.9999253019971865,-8.115762841161343,5.975840225076468e-05,7.469800281345584e-05,6.221377595982958e-06,0.08000000000061293
109,0.9999310450525463,-8.195762840955403,5.5163957962989235e-05,6.895494745373654e-05,5.743055359719307e-06,0.0800000000002017
110,0.99993634656083,-8.27576284077859,5.092275133602442e-05,6.365343917003052e-05,5.3015082837060135e-06,0.07999999999884928
111,0.9999412404697896,-8.355762840628616,4.700762416831594e-05,5.875953021039493e-05,4.893908959635596e-06,0.07999999999971548
112,0.9999457581171498,-8.435762840499983,4.3393506280153817e-05,5.424188285019227e-05,4.517647360202659e-06,0.07999999999892408
113,0.9999499284312767,-8.515762840390655,4.005725497862045e-05,5.007156872327556e-05,4.170314126916708e-06,0.07999999999936941
114,0.9999537781164181,-8.595762840298377,3.697750686555424e-05,4.622188358194279e-05,3.84968514133277e-06,0.08000000000034736
115,0.9999573318237014,-8.675762840220125,3.413454103888825e-05,4.2668176298610305e-05,3.5537072833324856e-06,0.08000000000067822
116,0.9999606123089857,-8.755762840155406,3.151015281144254e-05,3.938769101430317e-05,3.280485284307133e-06,0.08000000000254018
117,0.9999636405785761,-8.835762840096208,2.908753713910528e-05,3.63594214238816e-05,3.028269590421573e-06,0.07999999999811809
118,0.9999664360237368,-8.915762840047046,2.6851181010556503e-05,3.356397626319563e-05,2.795445160685972e-06,0.07999999999967833
119,0.9999690165448605,-8.995762840007261,2.478676411161729e-05,3.098345513952161e-05,2.5805211236740178e-06,0.08000000000183431
120,0.9999713986660921,-9.07576283996919,2.2881067126334642e-05,2.8601333907918303e-05,2.382121231603307e-06,0.07999999999739482
121,0.9999735976411404,-9.155762839939518,2.112188708771612e-05,2.6402358859645148e-05,2.198975048273155e-06,0.08000000000054963
122,0.9999756275509528,-9.235762839911676,1.9497959237746444e-05,2.4372449047183053e-05,2.029909812462094e-06,0.07999999999791078
123,0.9999775013938825,-9.315762839887613,1.7998884893977164e-05,2.2498606117471454e-05,1.8738429297116e-06,0.07999999999788308
124,0.9999792311689217,-9.395762839872502,1.6615064862612883e-05,2.0768831078266103e-05,1.7297750392053501e-06,0.08000000000358937
125,0.999980827952536,-9.475762839854026,1.533763797123555e-05,1.917204746404444e-05,1.596783614221664e-06,0.07999999999745992
126,0.9999823019695919,-9.555762839836198,1.4158424326460307e-05,1.7698030408075383e-05,1.4740170559690569e-06,0.0799999999957521
127,0.9999836626588312,-9.635762839820853,1.3069872935034255e-05,1.6337341168792818e-05,1.3606892392825642e-06,0.07999999999622584
128,0.9999849187333105,-9.715762839816332,1.2065013351580945e-05,1.508126668947618e-05,1.2560744793166378e-06,0.08000000000534001
129,0.9999860782361947,-9.795762839812532,1.1137411044259694e-05,1.3921763805324616e-05,1.1595028841515642e-06,0.08000000000460324
130,0.9999871485922607,-9.87576283980524,1.0281126191458157e-05,1.2851407739322696e-05,1.0703560660019207e-06,0.07999999999986851
131,0.9999881366554417,-9.955762839803288,9.49067564661732e-06,1.1863344558271649e-05,9.880631810510465e-07,0.08000000000414953
132,0.9999890487527154,-10.035762839802787,8.760997827650385e-06,1.0951247284562982e-05,9.120972737086674e-07,0.08000000000469865
133,0.9999898907246183,-10.115762839803237,8.08742030535825e-06,1.0109275381697813e-05,8.419719028651684e-07,0.08000000000488022
134,0.9999906679626449,-10.19576283979008,7.465629884073621e-06,9.332037355092027e-06,7.772380266057866e-07,0.07999999999061821
135,0.9999913854437723,-10.275762839776526,6.891644982154333e-06,8.614556227692916e-06,7.174811273991111e-07,0.07999999998966384
136,0.9999920477623294,-10.355762839784944,6.3617901364665386e-06,7.952237670583173e-06,6.623185571097423e-07,0.08000000001115988
137,0.9999926591594159,-10.43576283978464,5.872672467255313e-06,7.3408405840691415e-06,6.113970865140317e-07,0.0800000000020326
138,0.9999932235500606,-10.515762839779839,5.4211599515241465e-06,6.7764499394051825e-06,5.64390644663959e-07,0.07999999999718943
139,0.9999937445482905,-10.59576283978335,5.004361367610955e-06,6.255451709513693e-06,5.209982298914895e-07,0.08000000000520664
140,0.999994225490273,-10.675762839788895,4.619607781641832e-06,5.7745097270522905e-06,4.809419824614025e-07,0.08000000000699152


==> data/rm_sim9_epsilon_sweep.csv <==
epsilon_Dadt_over_sigma2,D_a,eta_std,record_fraction_s_lt_0,rms_deviation_recorded_only,rms_over_sigma,expected_sqrt_epsilon,mean_abs_deviation_recorded_only,mean_abs_over_sigma
0.0001,2e-05,0.001,0.9767052369077307,0.0009995652326935283,0.009995652326935282,0.01,0.0007974501668606019,0.00797450166860602
0.0003,6.000000000000001e-05,0.0017320508075688774,0.9767052369077307,0.0017316502271649552,0.01731650227164955,0.017320508075688773,0.001380999185875973,0.013809991858759729
0.001,0.00020000000000000004,0.00316227766016838,0.9767052369077307,0.00316373624848879,0.0316373624848879,0.03162277660168379,0.0025233148209776075,0.025233148209776075
0.003,0.0006000000000000002,0.005477225575051662,0.9767052369077307,0.005474004587009482,0.05474004587009482,0.05477225575051661,0.004368740402069119,0.043687404020691184
0.01,0.002,0.01,0.9767052369077307,0.009994627258298276,0.09994627258298275,0.1,0.007974208580973372,0.07974208580973371
0.03,0.006,0.017320508075688773,0.9767052369077307,0.01733170587465531,0.1733170587465531,0.17320508075688773,0.013836317147337504,0.13836317147337504
0.1,0.020000000000000004,0.0316227766016838,0.9767052369077307,0.031645615594007095,0.3164561559400709,0.31622776601683794,0.025244488244072064,0.2524448824407206
0.3,0.060000000000000005,0.05477225575051661,0.9767052369077307,0.054737806162199566,0.5473780616219956,0.5477225575051661,0.04369771314568122,0.4369771314568122
1.0,0.20000000000000004,0.1,0.9767052369077307,0.09994449642002438,0.9994449642002438,1.0,0.07973189043689102,0.7973189043689102


==> data/rm_sim9_localization_sweep.csv <==
mu_s,theta_s,D_s,stationary_std_s,record_fraction_s_lt_0,stationary_normal_prediction,num_gaps,mean_gap_steps,median_gap_steps,p90_gap_steps,p99_gap_steps,max_gap_steps,mean_gap_time,median_gap_time
-2.0,1.0,0.25,0.5,0.9999521197007482,0.9999683287581669,15,3.2,2.0,7.6,9.719999999999999,10,0.16000000000000003,0.1
-1.5,1.0,0.25,0.5,0.998597506234414,0.9986501019683699,579,2.4041450777202074,1.0,5.0,13.220000000000027,19,0.12020725388601038,0.05
-1.25,1.0,0.25,0.5,0.9936598503740648,0.9937903346742238,2192,2.87271897810219,2.0,6.0,17.0,55,0.1436359489051095,0.1
-1.0,1.0,0.25,0.5,0.975785536159601,0.9772498680518208,7101,3.373327700323898,2.0,8.0,20.0,42,0.1686663850161949,0.1
-0.75,1.0,0.25,0.5,0.9304418952618454,0.9331927987311419,16731,4.086187316956548,2.0,10.0,27.0,69,0.2043093658478274,0.1
-0.5,1.0,0.25,0.5,0.8419600997506235,0.8413447460685429,30328,5.11174492218412,2.0,13.0,37.0,105,0.255587246109206,0.1
-0.25,1.0,0.25,0.5,0.6914104738154614,0.6914624612740131,44582,6.725561885962945,3.0,18.0,50.0,136,0.33627809429814726,0.15000000000000002
0.0,1.0,0.25,0.5,0.4997356608478803,0.5,50627,9.421198174886918,3.0,26.0,75.0,219,0.4710599087443459,0.15000000000000002
0.25,1.0,0.25,0.5,0.3113715710723192,0.3085375387259869,44985,14.210625764143604,4.0,42.0,116.0,302,0.7105312882071803,0.2


==> data/rm_sim9_parameters.csv <==
sigma,dt,t_max,num_times,num_trajectories,M,omega,a0,p0,theta_s,D_s,stationary_std_s,mu_s_for_epsilon_sweep
0.1,0.05,20.0,401,2500,1.0,1.0,1.0,0.35,1.0,0.25,0.5,-1.0


==> data/rm_sim9c_conditioned_epsilon_sweep.csv <==
epsilon_Dadt_over_sigma2,D_a,eta_std,record_fraction_s_lt_0,rms_deviation_recorded_only,rms_over_sigma,expected_sqrt_epsilon,mean_abs_deviation_recorded_only,mean_abs_over_sigma
0.0001,2e-05,0.001,0.9832299251870324,0.0009995054568758713,0.009995054568758712,0.01,0.0007975164717596822,0.00797516471759682
0.0003,6.000000000000001e-05,0.0017320508075688774,0.9832299251870324,0.0017309192602605022,0.017309192602605022,0.017320508075688773,0.0013811543424684615,0.013811543424684615
0.001,0.00020000000000000004,0.00316227766016838,0.9832299251870324,0.0031584042781975805,0.0315840427819758,0.03162277660168379,0.00252147710698436,0.0252147710698436
0.003,0.0006000000000000002,0.005477225575051662,0.9832299251870324,0.0054842372531518115,0.054842372531518115,0.05477225575051661,0.004376376712010333,0.043763767120103325
0.01,0.002,0.01,0.9832299251870324,0.00999521475197449,0.09995214751974489,0.1,0.00797353593455891,0.07973535934558909
0.03,0.006,0.017320508075688773,0.9832299251870324,0.017314310470216202,0.17314310470216202,0.17320508075688773,0.01380102560704472,0.1380102560704472
0.1,0.020000000000000004,0.0316227766016838,0.9832299251870324,0.031638867847137424,0.3163886784713742,0.31622776601683794,0.02524130354233383,0.25241303542333826
0.3,0.060000000000000005,0.05477225575051661,0.9832299251870324,0.05480200920674798,0.5480200920674797,0.5477225575051661,0.04370827082882811,0.4370827082882811
1.0,0.20000000000000004,0.1,0.9832299251870324,0.09994962455517412,0.9994962455517411,1.0,0.07974390970937655,0.7974390970937654


==> data/rm_sim9c_conditioned_localization_sweep.csv <==
s_reset_after_record,D_s,s_step_std,record_fraction_s_lt_0,num_gaps,mean_gap_steps,median_gap_steps,p90_gap_steps,p99_gap_steps,max_gap_steps,mean_gap_time,median_gap_time
-1.0,0.25,0.15811388300841897,1.0,0,0.0,0.0,0.0,0.0,0,0.0,0.0
-0.75,0.25,0.15811388300841897,0.9999990024937656,1,1.0,1.0,1.0,1.0,1,0.05,0.05
-0.6,0.25,0.15811388300841897,0.9984857855361596,65,11.307692307692308,2.0,36.0,97.8,101,0.5653846153846155,0.1
-0.5,0.25,0.15811388300841897,0.9846583541147133,658,9.975683890577507,2.0,21.600000000000136,149.00999999999965,275,0.49878419452887535,0.1
-0.4,0.25,0.15811388300841897,0.8916508728179551,4652,11.52128116938951,2.0,25.0,176.48999999999978,392,0.5760640584694755,0.1
-0.3,0.25,0.15811388300841897,0.612388029925187,16269,11.489827278873932,2.0,26.0,162.3199999999997,378,0.5744913639436966,0.1
-0.2,0.25,0.15811388300841897,0.2731640897755611,26204,13.140589223019386,2.0,31.0,190.0,389,0.6570294611509694,0.1
-0.1,0.25,0.15811388300841897,0.11117605985037407,27689,15.050381017732674,3.0,35.0,213.0,389,0.7525190508866337,0.15000000000000002


==> data/rm_sim9c_conditioned_parameters.csv <==
sigma,dt,t_max,num_times,num_trajectories,D_s,s_step_std,s_reset_for_epsilon_sweep
0.1,0.05,20.0,401,2500,0.25,0.15811388300841897,-0.5

